Goal-Conditioned Reinforcement Learning in the Presence of an Adversary

Reinforcement learning has seen increasing applications in real-world contexts over the past few years. However, physical environments are often imperfect and policies that perform well in simulation might not achieve the same performance when applied elsewhere. A common approach to combat this is to train agents in the presence of an adversary. An adversary acts to destabilise the agent, which learns a more robust policy and can better handle realistic conditions. Many real-world applications of reinforcement learning also make use of goal-conditioning: this is particularly useful in the context of robotics, as it allows the agent to act differently, depending on which goal is selected. Here, we focus on the problem of goal-conditioned learning in the presence of an adversary. We first present DigitFlip and CLEVR-Play, two novel goal-conditioned environments that support acting against an adversary. Next, we propose EHER and CHER -- two HER-based algorithms for goal-conditioned learning -- and evaluate their performance. Finally, we unify the two threads and introduce IGOAL: a novel framework for goal-conditioned learning in the presence of an adversary. Experimental results show that combining IGOAL with EHER allows agents to significantly outperform existing approaches, when acting against both random and competent adversaries.

==> data/3_5_adversary_steps.csv <==
,episode,0,1,2,3,4,5,median,lq,uq
0,0,36.083333333333336,44.45454545454545,53.368421052631575,51.25,51.72222222222222,41.888888888888886,47.85227272727273,42.53030303030303,51.604166666666664
1,4000,47.941176470588225,40.5,44.411764705882355,49.28571428571429,42.142857142857146,47.944444444444436,46.17647058823529,42.71008403361345,47.94362745098039
2,8000,53.6875,55.95833333333334,40.892857142857146,45.70588235294117,44.20833333333334,43.17647058823529,44.95710784313725,43.4344362745098,51.69209558823529
3,12000,47.74074074074074,62.21052631578947,62.28571428571429,44.8695652173913,50.95833333333334,55.65,53.304166666666674,48.54513888888889,60.570394736842104
4,16000,55.04166666666666,49.22222222222222,45.7,48.88888888888889,46.0,50.906976744186046,49.05555555555556,46.72222222222222,50.485788113695094
5,20000,52.23809523809525,54.15,48.31818181818182,45.21212121212121,49.0,53.63636363636363,50.61904761904762,48.48863636363637,53.28679653679654
6,24000,49.518518518518526,54.0,58.523809523809526,52.3,53.85185185185186,51.135135135135144,53.07592592592593,51.42635135135136,53.96296296296296
7,28000,53.087719298245624,50.953125,51.21951219512196,44.82142857142857,54.46938775510204,47.05333333333334,51.086318597560975,48.028281250000006,52.62066752246471
8,32000,53.14285714285714,49.74647887323944,49.157894736842096,45.6056338028169,54.901408450704224,42.83582089552239,49.45218680504077,46.49369903632319,52.29376257545272
9,36000,48.95588235294117,44.54545454545455,54.83333333333334,46.26829268292683,48.59550561797754,51.25675675675675,48.775693985459355,46.85009591668951,50.681538155802855
10,40000,44.5,47.575,47.01351351351353,47.246913580246904,49.89024390243903,50.6987951807229,47.41095679012345,47.07186353019687,49.31143292682927
11,44000,51.361702127659576,48.66346153846154,46.85714285714285,43.115384615384606,47.08333333333334,46.75,46.970238095238095,46.77678571428571,48.26842948717949
12,48000,47.722772277227726,52.46808510638298,46.202380952380956,44.76363636363637,45.81060606060606,47.0,46.60119047619048,45.90854978354979,47.54207920792079
13,52000,48.24,44.81730769230769,52.38144329896907,44.19685039370079,49.365384615384606,46.87603305785124,47.55801652892562,45.33198903369358,49.084038461538455
14,56000,45.2,50.20588235294117,45.17241379310346,43.08,42.266666666666666,44.91964285714285,45.04602832512315,43.53991071428571,45.19310344827587
15,60000,44.62962962962962,43.50925925925926,53.625,50.47321428571429,48.53043478260869,48.75471698113208,48.642575881870386,45.60483091787439,50.04358995956874
16,64000,42.274336283185846,45.914285714285704,47.26785714285714,43.10833333333333,45.884892086330936,44.27731092436974,45.08110150535034,43.40057773109243,45.906937307297014
17,68000,45.29661016949152,44.743801652892564,44.1875,42.95488721804512,45.89312977099237,43.24285714285714,44.46565082644628,43.47901785714286,45.15840804034178
18,72000,50.587301587301596,43.685483870967744,45.231788079470206,41.006944444444436,46.037313432835816,46.622047244094496,45.63455075615301,44.07205992309336,46.47586379127983
19,76000,42.42553191489362,42.65925925925926,44.67669172932331,46.354838709677416,39.62595419847328,39.39473684210526,42.54239558707644,40.32584862757837,44.172333611807304
20,80000,42.17808219178081,42.72108843537415,41.8029197080292,39.81168831168832,43.03623188405797,42.54777070063695,42.36292644620888,41.8967103289671,42.67775900168985
21,84000,40.305970149253724,42.14473684210526,42.55414012738853,44.22666666666667,42.583333333333336,47.07142857142857,42.56873673036093,42.24708766342608,43.81583333333334
22,88000,41.39455782312925,42.64625850340136,36.7515923566879,40.68263473053892,41.73456790123457,40.73372781065089,41.06414281689007,40.695408000566914,41.64956538170824
23,92000,43.20300751879699,42.21518987341772,43.73026315789475,39.696132596685075,39.58278145695364,39.47398843930636,40.955661235051394,39.6111192418865,42.95605310745217
24,96000,40.5234899328859,41.5921052631579,39.06111111111111,35.666666666666664,41.786206896551725,46.22727272727273,41.0577975980219,39.42670581655481,41.737681488203265
25,100000,42.153333333333336,37.613496932515346,39.5,43.3109756097561,39.84076433121019,33.657754010695186,39.67038216560509,38.08512269938651,41.57519108280255
26,104000,38.59006211180125,42.27218934911242,41.0,40.69277108433735,37.432748538011694,39.21910112359551,39.95593610396643,38.74732186474982,40.92319277108434
27,108000,40.6125,37.63333333333333,35.84324324324324,36.357142857142854,39.411764705882355,33.26086956521739,36.99523809523809,35.971718146718146,38.9671568627451
28,112000,42.93181818181818,39.7752808988764,39.4943820224719,34.120218579234965,42.82658959537572,37.28176795580111,39.63483146067415,37.83492147246881,42.0637624212509
29,116000,40.040935672514614,36.13966480446928,31.540540540540537,39.1939393939394,35.12432432432433,36.11731843575419,36.12849162011173,35.37257285218179,38.43037074657187
30,120000,37.60227272727273,36.372972972972974,34.84375,38.8268156424581,37.88586956521739,36.27624309392265,36.98762285012285,36.30042556368523,37.81497035573123
31,124000,39.00574712643678,39.24731182795699,35.010989010989015,33.60540540540541,37.444444444444436,39.48275862068965,38.22509578544061,35.619352869352866,39.18692065257694
32,128000,36.44943820224721,37.23888888888889,34.439560439560445,40.480446927374295,35.9171270718232,35.688235294117646,36.183282637035205,35.74545823854403,37.041526217228466
33,132000,36.39664804469274,35.18333333333333,36.25824175824176,36.948453608247426,40.3179190751445,36.43715846994535,36.41690325731905,36.292843329854506,36.82062982367191
34,136000,38.056497175141246,33.92391304347826,34.402116402116405,33.91847826086956,40.78409090909091,32.66161616161616,34.16301472279733,33.919836956521735,37.14290198188503
35,140000,35.05084745762712,32.772486772486765,35.668393782383426,36.365979381443296,37.69189189189189,37.605405405405406,36.017186581913364,35.205234038816194,37.29554889941488
36,144000,36.755555555555546,30.547368421052628,38.64571428571429,31.396907216494853,36.45652173913044,35.802083333333336,36.12930253623189,32.49820124570447,36.68079710144927
37,148000,35.242105263157896,30.41450777202073,33.785714285714285,35.592178770949715,39.280701754385966,35.910994764397905,35.417142017053806,34.14981203007519,35.831290766035856
38,152000,33.84375,31.5,37.27624309392265,29.83957219251337,31.49230769230769,32.553763440860216,32.02688172043011,31.494230769230768,33.521253360215056
39,156000,33.719576719576715,34.59375,34.361702127659576,33.0,31.45454545454545,33.90862944162436,33.81410308060054,33.17989417989418,34.24843395615077
40,160000,33.156756756756764,31.546875,38.844444444444434,30.63157894736842,35.912087912087905,33.05434782608695,33.10555229142186,31.92374320652174,35.223255123255115
41,164000,34.79695431472081,34.130890052356015,35.893048128342244,28.7319587628866,30.77948717948718,32.826530612244895,33.47871033230045,31.29124803767661,34.63043824912961
42,168000,36.20212765957447,29.53157894736842,45.868965517241385,29.87878787878788,37.28409090909091,36.07853403141361,36.14033084549404,31.428724416944313,37.0136000967118
43,172000,32.89528795811518,30.898989898989896,35.582887700534755,30.55440414507772,36.06701030927835,30.717277486910998,31.89713892855254,30.76270558993072,34.910987764929864
44,176000,33.38918918918919,33.01546391752577,32.31578947368421,29.79381443298969,33.25925925925926,31.030456852791875,32.66562669560499,31.35179000801496,33.19831042382589
45,180000,33.751295336787564,32.580808080808076,32.857142857142854,29.70769230769231,27.53403141361257,33.554973821989535,32.718975468975465,30.42597125097125,33.380516080777866
46,184000,32.057291666666664,31.16145833333333,33.47849462365591,31.33333333333333,34.79365079365079,30.72680412371134,31.695312499999996,31.20442708333333,33.1231938844086
47,188000,32.45026178010471,30.309644670050766,34.96808510638298,29.2994923857868,32.712820512820514,30.47938144329897,31.46482161170184,30.352078863362813,32.64718082964156
48,192000,33.71573604060914,28.829145728643216,32.88717948717949,31.241206030150753,32.628865979381445,32.743589743589745,32.68622786148559,31.588121017458427,32.851282051282055
49,196000,33.48969072164948,31.03664921465969,33.845360824742265,31.474226804123713,30.41025641025641,28.06,31.255438009391703,30.56685461135723,32.985824742268036


==> data/3_5_adversary_succ.csv <==
,episode,0,1,2,3,4,5,median,lq,uq
0,0,0.06,0.11,0.095,0.08,0.09,0.045,0.08499999999999999,0.065,0.09375
1,4000,0.085,0.03,0.085,0.07,0.07,0.09,0.07750000000000001,0.07,0.085
2,8000,0.08,0.12,0.14,0.085,0.12,0.085,0.10250000000000001,0.085,0.12
3,12000,0.135,0.095,0.14,0.115,0.12,0.1,0.1175,0.10375000000000001,0.13125
4,16000,0.12,0.135,0.1,0.18,0.155,0.215,0.14500000000000002,0.12375,0.17375000000000002
5,20000,0.21,0.2,0.11,0.165,0.225,0.22,0.20500000000000002,0.17375000000000002,0.2175
6,24000,0.27,0.3,0.21,0.3,0.27,0.185,0.27,0.225,0.2925
7,28000,0.285,0.32,0.205,0.28,0.245,0.375,0.2825,0.25375000000000003,0.31124999999999997
8,32000,0.245,0.355,0.19,0.355,0.355,0.335,0.345,0.2675,0.355
9,36000,0.34,0.275,0.3,0.41,0.445,0.37,0.355,0.31,0.4
10,40000,0.4,0.4,0.37,0.405,0.41,0.415,0.4025,0.4,0.40875
11,44000,0.47,0.52,0.42,0.52,0.48,0.48,0.48,0.4725,0.51
12,48000,0.505,0.47,0.42,0.55,0.66,0.575,0.5275000000000001,0.47875,0.56875
13,52000,0.375,0.52,0.485,0.635,0.52,0.605,0.52,0.49375,0.58375
14,56000,0.55,0.51,0.435,0.625,0.6,0.56,0.555,0.52,0.59
15,60000,0.54,0.54,0.48,0.56,0.575,0.53,0.54,0.5325,0.555
16,64000,0.565,0.7,0.56,0.6,0.695,0.595,0.5974999999999999,0.5725,0.67125
17,68000,0.59,0.605,0.72,0.665,0.655,0.7,0.66,0.6174999999999999,0.6912499999999999
18,72000,0.63,0.62,0.755,0.72,0.67,0.635,0.6525000000000001,0.6312500000000001,0.7075
19,76000,0.705,0.675,0.665,0.62,0.655,0.76,0.67,0.6575,0.6975
20,80000,0.73,0.735,0.685,0.77,0.69,0.785,0.7324999999999999,0.7,0.76125
21,84000,0.67,0.76,0.785,0.75,0.72,0.77,0.755,0.7275,0.7675000000000001
22,88000,0.735,0.735,0.785,0.835,0.81,0.845,0.7975000000000001,0.7475,0.82875
23,92000,0.665,0.79,0.76,0.905,0.755,0.865,0.775,0.7562500000000001,0.84625
24,96000,0.745,0.76,0.9,0.885,0.725,0.77,0.765,0.74875,0.8562500000000001
25,100000,0.75,0.815,0.88,0.82,0.785,0.935,0.8174999999999999,0.7925,0.865
26,104000,0.805,0.845,0.89,0.83,0.855,0.89,0.85,0.83375,0.88125
27,108000,0.8,0.9,0.925,0.91,0.765,0.92,0.905,0.8250000000000001,0.9175000000000001
28,112000,0.66,0.89,0.89,0.915,0.865,0.905,0.89,0.87125,0.90125
29,116000,0.855,0.895,0.925,0.825,0.925,0.895,0.895,0.865,0.9175000000000001
30,120000,0.88,0.925,0.96,0.895,0.92,0.905,0.9125000000000001,0.8975,0.9237500000000001
31,124000,0.87,0.93,0.91,0.925,0.9,0.87,0.905,0.8775,0.9212500000000001
32,128000,0.89,0.9,0.91,0.895,0.905,0.85,0.8975,0.89125,0.9037499999999999
33,132000,0.895,0.9,0.91,0.97,0.865,0.915,0.905,0.89625,0.9137500000000001
34,136000,0.885,0.92,0.945,0.92,0.88,0.99,0.92,0.89375,0.93875
35,140000,0.885,0.945,0.965,0.97,0.925,0.925,0.935,0.925,0.96
36,144000,0.9,0.95,0.875,0.97,0.92,0.96,0.935,0.905,0.9575
37,148000,0.95,0.965,0.91,0.895,0.855,0.955,0.9299999999999999,0.89875,0.9537499999999999
38,152000,0.96,0.94,0.905,0.935,0.975,0.93,0.9375,0.93125,0.955
39,156000,0.945,0.96,0.94,0.985,0.935,0.985,0.9524999999999999,0.9412499999999999,0.97875
40,160000,0.925,0.96,0.9,0.95,0.91,0.92,0.9225000000000001,0.9125,0.9437499999999999
41,164000,0.985,0.955,0.935,0.97,0.975,0.98,0.9724999999999999,0.95875,0.97875
42,168000,0.94,0.95,0.725,0.99,0.88,0.955,0.945,0.895,0.9537499999999999
43,172000,0.955,0.99,0.935,0.965,0.97,0.955,0.96,0.955,0.96875
44,176000,0.925,0.97,0.95,0.97,0.945,0.985,0.96,0.94625,0.97
45,180000,0.965,0.99,0.98,0.975,0.955,0.955,0.97,0.9574999999999999,0.97875
46,184000,0.96,0.96,0.93,0.975,0.945,0.97,0.96,0.94875,0.9675
47,188000,0.955,0.985,0.94,0.985,0.975,0.97,0.9724999999999999,0.95875,0.9825
48,192000,0.985,0.995,0.975,0.995,0.97,0.975,0.98,0.975,0.9924999999999999
49,196000,0.97,0.955,0.97,0.97,0.975,1.0,0.97,0.97,0.9737499999999999


==> data/3_5_cher_succ.csv <==
,episode,0,1,2,3,4,5,median,lq,uq
0,0,0.005,0.005,0.005,0.0,0.0,0.005,0.005,0.00125,0.005
1,4000,0.005,0.005,0.01,0.0,0.0,0.005,0.005,0.00125,0.005
2,8000,0.005,0.04,0.005,0.0,0.02,0.03,0.0125,0.005,0.0275
3,12000,0.01,0.03,0.02,0.025,0.015,0.035,0.0225,0.01625,0.028749999999999998
4,16000,0.01,0.04,0.015,0.04,0.08,0.005,0.0275,0.01125,0.04
5,20000,0.035,0.02,0.045,0.06,0.11,0.105,0.0525,0.037500000000000006,0.09375
6,24000,0.035,0.055,0.065,0.05,0.105,0.075,0.06,0.051250000000000004,0.0725
7,28000,0.055,0.04,0.06,0.095,0.09,0.09,0.075,0.05625,0.09
8,32000,0.06,0.08,0.06,0.15,0.195,0.17,0.11499999999999999,0.065,0.165
9,36000,0.045,0.05,0.045,0.125,0.15,0.2,0.0875,0.04625,0.14375
10,40000,0.095,0.125,0.055,0.145,0.245,0.23,0.135,0.10250000000000001,0.20875000000000002
11,44000,0.07,0.105,0.06,0.14,0.22,0.335,0.1225,0.07875,0.2
12,48000,0.125,0.165,0.14,0.18,0.23,0.385,0.1725,0.14625000000000002,0.21750000000000003
13,52000,0.19,0.2,0.11,0.195,0.24,0.495,0.1975,0.19125000000000003,0.22999999999999998
14,56000,0.295,0.3,0.195,0.225,0.47,0.54,0.2975,0.2425,0.4275
15,60000,0.36,0.265,0.345,0.24,0.455,0.7,0.3525,0.28500000000000003,0.43125
16,64000,0.37,0.205,0.22,0.5,0.56,0.615,0.435,0.2575,0.545
17,68000,0.43,0.245,0.495,0.52,0.625,0.65,0.5075000000000001,0.44625000000000004,0.59875
18,72000,0.37,0.38,0.54,0.435,0.675,0.8,0.48750000000000004,0.39375000000000004,0.6412500000000001
19,76000,0.375,0.48,0.47,0.47,0.6,0.775,0.475,0.47,0.57
20,80000,0.605,0.4,0.56,0.47,0.755,0.79,0.5825,0.4925,0.7175
21,84000,0.505,0.585,0.535,0.595,0.75,0.86,0.59,0.5475,0.7112499999999999
22,88000,0.665,0.645,0.62,0.65,0.645,0.905,0.6475,0.645,0.66125
23,92000,0.76,0.525,0.735,0.74,0.83,0.885,0.75,0.7362500000000001,0.8125
24,96000,0.705,0.605,0.645,0.775,0.525,0.895,0.675,0.615,0.7575000000000001
25,100000,0.72,0.735,0.675,0.81,0.735,0.94,0.735,0.72375,0.79125
26,104000,0.795,0.73,0.82,0.815,0.69,0.97,0.8049999999999999,0.74625,0.81875
27,108000,0.805,0.765,0.765,0.815,0.845,0.97,0.81,0.775,0.8375
28,112000,0.83,0.85,0.87,0.8,0.895,0.975,0.86,0.835,0.88875
29,116000,0.92,0.775,0.76,0.85,0.87,0.975,0.86,0.7937500000000001,0.9075000000000001
30,120000,0.82,0.81,0.88,0.915,0.885,0.89,0.8825000000000001,0.835,0.8887499999999999
31,124000,0.8,0.82,0.9,0.93,0.88,0.99,0.89,0.835,0.9225
32,128000,0.84,0.85,0.905,0.885,0.885,0.93,0.885,0.8587499999999999,0.8999999999999999
33,132000,0.825,0.88,0.835,0.96,0.865,0.965,0.8725,0.8425,0.94
34,136000,0.92,0.875,0.915,0.96,0.95,0.995,0.935,0.91625,0.9575
35,140000,0.885,0.83,0.955,0.94,0.96,0.985,0.9475,0.89875,0.95875
36,144000,0.96,0.91,0.92,0.97,0.945,0.995,0.9524999999999999,0.92625,0.9675
37,148000,0.935,0.87,0.935,0.93,0.975,0.98,0.935,0.93125,0.965
38,152000,0.965,0.895,0.945,0.985,0.9,1.0,0.955,0.91125,0.98
39,156000,0.94,0.82,0.96,0.965,0.965,0.995,0.9624999999999999,0.945,0.965
40,160000,0.915,0.855,0.955,0.95,0.965,0.975,0.9524999999999999,0.9237500000000001,0.9625
41,164000,0.96,0.95,0.975,0.985,0.945,0.995,0.9675,0.9524999999999999,0.9825
42,168000,0.94,0.97,0.905,0.975,0.935,0.995,0.955,0.93625,0.9737499999999999
43,172000,0.965,0.975,0.99,0.96,0.98,0.985,0.9775,0.9675,0.98375
44,176000,0.985,0.94,0.975,0.965,0.955,1.0,0.97,0.9574999999999999,0.9825
45,180000,0.975,0.95,0.99,0.97,0.98,0.99,0.9775,0.9712500000000001,0.9874999999999999
46,184000,0.975,0.98,0.975,0.965,0.92,0.99,0.975,0.9675,0.97875
47,188000,0.985,0.95,0.92,0.995,0.975,0.99,0.98,0.9562499999999999,0.9887499999999999
48,192000,0.96,0.94,0.88,0.98,0.975,0.995,0.9675,0.945,0.97875
49,196000,0.975,0.965,0.98,0.965,0.96,1.0,0.97,0.965,0.97875


==> data/3_5_cher_succB.csv <==
,episode,0,1,2,3,episoder,0r,1r,2r,3r,median,lq,uq
0,0,0.0,0.01,0,0,,,,,,,,
1,4000,0.0,0.0,0.005,0.005,,,,,,,,
2,8000,0.005,0.005,0.01,0.025,,,,,,,,
3,12000,0.015,0.035,0.015,0.025,,,,,,,,
4,16000,0.03,0.055,0.04,0.05,,,,,,,,
5,20000,0.04,0.06,0.025,0.085,,,,,,,,
6,24000,0.055,0.14,0.03,0.08,,,,,,,,
7,28000,0.095,0.1,0.045,0.125,,,,,,,,
8,32000,0.105,0.185,0.1,0.17,,,,,,,,
9,36000,0.1,0.24,0.11,0.2,,,,,,,,
10,40000,0.165,0.145,0.11,0.36,,,,,,,,
11,44000,0.25,0.265,0.195,0.44,,,,,,,,
12,48000,0.325,0.23,0.18,0.525,,,,,,,,
13,52000,0.36,0.425,0.17,0.315,,,,,,,,
14,56000,0.355,0.365,0.31,0.425,,,,,,,,
15,60000,0.615,0.54,0.16,0.455,,,,,,,,
16,64000,0.6,0.625,0.455,0.57,,,,,,,,
17,68000,0.565,0.59,0.3,0.665,,,,,,,,
18,72000,0.665,0.515,0.67,0.745,,,,,,,,
19,76000,0.78,0.595,0.775,0.555,38000.0,0.25625,0.25625,0.18524999999999997,0.291,0.25625,0.2385,0.2649375
20,80000,0.85,0.76,0.64,0.75,42000.0,0.29874999999999996,0.29375,0.21725,0.32849999999999996,0.29625,0.274625,0.30618749999999995
21,84000,0.61,0.62,0.775,0.705,46000.0,0.32925,0.32475,0.25575000000000003,0.3635,0.32699999999999996,0.3075,0.33781249999999996
22,88000,0.845,0.89,0.815,0.825,50000.0,0.37124999999999997,0.369,0.296,0.4034999999999999,0.370125,0.35075,0.3793125
23,92000,0.755,0.815,0.72,0.89,54000.0,0.40824999999999995,0.40800000000000003,0.33125,0.4467499999999999,0.40812499999999996,0.38881250000000006,0.41787499999999994
24,96000,0.91,0.855,0.74,0.835,58000.0,0.45225,0.44800000000000006,0.36625,0.48599999999999993,0.450125,0.42756250000000007,0.46068749999999997
25,100000,0.815,0.835,0.885,0.875,62000.0,0.491,0.48675000000000007,0.40925,0.5254999999999999,0.48887500000000006,0.4673750000000001,0.49962499999999993
26,104000,0.875,0.945,0.805,0.935,66000.0,0.532,0.527,0.44800000000000006,0.5682499999999999,0.5295000000000001,0.50725,0.5410625
27,108000,0.925,0.86,0.94,0.95,70000.0,0.5735,0.5650000000000001,0.49275,0.6094999999999999,0.56925,0.5469375000000001,0.5825
28,112000,0.92,0.865,0.94,0.895,74000.0,0.61425,0.599,0.5347500000000001,0.6457499999999998,0.606625,0.5829375,0.6221249999999999
29,116000,0.845,0.94,0.9,0.955,78000.0,0.6515000000000001,0.634,0.57425,0.6834999999999999,0.64275,0.6190625000000001,0.6595000000000001
30,120000,0.92,0.975,0.945,0.935,82000.0,0.6892500000000001,0.6755,0.6160000000000001,0.7122499999999999,0.6823750000000001,0.660625,0.6950000000000001
31,124000,0.815,0.97,0.865,0.915,86000.0,0.7175,0.71075,0.6495000000000001,0.736,0.714125,0.6954375,0.7221249999999999
32,128000,0.97,0.95,0.94,0.895,90000.0,0.7497500000000001,0.7467499999999999,0.6875000000000001,0.7545,0.7482500000000001,0.7319374999999999,0.7509375
33,132000,0.88,0.97,0.94,0.905,94000.0,0.7757500000000002,0.7739999999999999,0.7260000000000001,0.784,0.774875,0.7619999999999999,0.7778125
34,136000,0.95,0.93,0.92,0.975,98000.0,0.8055000000000001,0.8022500000000001,0.7565000000000001,0.8115,0.8038750000000001,0.7908125000000001,0.807
35,140000,0.855,0.95,0.89,undefined,102000.0,0.8175000000000002,0.8227500000000001,0.7929999999999999,0.8375000000000001,0.8201250000000002,0.8113750000000002,0.8264375000000002
36,144000,0.915,0.935,0.965,undefined,106000.0,0.8332500000000002,0.83825,0.8185,0.8577500000000002,0.8357500000000001,0.8295625000000002,0.8431250000000001
37,148000,0.955,0.965,0.97,undefined,110000.0,0.85275,0.857,0.852,0.8732500000000003,0.854875,0.8525625,0.8610625000000001
38,152000,0.935,0.965,0.995,undefined,114000.0,0.86625,0.8795,0.86825,0.8847500000000004,0.873875,0.86775,0.8808125
39,156000,0.93,0.965,0.98,undefined,118000.0,0.8737499999999999,0.898,0.8785000000000001,0.9057500000000005,0.88825,0.8773125,0.8999375000000001
40,160000,0.955,0.99,0.99,undefined,122000.0,0.8789999999999998,0.9094999999999999,0.8959999999999999,0.9170000000000005,0.9027499999999999,0.8917499999999998,0.911375
41,164000,0.965,0.895,0.99,undefined,126000.0,0.8967499999999997,0.9232499999999998,0.90675,0.9305000000000007,0.9149999999999998,0.90425,0.9250625
42,168000,0.87,0.95,0.985,undefined,130000.0,0.8979999999999999,0.9262499999999998,0.9152499999999998,0.9380000000000008,0.9207499999999997,0.9109374999999997,0.9291875
43,172000,0.93,0.93,undefined,undefined,134000.0,0.90675,0.9319999999999997,0.9284999999999999,0.9422500000000008,0.9302499999999998,0.9230624999999999,0.9345625000000001


==> data/3_5_eher_succ.csv <==
,episode,0,1,2,3,4,5,median,lq,uq
0,0,0.005,0.005,0.0,0.01,0.01,0.0,0.005,0.00125,0.008749999999999999
1,4000,0.03,0.005,0.0,0.005,0.005,0.0,0.005,0.00125,0.005
2,8000,0.035,0.005,0.015,0.015,0.0,0.015,0.015,0.0075,0.015
3,12000,0.065,0.13,0.04,0.05,0.01,0.055,0.052500000000000005,0.042499999999999996,0.0625
4,16000,0.105,0.085,0.055,0.11,0.05,0.09,0.0875,0.0625,0.10125
5,20000,0.2,0.145,0.1,0.115,0.105,0.215,0.13,0.1075,0.18625000000000003
6,24000,0.23,0.085,0.155,0.195,0.155,0.155,0.155,0.155,0.185
7,28000,0.53,0.28,0.235,0.22,0.27,0.285,0.275,0.24375,0.28375
8,32000,0.41,0.325,0.355,0.245,0.61,0.46,0.38249999999999995,0.3325,0.4475
9,36000,0.48,0.325,0.405,0.28,0.5,0.29,0.365,0.29874999999999996,0.46125
10,40000,0.55,0.51,0.445,0.465,0.52,0.54,0.515,0.47625,0.535
11,44000,0.6,0.625,0.62,0.565,0.47,0.555,0.5825,0.5575,0.615
12,48000,0.66,0.575,0.515,0.23,0.645,0.62,0.5974999999999999,0.53,0.63875
13,52000,0.75,0.675,0.61,0.62,0.84,0.52,0.6475,0.6125,0.73125
14,56000,0.85,0.57,0.62,0.8,0.625,0.75,0.6875,0.62125,0.7875000000000001
15,60000,0.615,0.79,0.705,0.72,0.77,0.655,0.7124999999999999,0.6675,0.7575000000000001
16,64000,0.915,0.77,0.83,0.65,0.78,0.78,0.78,0.7725,0.8174999999999999
17,68000,0.82,0.69,0.715,0.625,0.89,0.735,0.725,0.6962499999999999,0.79875
18,72000,0.685,0.855,0.83,0.845,0.88,0.585,0.8374999999999999,0.7212500000000001,0.8525
19,76000,0.78,0.875,0.62,0.72,0.87,0.83,0.8049999999999999,0.7350000000000001,0.86
20,80000,0.85,0.875,0.78,0.885,0.915,0.79,0.8625,0.805,0.8825000000000001
21,84000,0.715,0.95,0.835,0.93,0.895,0.815,0.865,0.82,0.92125
22,88000,0.865,0.845,0.67,0.9,0.94,0.7,0.855,0.7362499999999998,0.8912500000000001
23,92000,0.95,0.775,0.895,0.9,0.93,0.86,0.8975,0.86875,0.9225
24,96000,0.875,0.94,0.94,0.935,0.895,0.99,0.9375,0.905,0.94
25,100000,0.97,0.97,0.92,0.91,0.945,0.915,0.9325,0.91625,0.96375
26,104000,0.96,0.915,0.895,0.915,0.89,0.945,0.915,0.9,0.9375
27,108000,0.985,0.945,0.975,0.98,0.94,0.96,0.9675,0.94875,0.97875
28,112000,0.885,0.995,0.895,0.97,0.95,0.94,0.945,0.90625,0.9650000000000001
29,116000,0.97,0.965,0.965,0.945,0.95,0.945,0.9575,0.94625,0.965
30,120000,0.975,0.97,0.995,0.96,0.93,0.94,0.965,0.945,0.9737499999999999
31,124000,0.985,0.975,0.975,0.995,0.99,0.945,0.98,0.975,0.9887499999999999
32,128000,0.985,0.89,0.99,0.985,0.99,0.96,0.985,0.9662499999999999,0.9887499999999999
33,132000,0.98,0.99,1.0,0.9,0.975,0.98,0.98,0.97625,0.9874999999999999
34,136000,0.975,0.965,0.975,0.975,1.0,0.95,0.975,0.9675,0.975
35,140000,0.995,0.905,0.995,0.98,1.0,0.9,0.9875,0.92375,0.995
36,144000,1.0,0.985,0.995,0.98,0.995,0.975,0.99,0.98125,0.995
37,148000,0.99,0.985,1.0,0.98,1.0,0.97,0.9875,0.98125,0.9975
38,152000,0.995,0.97,0.995,0.99,0.985,0.99,0.99,0.9862500000000001,0.9937499999999999
39,156000,0.995,0.99,0.99,0.995,1.0,0.955,0.9924999999999999,0.99,0.995
40,160000,0.95,1.0,0.99,0.99,0.965,0.99,0.99,0.97125,0.99
41,164000,1.0,0.95,0.98,0.97,1.0,0.99,0.985,0.9725,0.9975
42,168000,1.0,0.99,0.995,0.995,0.99,0.995,0.995,0.99125,0.995
43,172000,1.0,0.98,0.985,0.985,0.98,0.985,0.985,0.98125,0.985
44,176000,0.985,0.97,0.985,0.99,0.83,1.0,0.985,0.97375,0.9887499999999999
45,180000,1.0,0.985,0.985,0.985,0.965,0.985,0.985,0.985,0.985
46,184000,0.995,1.0,0.975,0.995,0.995,0.995,0.995,0.995,0.995
47,188000,1.0,0.995,1.0,0.985,1.0,1.0,1.0,0.99625,1.0
48,192000,1.0,0.99,1.0,0.99,0.985,0.995,0.9924999999999999,0.99,0.99875
49,196000,0.99,1.0,0.995,0.99,0.995,0.98,0.9924999999999999,0.99,0.995


==> data/3_5_her_succ.csv <==
,episode,0,1,2,3,4,5,median,lq,uq
0,0,0.0,0.0,0.01,0.0,0.005,0.005,0.0025,0.0,0.005
1,4000,0.01,0.01,0.025,0.005,0.005,0.0,0.0055,0.003,0.008
2,8000,0.03,0.02,0.025,0.01,0.01,0.0,0.011,0.006,0.019750000000000004
3,12000,0.02,0.015,0.035,0.015,0.03,0.065,0.019000000000000003,0.01025,0.027750000000000004
4,16000,0.03,0.03,0.05,0.03,0.085,0.065,0.032,0.022,0.05325
5,20000,0.075,0.05,0.055,0.03,0.11,0.105,0.055,0.04125,0.08750000000000001
6,24000,0.09,0.09,0.095,0.055,0.06,0.095,0.078,0.05550000000000001,0.08175
7,28000,0.135,0.085,0.07,0.075,0.12,0.21,0.08850000000000001,0.0635,0.11725000000000001
8,32000,0.1,0.14,0.12,0.05,0.095,0.185,0.094,0.08025,0.11900000000000001
9,36000,0.195,0.185,0.145,0.145,0.285,0.205,0.172,0.13699999999999996,0.1845
10,40000,0.205,0.185,0.185,0.155,0.425,0.39,0.17500000000000002,0.165,0.32375
11,44000,0.335,0.22,0.24,0.09,0.45,0.275,0.23550000000000001,0.203,0.29800000000000004
12,48000,0.305,0.185,0.155,0.22,0.54,0.425,0.23850000000000002,0.16974999999999998,0.37099999999999994
13,52000,0.225,0.34,0.29,0.315,0.71,0.535,0.3015,0.27024999999999993,0.46025
14,56000,0.41,0.2,0.345,0.295,0.63,0.71,0.3494999999999999,0.27949999999999997,0.547
15,60000,0.62,0.565,0.28,0.34,0.74,0.575,0.5399999999999999,0.36624999999999996,0.5787499999999999
16,64000,0.54,0.64,0.645,0.535,0.685,0.765,0.6105,0.533,0.643
17,68000,0.66,0.655,0.585,0.535,0.765,0.855,0.6234999999999999,0.5685,0.70475
18,72000,0.64,0.76,0.72,0.475,0.77,0.84,0.704,0.6239999999999999,0.7315
19,76000,0.73,0.81,0.695,0.635,0.88,0.92,0.732,0.66575,0.8245
20,80000,0.77,0.865,0.775,0.68,0.93,0.895,0.78,0.73125,0.8474999999999999
21,84000,0.795,0.79,0.84,0.6,0.865,0.925,0.7755,0.74925,0.8167499999999999
22,88000,0.805,0.825,0.86,0.73,0.94,0.965,0.7985,0.766,0.8759999999999999
23,92000,0.89,0.9,0.895,0.83,0.92,0.95,0.8514999999999999,0.84525,0.869
24,96000,0.8,0.855,0.95,0.945,0.87,0.95,0.8594999999999999,0.81075,0.9007499999999998
25,100000,0.94,0.895,0.96,0.875,0.975,0.98,0.8999999999999999,0.85625,0.9212499999999999
26,104000,0.81,0.925,0.885,0.85,0.965,0.99,0.853,0.8067499999999999,0.903
27,108000,0.935,0.955,0.965,0.93,0.99,0.975,0.9059999999999999,0.886,0.9184999999999999
28,112000,0.91,0.955,0.915,0.865,0.93,0.95,0.8665,0.85525,0.8889999999999999
29,116000,0.9,0.985,0.98,0.92,0.98,0.96,0.9119999999999999,0.872,0.9219999999999999
30,120000,0.94,0.975,0.91,0.92,0.945,0.985,0.8824999999999998,0.865,0.9075
31,124000,0.925,0.955,0.96,0.905,0.97,1.0,0.8955,0.8705,0.9055
32,128000,0.99,0.95,0.97,0.92,0.985,0.885,0.8959999999999999,0.8634999999999999,0.9172499999999999
33,132000,0.93,0.94,0.93,0.88,0.995,0.985,0.869,0.8640000000000001,0.9077500000000001
34,136000,0.97,0.96,0.96,0.965,0.985,0.975,0.8995,0.8932499999999999,0.9057499999999998
35,140000,0.955,0.9,0.925,0.955,0.995,0.975,0.885,0.8625,0.8999999999999999
36,144000,0.925,0.985,0.965,0.945,1.0,0.985,0.903,0.8779999999999999,0.913
37,148000,0.965,0.97,0.985,0.945,0.995,1.0,0.9035000000000001,0.8922500000000001,0.9185
38,152000,0.975,0.99,0.985,0.985,1.0,0.975,0.909,0.9015,0.91275
39,156000,0.96,0.985,0.985,0.95,0.99,0.955,0.8945,0.87825,0.907
40,160000,0.95,1.0,0.98,0.98,0.995,0.99,0.905,0.9,0.91375
41,164000,0.95,0.985,0.975,0.955,1.0,0.995,0.898,0.878,0.9105
42,168000,0.975,0.955,0.995,0.96,0.995,1.0,0.901,0.87975,0.911
43,172000,0.99,0.975,0.985,0.965,0.99,0.99,0.9015000000000001,0.8915,0.904
44,176000,1.0,0.97,0.995,0.98,0.985,1.0,0.902,0.89325,0.9107500000000001
45,180000,0.995,0.98,0.995,0.965,1.0,0.995,0.905,0.89375,0.905
46,184000,0.98,1.0,1.0,0.935,1.0,0.995,0.9055000000000001,0.89175,0.908
47,188000,0.99,0.98,0.985,0.995,0.995,1.0,0.8985,0.8922500000000001,0.901
48,192000,0.995,0.99,1.0,0.96,1.0,0.975,0.8965,0.88275,0.90275
49,196000,0.99,1.0,0.995,1.0,0.995,1.0,0.8995000000000001,0.897,0.902


==> data/3_5_igoal_steps.csv <==
,episode,0,1,2,3,4,5,median,lq,uq
0,0,44.17391304347826,45.111111111111114,42.0,57.57142857142857,51.31578947368421,35.25,44.64251207729468,42.54347826086956,49.764619883040936
1,4000,42.692307692307686,50.3,43.25,45.81818181818182,48.33333333333334,40.0625,44.53409090909091,42.83173076923077,47.70454545454546
2,8000,54.70967741935484,62.03448275862069,47.161290322580655,50.90909090909091,51.405405405405396,44.645161290322584,51.15724815724815,48.098240469208214,53.883609415867475
3,12000,51.384615384615394,47.80392156862745,47.384615384615394,53.365384615384606,48.033898305084755,45.30909090909091,47.9189099368561,47.48944193061841,50.54693611473274
4,16000,51.846153846153854,49.191176470588225,50.46153846153846,40.39473684210526,50.82894736842106,48.24074074074074,49.82635746606334,48.478349673202615,50.73709514170041
5,20000,53.58227848101266,44.39393939393939,46.54545454545455,51.41772151898734,45.2135922330097,43.28985507246377,45.87952338923212,44.59885260370697,50.199654775604145
6,24000,51.39772727272727,47.76991150442478,43.7984496124031,48.37857142857143,46.930693069306926,49.23157894736842,48.07424146649811,47.14049767808639,49.018327067669176
7,28000,48.032520325203244,43.698630136986296,43.620437956204384,43.17647058823529,41.58394160583941,42.76724137931035,43.39845427221984,42.86954868154159,43.67908209179082
8,32000,43.00813008130081,42.52666666666666,44.09868421052632,46.65030674846626,42.143678160919535,46.024193548387096,43.55340714591357,42.6470325203252,45.5428162139219
9,36000,42.60479041916168,39.192307692307686,41.845679012345684,37.25568181818182,39.68862275449102,43.834532374100725,40.76715088341835,39.316386457853525,42.41501256745768
10,40000,40.59649122807018,35.339506172839506,37.83888888888889,38.05464480874317,38.310734463276845,39.66666666666666,38.18268963601001,37.89282786885246,39.327683615819204
11,44000,34.41758241758241,36.58378378378379,36.721925133689844,32.86010362694301,36.58378378378379,40.638888888888886,36.58378378378379,34.95913275913276,36.68738979621333
12,48000,33.83510638297872,32.53125,35.72043010752689,34.397905759162306,29.417525773195877,37.34426229508197,34.11650607107052,32.85721409574468,35.389799020435746
13,52000,32.63350785340314,33.850515463917525,33.52577319587629,32.122448979591844,30.78835978835979,34.463157894736845,33.079640524639714,32.25021369804467,33.769329896907216
14,56000,34.32432432432432,30.656565656565657,33.53367875647668,31.58421052631579,31.18556701030928,30.614213197969548,31.384888768312535,30.788815995001563,33.04631169893646
15,60000,30.137566137566136,28.48453608247423,30.25257731958763,29.17857142857143,31.14583333333333,33.135416666666664,30.195071728576885,29.418320105820108,30.922519329896904
16,64000,29.237373737373733,30.949494949494948,26.964102564102568,30.117346938775512,30.53299492385787,33.161458333333336,30.32517093131669,29.45736703772418,30.84536994308568
17,68000,26.76381909547739,29.944444444444446,27.989898989898986,29.75,30.609137055837564,26.48469387755102,28.869949494949495,27.07033906908279,29.895833333333336
18,72000,28.720812182741124,29.15075376884423,26.76381909547739,28.82233502538071,30.309644670050766,27.2,28.77157360406092,27.58020304568528,29.06864908297835
19,76000,30.631313131313128,26.603015075376888,26.39593908629441,24.98984771573604,26.63819095477387,28.48205128205128,26.62060301507538,26.44770808356503,28.021086200231927
20,80000,28.94472361809045,32.0360824742268,32.97948717948718,29.34848484848485,28.555555555555557,25.152284263959388,29.14660423328765,28.65284757118928,31.364183067791316
21,84000,25.06030150753769,28.24742268041237,30.260204081632647,26.853535353535356,29.0969387755102,27.91370558375635,28.080564132084362,27.118577911090604,28.884559751735743
22,88000,25.309644670050766,27.0,28.1356783919598,27.33333333333333,28.384615384615387,26.767676767676768,27.166666666666664,26.825757575757578,27.935092127303182
23,92000,26.5050505050505,24.46969696969697,30.01005025125628,27.782828282828284,27.608040201005025,27.146464646464647,27.377252423734838,26.665404040404038,27.739131262372467
24,96000,27.22613065326633,27.222222222222218,26.89,26.316582914572862,26.938775510204078,25.18090452261307,26.91438775510204,26.459937185929647,27.151360544217685
25,100000,26.90909090909091,27.12,25.217171717171716,26.07035175879397,24.385,25.127551020408163,25.643761737982842,25.14995619459905,26.699406121516674
26,104000,26.893401015228427,27.84422110552764,25.17676767676768,24.84924623115577,24.358585858585855,24.8265306122449,25.013006953961725,24.83220951697262,26.464242680613243
27,108000,27.472361809045225,27.898989898989896,26.291457286432163,25.87939698492462,23.94472361809045,26.126262626262626,26.208859956347396,25.941113395259123,27.17713567839196
28,112000,25.34,25.562814070351763,25.01005025125628,26.974747474747478,27.267676767676768,26.282828282828284,25.922821176590023,25.39570351758794,26.801767676767682
29,116000,25.61,25.36180904522613,26.33165829145729,25.464646464646464,26.9746192893401,24.775,25.53732323232323,25.387518400081216,26.15124371859297
30,120000,25.00502512562814,25.211055276381913,27.825,26.43147208121827,23.828282828282827,27.18592964824121,25.821263678800094,25.056532663316585,26.997315256485475
31,124000,25.110552763819094,26.668367346938773,26.09090909090909,24.762626262626267,22.55837563451777,25.262626262626267,25.18658951322268,24.84960788792447,25.883838383838384
32,128000,25.23,25.45,25.696969696969692,28.459595959595962,24.955,29.489898989898986,25.573484848484846,25.285,27.768939393939394
33,132000,26.386934673366838,25.653266331658287,26.23618090452261,25.924623115577887,23.58,26.82323232323232,26.08040201005025,25.721105527638187,26.34924623115578
34,136000,22.646464646464647,25.02,25.785,26.34,25.140703517587944,25.782828282828284,25.461765900208114,25.05017587939699,25.78445707070707
35,140000,23.618090452261306,25.753768844221106,24.671717171717173,27.343434343434343,24.522613065326638,24.28787878787879,24.597165118521907,24.346562357240753,25.483255926095126
36,144000,24.15,26.16,25.21608040201005,25.425,27.19796954314721,24.17766497461929,25.320540201005024,24.43726883146698,25.97625
37,148000,26.0,24.69849246231156,25.291457286432163,27.36040609137056,24.08585858585859,27.190954773869354,25.64572864321608,24.84673366834171,26.893216080402016
38,152000,25.708542713567837,23.853535353535356,23.455,26.552763819095482,25.65151515151515,24.386934673366838,25.019224912440993,23.986885183493225,25.694285823054663
39,156000,24.98994974874372,22.85,23.38190954773869,26.48,26.21212121212121,27.16666666666667,25.601035480432465,23.78391959798995,26.413030303030304
40,160000,24.592964824120607,27.76884422110553,24.05583756345177,27.39195979899497,25.04,24.51530612244898,24.816482412060303,24.53472079786689,26.80396984924623
41,164000,24.175879396984925,27.448979591836732,23.19597989949749,25.015075376884425,24.303030303030305,23.59595959595959,24.239454850007615,23.740939546215927,24.837064108420897
42,168000,24.303030303030305,24.445,25.91457286432161,24.88,24.84422110552764,26.115577889447238,24.86211055276382,24.54480527638191,25.655929648241205
43,172000,25.241206030150753,26.809045226130646,24.675,24.316582914572862,25.64,25.461928934010157,25.351567482080455,24.81655150753769,25.59548223350254
44,176000,25.125628140703522,24.3,24.94,23.542713567839197,23.85,27.37185929648241,24.62,23.962500000000002,25.07922110552764
45,180000,26.89,26.91,24.396984924623123,25.4234693877551,27.18274111675127,23.934010152284266,26.156734693877553,24.653606040406117,26.905
46,184000,27.125,25.03,24.68,24.75,24.439393939393934,24.64,24.715,24.65,24.96
47,188000,25.4,24.854271356783926,24.76,25.41,25.82,26.98,25.405,24.990703517587946,25.7175
48,192000,25.392857142857146,26.266331658291453,23.939698492462316,24.873737373737374,24.34170854271357,23.45641025641025,24.607722958225473,24.040201005025132,25.263077200577204
49,196000,26.127551020408163,24.37,26.575,25.266331658291453,27.19,25.17,25.696941339349806,25.194082914572864,26.46313775510204


==> data/3_5_igoal_succ.csv <==
,episode,0,1,2,3,4,5,median,lq,uq
0,0,0.115,0.09,0.035,0.07,0.095,0.04,0.08,0.0475,0.09375
1,4000,0.065,0.1,0.08,0.055,0.075,0.08,0.0775,0.0675,0.08
2,8000,0.155,0.145,0.155,0.11,0.185,0.155,0.155,0.1475,0.155
3,12000,0.26,0.255,0.195,0.26,0.295,0.275,0.26,0.25625,0.27125
4,16000,0.325,0.34,0.325,0.38,0.38,0.27,0.3325,0.325,0.37000000000000005
5,20000,0.395,0.495,0.495,0.395,0.515,0.345,0.445,0.395,0.495
6,24000,0.44,0.565,0.645,0.7,0.505,0.475,0.5349999999999999,0.48249999999999993,0.625
7,28000,0.615,0.73,0.685,0.68,0.685,0.58,0.6825000000000001,0.63125,0.685
8,32000,0.615,0.75,0.76,0.815,0.87,0.62,0.755,0.6525,0.80125
9,36000,0.835,0.91,0.81,0.88,0.835,0.695,0.835,0.81625,0.86875
10,40000,0.855,0.81,0.9,0.915,0.885,0.84,0.87,0.84375,0.89625
11,44000,0.91,0.925,0.935,0.965,0.925,0.9,0.925,0.9137500000000001,0.9325000000000001
12,48000,0.94,0.96,0.93,0.955,0.97,0.915,0.9475,0.9325,0.95875
13,52000,0.955,0.97,0.97,0.98,0.945,0.95,0.9624999999999999,0.9512499999999999,0.97
14,56000,0.925,0.99,0.965,0.95,0.97,0.985,0.9675,0.9537499999999999,0.98125
15,60000,0.945,0.97,0.97,0.98,0.96,0.96,0.965,0.96,0.97
16,64000,0.99,0.99,0.975,0.98,0.985,0.96,0.9824999999999999,0.97625,0.9887499999999999
17,68000,0.995,0.99,0.99,1.0,0.985,0.98,0.99,0.9862500000000001,0.9937499999999999
18,72000,0.985,0.995,0.995,0.985,0.985,0.975,0.985,0.985,0.9924999999999999
19,76000,0.99,0.995,0.985,0.985,0.995,0.975,0.9875,0.985,0.9937499999999999
20,80000,0.995,0.97,0.975,0.99,0.99,0.985,0.9875,0.9774999999999999,0.99
21,84000,0.995,0.97,0.98,0.99,0.98,0.985,0.9824999999999999,0.98,0.9887499999999999
22,88000,0.985,1.0,0.995,0.99,0.975,0.99,0.99,0.9862500000000001,0.9937499999999999
23,92000,0.99,0.99,0.995,0.99,0.995,0.99,0.99,0.99,0.9937499999999999
24,96000,0.995,0.99,1.0,0.995,0.98,0.995,0.995,0.99125,0.995
25,100000,0.99,1.0,0.99,0.995,1.0,0.98,0.9924999999999999,0.99,0.99875
26,104000,0.985,0.995,0.99,0.995,0.99,0.98,0.99,0.9862500000000001,0.9937499999999999
27,108000,0.995,0.99,0.995,0.995,0.995,0.99,0.995,0.99125,0.995
28,112000,1.0,0.995,0.995,0.99,0.99,0.99,0.9924999999999999,0.99,0.995
29,116000,1.0,0.995,0.995,0.99,0.985,1.0,0.995,0.99125,0.99875
30,120000,0.995,0.995,1.0,0.985,0.99,0.995,0.995,0.99125,0.995
31,124000,0.995,0.98,0.99,0.99,0.985,0.99,0.99,0.9862500000000001,0.99
32,128000,1.0,1.0,0.99,0.99,1.0,0.99,0.995,0.99,1.0
33,132000,0.995,0.995,0.995,0.995,1.0,0.99,0.995,0.995,0.995
34,136000,0.99,1.0,1.0,1.0,0.995,0.99,0.9975,0.99125,1.0
35,140000,0.995,0.995,0.99,0.99,0.995,0.99,0.9924999999999999,0.99,0.995
36,144000,1.0,1.0,0.995,1.0,0.985,0.985,0.9975,0.9875,1.0
37,148000,1.0,0.995,0.995,0.985,0.99,0.995,0.995,0.99125,0.995
38,152000,0.995,0.99,1.0,0.995,0.99,0.995,0.995,0.99125,0.995
39,156000,0.995,1.0,0.995,1.0,0.99,0.99,0.995,0.99125,0.99875
40,160000,0.995,0.995,0.985,0.995,1.0,0.98,0.995,0.9875,0.995
41,164000,0.995,0.98,0.995,0.995,0.99,0.99,0.9924999999999999,0.99,0.995
42,168000,0.99,1.0,0.995,1.0,0.995,0.995,0.995,0.995,0.99875
43,172000,0.995,0.995,1.0,0.995,1.0,0.985,0.995,0.995,0.99875
44,176000,0.995,1.0,1.0,0.995,1.0,0.995,0.9975,0.995,1.0
45,180000,1.0,1.0,0.995,0.98,0.985,0.985,0.99,0.985,0.99875
46,184000,1.0,1.0,1.0,1.0,0.99,1.0,1.0,1.0,1.0
47,188000,1.0,0.995,1.0,1.0,1.0,1.0,1.0,1.0,1.0
48,192000,0.98,0.995,0.995,0.99,0.995,0.975,0.9924999999999999,0.9824999999999999,0.995
49,196000,0.98,1.0,1.0,0.995,1.0,1.0,1.0,0.99625,1.0


==> data/3_5_noadv_steps.csv <==
,episode,0,1,2,3,4,5,median,lq,uq
0,0,3.0,1.0,100.0,3.0,5.5,100.0,4.25,3.0,76.375
1,4000,8.166666666666666,8.0,100.0,5.0,4.0,100.0,8.083333333333332,5.75,77.04166666666667
2,8000,10.0,2.0,5.0,11.333333333333336,100.0,6.0,8.0,5.25,11.000000000000002
3,12000,7.846153846153847,9.076923076923077,10.875,10.3,10.0,9.636363636363637,9.818181818181818,9.216783216783217,10.225000000000001
4,16000,9.428571428571429,10.294117647058824,8.545454545454545,10.409090909090908,6.5,10.222222222222221,9.825396825396826,8.766233766233766,10.276143790849673
5,20000,10.675,11.448275862068966,9.95,11.434782608695652,11.285714285714285,11.465116279069766,11.360248447204969,10.827678571428573,11.444902548725636
6,24000,12.130434782608695,12.823529411764708,10.322580645161288,12.564102564102564,11.838709677419354,10.193548387096774,11.984572230014024,10.701612903225804,12.455685618729097
7,28000,13.566037735849054,11.089285714285712,12.297872340425535,11.068181818181818,12.388888888888891,12.894736842105265,12.343380614657214,11.391432370820668,12.768274853801172
8,32000,13.134146341463413,12.353846153846154,11.929577464788732,12.510204081632653,13.28688524590164,12.847826086956523,12.679015084294587,12.392935635792778,13.06256627783669
9,36000,12.03125,12.292307692307695,13.074074074074074,12.25,12.76,12.275862068965518,12.284084880636605,12.256465517241379,12.643076923076924
10,40000,11.827272727272728,11.823529411764708,12.01123595505618,13.086021505376346,12.817307692307693,12.064814814814815,12.038025384935498,11.87326353421859,12.629184472934474
11,44000,12.633333333333333,12.776,12.10483870967742,12.769911504424776,12.585106382978726,12.414414414414413,12.60921985815603,12.457087406555491,12.735766961651915
12,48000,12.81060606060606,12.417391304347825,12.009708737864075,11.782608695652176,12.604651162790693,12.42741935483871,12.422405329593268,12.111629379485013,12.560343210802698
13,52000,12.693333333333333,12.355555555555556,12.51639344262295,12.14516129032258,13.583333333333336,11.788461538461537,12.435974499089253,12.197759856630825,12.649098360655737
14,56000,12.270588235294118,12.87719298245614,12.967741935483868,12.63125,11.975999999999999,11.86,12.450919117647059,12.04964705882353,12.815707236842107
15,60000,12.447154471544714,12.955696202531644,12.5177304964539,12.166666666666664,12.610389610389609,12.335877862595419,12.482442483999307,12.363697014832743,12.587224831905681
16,64000,12.595628415300546,12.792207792207792,12.56024096385542,12.246153846153845,12.14102564102564,12.628205128205128,12.577934689577983,12.32467562557924,12.620060949978983
17,68000,12.548780487804878,12.376811594202897,12.524475524475525,11.672,12.47752808988764,12.299319727891154,12.427169842045268,12.31869269446909,12.512738665828554
18,72000,11.562043795620436,12.456140350877195,13.012048192771086,12.698224852071005,12.772727272727273,12.675213675213676,12.686719263642342,12.510908681961316,12.754101667563207
19,76000,12.083333333333336,12.594285714285714,12.153225806451614,11.909722222222221,12.24712643678161,12.542168674698793,12.200176121616611,12.100806451612906,12.468408115219496
20,80000,12.423529411764704,12.217142857142855,12.269230769230768,12.423728813559322,12.202185792349727,12.310126582278484,12.289678675754626,12.230164835164834,12.39517870439315
21,84000,12.363636363636365,12.173684210526314,12.221556886227546,12.801075268817206,12.11731843575419,12.349693251533742,12.285625068880645,12.185652379451621,12.36015058561071
22,88000,12.242774566473987,12.301775147928995,11.507462686567164,12.655555555555555,12.228723404255321,12.057142857142857,12.235748985364655,12.100037993920973,12.287025002565244
23,92000,12.068421052631582,12.290322580645164,12.670391061452515,11.894444444444444,12.225806451612904,12.0,12.147113752122243,12.017105263157895,12.274193548387098
24,96000,12.348571428571427,12.345744680851064,12.164893617021274,12.133689839572193,12.843575418994416,12.505050505050507,12.347158054711246,12.21010638297872,12.465930735930737
25,100000,12.242268041237114,12.17525773195876,12.23913043478261,12.510989010989013,12.079365079365079,12.557377049180328,12.240699238009862,12.191225907664723,12.443808768551037
26,104000,12.244791666666664,12.262295081967213,11.93296089385475,12.852459016393444,12.370786516853931,12.529100529100528,12.316540799410571,12.249167520491802,12.489522026038879
27,108000,12.360406091370557,12.16931216931217,11.974358974358973,12.280612244897961,12.132978723404255,12.234375,12.201843584656086,12.142062084881234,12.269052933673471
28,112000,12.175141242937851,12.376884422110553,12.307262569832401,12.298969072164951,12.357894736842105,12.005319148936168,12.303115820998677,12.206098200244625,12.34523669508968
29,116000,12.350515463917525,12.290155440414507,12.424870466321245,11.899470899470902,12.547368421052632,12.365079365079366,12.357797414498446,12.305245446290261,12.409922691010776
30,120000,12.584615384615386,11.881443298969073,11.964824120603016,12.098958333333336,11.983870967741936,12.351063829787234,12.041414650537636,11.969585832387747,12.28803745567376
31,124000,12.289340101522846,11.579487179487181,12.189743589743587,12.391959798994975,12.308080808080806,12.333333333333336,12.298710454801826,12.214642717688402,12.327020202020204
32,128000,12.101522842639596,12.286516853932586,12.030303030303033,12.228426395939088,12.393939393939394,11.90625,12.164974619289342,12.048107983387174,12.271994239434212
33,132000,12.607142857142858,12.606060606060606,12.3,12.177777777777774,12.353846153846154,12.479591836734693,12.416718995290424,12.31346153846154,12.574443413729126
34,136000,12.03076923076923,12.23316062176166,12.292307692307695,12.38974358974359,11.83,12.23684210526316,12.23500136351241,12.081367078517339,12.27844129554656
35,140000,12.241206030150751,12.541436464088395,12.090452261306535,12.29591836734694,12.605,12.15,12.268562198748846,12.172801507537688,12.480056939903033
36,144000,12.205,12.248730964467006,12.658291457286431,12.015306122448981,12.402010050251254,12.205128205128204,12.226929584797606,12.205032051282052,12.363690278805192
37,148000,12.25252525252525,12.081218274111675,12.49,11.984693877551019,12.055,12.061855670103093,12.071536972107385,12.056713917525773,12.209698507921857
38,152000,11.603015075376884,12.237113402061857,12.396984924623116,12.383838383838384,12.33502538071066,11.98989898989899,12.286069391386258,12.051702592939707,12.371635133056454
39,156000,12.371859296482413,12.176767676767676,12.176767676767676,12.185929648241205,11.995,12.104712041884813,12.176767676767676,12.12272595060553,12.183639155372822
40,160000,11.931578947368418,12.025,12.116161616161616,12.292929292929294,12.098445595854926,12.469696969696967,12.107303606008271,12.043361398963732,12.248737373737374
41,164000,12.41,12.152631578947368,12.193877551020408,12.087628865979381,12.16,11.969696969696967,12.156315789473684,12.103879544221378,12.185408163265308
42,168000,11.99,12.565656565656564,12.155778894472366,12.42211055276382,11.984848484848484,12.080402010050252,12.11809045226131,12.012600502512562,12.355527638190956
43,172000,11.925,12.20408163265306,12.395939086294415,12.187817258883248,12.051020408163266,12.401015228426395,12.195949445768154,12.085219620843262,12.347974722884075
44,176000,11.802030456852794,12.293814432989693,12.360406091370557,11.974747474747474,12.144578313253012,12.63,12.219196373121353,12.017205184373859,12.34375817677534
45,180000,11.995,12.116751269035532,11.989847715736039,12.071065989847716,12.119170984455959,12.446700507614214,12.093908629441625,12.01401649746193,12.118566055600851
46,184000,12.296482412060303,12.615,11.841025641025643,12.045226130653264,12.467336683417086,12.698492462311556,12.381909547738694,12.108040201005025,12.578084170854272
47,188000,11.945,12.226130653266333,12.31,11.96954314720812,12.31,12.255,12.240565326633167,12.033690023722672,12.29625
48,192000,11.99,11.787878787878787,12.16,12.449494949494948,11.538071065989847,12.236180904522612,12.075,11.83840909090909,12.217135678391958
49,196000,12.126262626262625,12.265,12.266331658291456,12.181818181818182,12.201005025125628,12.18877551020408,12.194890267664853,12.183557513914657,12.249001256281407


==> data/4-9CHERvsHER.csv <==
episode,cher-1,cher-2,cher-3,cher-4,her-1,her-2,her-3,her-4,MedianCHER,LQ-CHER,UQ-CHER,IQR,MedianHER,LQ-HER,UQ-HER
0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
80000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
160000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
240000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
320000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
400000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
480000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
560000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
640000,0,0,0,0,0,0,0.005,0,0,0,0,0,0,0,0.00125
720000,0,0,0,0,0,0,0.01,0,0,0,0,0,0,0,0.0025
800000,0,0,0.01,0,0,0,0.005,0,0,0,0.005,0.005,0,0,0.00125
880000,0,0,0,0,0,0,0.02,0,0,0,0,0,0,0,0.005
960000,0,0,0,0,0,0,0.045,0,0,0,0,0,0,0,0.01125
1040000,0,0,0.005,0,0,0,0.02,0,0,0,0.0025,0.0025,0,0,0.005
1120000,0,0,0,0.01,0,0,0.05,0,0,0,0.005,0.005,0,0,0.0125
1200000,0,0.01,0,0,0,0,0.03,0,0,0,0.005,0.005,0,0,0.0075
1280000,0,0,0,0.005,0,0.005,0.22,0,0,0,0.0025,0.0025,0.0025,0,0.05875
1360000,0.005,0,0.005,0.02,0,0,0.27,0,0.005,0.0025,0.0125,0.01,0,0,0.0675
1440000,0,0,0.035,0.01,0,0,0.385,0,0.01,0.005,0.0225,0.0175,0,0,0.09625
1520000,0.005,0.01,0.05,0.015,0,0,0.485,0,0.015,0.0125,0.0325,0.02,0,0,0.12125
1600000,0,0.005,0.08,0,0,0,0.505,0,0.005,0.0025,0.0425,0.04,0,0,0.12625
1680000,0,0.005,0.175,0.005,0,0.005,0.35,0,0.005,0.005,0.090,0.085,0.0025,0,0.09125
1760000,0.015,0.02,0.21,0,0,0.005,0.525,0,0.02,0.01,0.115,0.105,0.0025,0,0.135
1840000,0.015,0.01,0.175,0.015,0,0.045,0.585,0,0.015,0.0125,0.095,0.0825,0.0225,0,0.18
1920000,0.015,0.025,0.165,0.04,0,0.055,0.605,0,0.04,0.0325,0.1025,0.07,0.0275,0,0.1925
2000000,0.05,0.03,0.165,0.085,0,0.145,0.685,0,0.085,0.0575,0.125,0.0675,0.0725,0,0.28
2080000,0.025,0.04,0.25,0.085,0,0.105,0.765,0,0.085,0.0625,0.1675,0.105,0.0525,0,0.27
2160000,0.07,0.02,0.265,0.05,0,0.085,0.75,0,0.05,0.035,0.1575,0.1225,0.0425,0,0.25125
2240000,0.125,0.03,0.325,0.01,0,0.155,0.815,0,0.03,0.02,0.1775,0.1575,0.0775,0,0.32
2320000,0.08,0.105,0.35,0.015,0,0.23,0.75,0,0.105,0.06,0.2275,0.1675,0.115,0,0.36
2400000,0.22,0.05,0.345,0.055,0,0.255,0.795,0,0.055,0.0525,0.2,0.1475,0.1275,0,0.39
2480000,0.12,0.09,0.45,0.02,0,0.26,0.88,0,0.09,0.06,0.27,0.22,0.13,0,0.415
2560000,0.14,0.045,0.355,0.02,0,0.34,0.83,0,0.045,0.0325,0.2,0.1675,0.17,0,0.4625
2640000,0.14,0.245,0.36,0.07,0,0.22,0.775,0,0.245,0.1575,0.3025,0.145,0.11,0,0.35875
2720000,0.205,0.095,0.565,0.07,0,0.515,0.8,0,0.095,0.0825,0.33,0.2475,0.2575,0,0.58625
2800000,0.11,0.165,0.485,0.31,0,0.39,0.915,0,0.31,0.2375,0.3975,0.16,0.195,0,0.52125
2880000,0.275,0.285,0.47,0.17,0,0.46,0.84,0,0.285,0.2275,0.3775,0.15,0.23,0,0.555
2960000,0.295,0.3325,0.5,0.335,0.005,0.435,0.885,0,0.335,0.33375,0.4175,0.08375,0.220,0.00375,0.5475
3040000,0.35,0.4275,0.39,0.365,0,0.395,0.925,0,0.39,0.3775,0.40875,0.03125,0.1975,0,0.5275
3120000,0.33,0.22,0.56,0.45,0.005,0.48,0.9,0,0.45,0.34,0.51,0.17,0.243,0.00375,0.585
3200000,0.41,0.3025,0.49,0.47,0,0.34,0.94,0,0.47,0.38625,0.48,0.09375,0.17,0,0.49
3280000,0.62,0.4,0.675,0.53,0.005,0.285,0.91,0,0.53,0.465,0.6025,0.1375,0.145,0.00375,0.44125
3360000,0.56,0.5925,0.735,0.4925,0.005,0.48,0.92,0,0.5925,0.5425,0.66375,0.12125,0.243,0.00375,0.59
3440000,0.465,0.64,0.565,0.4625,0,0.495,0.825,0,0.565,0.51375,0.6025,0.08875,0.2475,0,0.5775
3520000,0.495,0.61,0.565,0.460,0,0.525,0.91,0,0.565,0.5125,0.5875,0.075,0.2625,0,0.62125
3600000,0.475,0.64,0.655,0.5,0.005,0.75,0.935,0,0.64,0.57,0.6475,0.0775,0.378,0.00375,0.79625
3680000,0.6,0.64,0.725,0.550,0.005,0.635,0.985,0,0.64,0.595,0.6825,0.0875,0.320,0.00375,0.7225
3760000,0.615,0.63,0.825,0.53,0.005,0.7,0.955,0,0.63,0.58,0.7275,0.1475,0.353,0.00375,0.76375
3840000,0.69,0.710,0.66,0.55,0.005,0.855,0.945,0,0.66,0.605,0.685,0.08,0.430,0.00375,0.8775
3920000,0.66,0.710,0.805,0.72,0,0.855,0.97,0,0.72,0.715,0.7625,0.0475,0.4275,0,0.88375

==> data/4_9_eher_succ.csv <==
,episode,0,1,2,3,episoder,0r,1r,2r,3r,median,lq,uq
0,0,0.0,0.0,0.0,0.0,,,,,,,,
1,80000,0.0,0.0,0.0,0.0,,,,,,,,
2,160000,0.0,0.0,0.0,0.0,,,,,,,,
3,240000,0.005,0.0,0.0,0.0,,,,,,,,
4,320000,0.0,0.0,0.0,0.0,,,,,,,,
5,400000,0.0,0.0,0.0,0.0,,,,,,,,
6,480000,0.0,0.0,0.0,0.0,,,,,,,,
7,560000,0.015,0.0,0.0,0.005,,,,,,,,
8,640000,0.06,0.0,0.0,0.0,,,,,,,,
9,720000,0.03,0.0,0.0,0.005,,,,,,,,
10,800000,0.02,0.015,0.0,0.0,,,,,,,,
11,880000,0.025,0.01,0.0,0.0,,,,,,,,
12,960000,0.06,0.0,0.0,0.005,,,,,,,,
13,1040000,0.125,0.0,0.0,0.0,,,,,,,,
14,1120000,0.185,0.005,0.0,0.0,,,,,,,,
15,1200000,0.095,0.01,0.0,0.005,,,,,,,,
16,1280000,0.18,0.015,0.0,0.01,,,,,,,,
17,1360000,0.135,0.03,0.0,0.01,,,,,,,,
18,1440000,0.22,0.01,0.0,0.03,,,,,,,,
19,1520000,0.485,0.02,0.0,0.015,760000.0,0.08199999999999999,0.00575,0.0,0.00425,0.005,0.0031875000000000002,0.024812499999999998
20,1600000,0.52,0.005,0.0,0.03,840000.0,0.10799999999999998,0.006,0.0,0.00575,0.005875,0.0043125,0.0315
21,1680000,0.54,0.04,0.0,0.07,920000.0,0.13499999999999998,0.008,0.0,0.00925,0.008625,0.006,0.040687499999999995
22,1760000,0.68,0.08,0.0,0.04,1000000.0,0.16899999999999998,0.012,0.0,0.01125,0.011625,0.0084375,0.05125
23,1840000,0.655,0.075,0.0,0.075,1080000.0,0.2015,0.01575,0.0,0.015,0.015375,0.01125,0.06218750000000001
24,1920000,0.405,0.04,0.0,0.01,1160000.0,0.22175000000000003,0.01775,0.0,0.0155,0.016625,0.011625,0.06875
25,2000000,0.53,0.145,0.0,0.08,1240000.0,0.24825000000000003,0.025,0.0,0.0195,0.02225,0.014624999999999999,0.08081250000000001
26,2080000,0.76,0.12,0.0,0.025,1320000.0,0.28625,0.031,0.0,0.02075,0.025875000000000002,0.0155625,0.0948125
27,2160000,0.83,0.23,0.0,0.13,1400000.0,0.32700000000000007,0.042499999999999996,0.0,0.027000000000000003,0.03475,0.020250000000000004,0.11362500000000002
28,2240000,0.75,0.245,0.0,0.065,1480000.0,0.36150000000000004,0.05475,0.0,0.03025,0.042499999999999996,0.0226875,0.1314375
29,2320000,0.62,0.365,0.0,0.125,1560000.0,0.39100000000000007,0.073,0.0,0.03625,0.05462499999999999,0.027187499999999996,0.15250000000000002
30,2400000,0.78,0.305,0.0,0.19,1640000.0,0.4290000000000001,0.0875,0.0,0.04575,0.06662499999999999,0.034312499999999996,0.172875
31,2480000,0.73,0.345,0.0,0.115,1720000.0,0.4642500000000001,0.10425,0.0,0.051500000000000004,0.077875,0.03862500000000001,0.19425000000000003
32,2560000,0.76,0.455,0.0,0.21,1800000.0,0.4992500000000001,0.127,0.0,0.061750000000000006,0.094375,0.046312500000000006,0.22006250000000002
33,2640000,0.845,0.31,0.0,0.245,1880000.0,0.5352500000000001,0.14250000000000002,0.0,0.074,0.10825000000000001,0.055499999999999994,0.24068750000000005
34,2720000,0.73,0.49,0.0,0.305,1960000.0,0.5625000000000001,0.16675,0.0,0.08925,0.128,0.0669375,0.2656875000000001
35,2800000,0.62,0.48,0.0,0.47,2040000.0,0.58875,0.19025,0.0,0.1125,0.151375,0.084375,0.289875
36,2880000,0.58,0.39,0.0,0.345,2120000.0,0.60875,0.20900000000000002,0.0,0.12925,0.16912500000000003,0.09693750000000001,0.3089375
37,2960000,0.72,0.565,0.0,0.205,2200000.0,0.6380000000000001,0.23575000000000004,0.0,0.139,0.187375,0.10425000000000001,0.33631250000000007
38,3040000,0.57,0.575,0.0,0.32,2280000.0,0.6555000000000001,0.26400000000000007,0.0,0.15350000000000003,0.20875000000000005,0.11512500000000002,0.36187500000000006
39,3120000,0.88,0.71,0.0,0.425,2360000.0,0.6752500000000001,0.2985000000000001,0.0,0.174,0.23625000000000004,0.1305,0.3926875000000001
40,3200000,0.795,0.6,0.0,0.38,2440000.0,0.6890000000000002,0.32825000000000004,0.0,0.1915,0.259875,0.143625,0.4184375000000001
41,3280000,0.87,0.675,0.0,0.44,2520000.0,0.7055000000000001,0.36000000000000004,0.0,0.21000000000000002,0.28500000000000003,0.15750000000000003,0.4463750000000001
42,3360000,0.925,0.71,0.0,0.495,2600000.0,0.7177500000000002,0.39150000000000007,0.0,0.23275,0.31212500000000004,0.1745625,0.47306250000000005
43,3440000,0.74,0.685,0.0,0.475,2680000.0,0.7220000000000002,0.42200000000000004,0.0,0.25275,0.337375,0.18956249999999997,0.49700000000000005
44,3520000,0.915,0.52,0.0,0.65,2760000.0,0.7475000000000003,0.44600000000000006,0.0,0.28475,0.365375,0.2135625,0.5213750000000001
45,3600000,0.945,0.69,0.0,0.365,2840000.0,0.7682500000000003,0.47325000000000006,0.0,0.29900000000000004,0.38612500000000005,0.22425000000000003,0.5470000000000002
46,3680000,0.915,0.62,0.005,0.555,2920000.0,0.7760000000000002,0.4982500000000001,0.00025,0.3255,0.41187500000000005,0.2441875,0.5676875000000001
47,3760000,0.83,0.66,0.0,0.44,3000000.0,0.7760000000000002,0.51975,0.00025,0.341,0.43037500000000006,0.25581250000000005,0.5838125000000001
48,3840000,0.905,0.77,0.0,0.805,3080000.0,0.7837500000000002,0.546,0.00025,0.378,0.462,0.2835625,0.6054375000000001
49,3920000,0.465,0.865,0.0,0.705,3160000.0,0.7760000000000002,0.5710000000000001,0.00025,0.4069999999999999,0.489,0.30531249999999993,0.6222500000000001


==> data/4_9_her_succ.csv <==
,episode,0,1,2,3,4,5,episoder,0r,1r,2r,3r,4r,5r,median,lq,uq
0,0,0,0.0,0.0,0.0,0.0,0.0,,,,,,,,,,
1,80000,0,0.0,0.0,0.0,0.0,0.0,,,,,,,,,,
2,160000,0,0.0,0.0,0.0,0.0,0.0,,,,,,,,,,
3,240000,0,0.0,0.0,0.0,0.0,0.0,,,,,,,,,,
4,320000,0,0.0,0.0,0.0,0.0,0.0,,,,,,,,,,
5,400000,0,0.0,0.0,0.005,0.0,0.0,,,,,,,,,,
6,480000,0,0.0,0.0,0.005,0.0,0.0,,,,,,,,,,
7,560000,0,0.0,0.0,0.005,0.0,0.0,,,,,,,,,,
8,640000,0,0.0,0.0,0.005,0.0,0.0,,,,,,,,,,
9,720000,0,0.0,0.0,0.0,0.0,0.0,,,,,,,,,,
10,800000,0,0.01,0.0,0.005,0.0,0.0,,,,,,,,,,
11,880000,0,0.01,0.0,0.0,0.0,0.0,,,,,,,,,,
12,960000,0,0.04,0.0,0.0,0.0,0.0,,,,,,,,,,
13,1040000,0,0.05,0.0,0.0,0.0,0.0,,,,,,,,,,
14,1120000,0,0.04,0.0,0.005,0.0,0.005,,,,,,,,,,
15,1200000,0,0.105,0.0,0.015,0.0,0.0,,,,,,,,,,
16,1280000,0,0.055,0.0,0.02,0.0,0.0,,,,,,,,,,
17,1360000,0,0.15,0.0,0.05,0.0,0.0,,,,,,,,,,
18,1440000,0,0.195,0.0,0.045,0.0,0.0,,,,,,,,,,
19,1520000,0,0.21,0.0,0.065,0.005,0.0,760000.0,0.0,0.04325,0.0,0.01125,0.00025,0.00025,0.00025,6.25e-05,0.0085
20,1600000,0,0.19,0.0,0.12,0.0,0.0,840000.0,0.0,0.05275,0.0,0.017249999999999998,0.00025,0.00025,0.00025,6.25e-05,0.012999999999999998
21,1680000,0,0.315,0.0,0.045,0.0,0.005,920000.0,0.0,0.06849999999999999,0.0,0.019499999999999997,0.00025,0.0005,0.000375,6.25e-05,0.014749999999999997
22,1760000,0,0.27,0.0,0.095,0.0,0.02,1000000.0,0.0,0.08199999999999999,0.0,0.02425,0.00025,0.0015,0.000875,6.25e-05,0.018562500000000003
23,1840000,0,0.415,0.0,0.08,0.0,0.01,1080000.0,0.0,0.10274999999999998,0.0,0.028249999999999997,0.00025,0.002,0.0011250000000000001,6.25e-05,0.0216875
24,1920000,0,0.55,0.0,0.265,0.0,0.03,1160000.0,0.0,0.13024999999999998,0.0,0.041499999999999995,0.00025,0.0035000000000000005,0.0018750000000000004,6.25e-05,0.031999999999999994
25,2000000,0,0.55,0.0,0.175,0.0,0.03,1240000.0,0.0,0.15774999999999997,0.0,0.049999999999999996,0.00025,0.005,0.002625,6.25e-05,0.03875
26,2080000,0,0.61,0.0,0.255,0.005,0.035,1320000.0,0.0,0.18824999999999997,0.0,0.0625,0.0005,0.006750000000000001,0.0036250000000000006,0.000125,0.0485625
27,2160000,0,0.5,0.0,0.35,0.0,0.09,1400000.0,0.0,0.21324999999999994,0.0,0.07975000000000002,0.0005,0.01125,0.005875,0.000125,0.06262500000000001
28,2240000,0,0.635,0.005,0.235,0.01,0.07,1480000.0,0.0,0.24499999999999994,0.00025,0.09125000000000001,0.001,0.014750000000000003,0.007875000000000002,0.0004375,0.07212500000000001
29,2320000,0,0.695,0.0,0.27,0.01,0.135,1560000.0,0.0,0.27974999999999994,0.00025,0.10475000000000001,0.0015,0.021500000000000002,0.011500000000000002,0.0005625000000000001,0.08393750000000001
30,2400000,0,0.655,0.005,0.35,0.01,0.085,1640000.0,0.0,0.31199999999999994,0.0005,0.12200000000000003,0.002,0.025750000000000002,0.013875000000000002,0.000875,0.09793750000000002
31,2480000,0,0.845,0.005,0.485,0.0,0.045,1720000.0,0.0,0.35374999999999995,0.00075,0.14625000000000002,0.002,0.028000000000000004,0.015000000000000003,0.0010625,0.11668750000000003
32,2560000,0,0.68,0.0,0.56,0.015,0.01,1800000.0,0.0,0.3857499999999999,0.00075,0.17425000000000002,0.00275,0.028500000000000004,0.015625000000000003,0.00125,0.1378125
33,2640000,0,0.75,0.0,0.435,0.005,0.08,1880000.0,0.0,0.42074999999999996,0.00075,0.196,0.003,0.0325,0.017750000000000002,0.0013125,0.155125
34,2720000,0,0.835,0.01,0.57,0.005,0.215,1960000.0,0.0,0.4605,0.00125,0.22425,0.0032500000000000003,0.043,0.023125,0.00175,0.1789375
35,2800000,0,0.815,0.015,0.6,0.02,0.135,2040000.0,0.0,0.496,0.002,0.2535,0.00425,0.04975,0.027000000000000003,0.0025625,0.20256249999999998
36,2880000,0,0.81,0.03,0.655,0.025,0.055,2120000.0,0.0,0.5337500000000001,0.0035000000000000005,0.28525000000000006,0.0055000000000000005,0.052500000000000005,0.029,0.004000000000000001,0.22706250000000006
37,2960000,0,0.775,0.015,0.655,0.02,0.345,2200000.0,0.0,0.5650000000000001,0.00425,0.31550000000000006,0.006500000000000001,0.06975,0.038125000000000006,0.004812500000000001,0.2540625
38,3040000,0,0.875,0.02,0.63,0.025,0.345,2280000.0,0.0,0.599,0.00525,0.34475000000000006,0.00775,0.087,0.047375,0.005875,0.2803125
39,3120000,0,0.74,0.015,0.59,0.02,0.325,2360000.0,0.0,0.6255,0.006,0.37100000000000005,0.008499999999999999,0.10325,0.055874999999999994,0.006625000000000001,0.30406250000000007
40,3200000,0,0.925,0.095,0.805,0.025,0.45,2440000.0,0.0,0.66225,0.010750000000000001,0.4052500000000001,0.009749999999999998,0.12575,0.06825,0.009999999999999998,0.3353750000000001
41,3280000,0,0.9,0.035,0.795,0.015,0.335,2520000.0,0.0,0.6915000000000001,0.0125,0.4427500000000001,0.010499999999999999,0.14225000000000002,0.07737500000000001,0.011,0.36762500000000004
42,3360000,0,0.845,0.035,0.755,0.04,0.225,2600000.0,0.0,0.7202500000000002,0.014250000000000002,0.4757500000000001,0.012499999999999999,0.15250000000000002,0.08337500000000002,0.012937500000000001,0.3949375000000001
43,3440000,0,0.76,0.08,0.81,0.015,0.31,2680000.0,0.0,0.7375000000000002,0.018250000000000002,0.5122500000000001,0.013249999999999998,0.16750000000000004,0.09287500000000001,0.014499999999999999,0.42606250000000007
44,3520000,0,0.88,0.115,0.805,0.075,0.34,2760000.0,0.0,0.7540000000000002,0.024,0.5392500000000001,0.016999999999999998,0.18300000000000002,0.10350000000000001,0.018749999999999996,0.45018750000000013
45,3600000,0,0.82,0.12,0.87,0.035,0.645,2840000.0,0.0,0.7675000000000002,0.030000000000000006,0.5740000000000001,0.01875,0.21375000000000002,0.12187500000000001,0.0215625,0.4839375000000001
46,3680000,0,0.9,0.12,0.84,0.02,0.47,2920000.0,0.0,0.7820000000000003,0.036000000000000004,0.60325,0.0195,0.2355,0.13574999999999998,0.023625,0.5113125
47,3760000,0,0.875,0.13,0.82,0.085,0.25,3000000.0,0.0,0.8007500000000002,0.0425,0.62675,0.02375,0.2435,0.143,0.028437500000000004,0.5309375000000001
48,3840000,0,0.965,0.085,0.78,0.065,0.63,3080000.0,0.0,0.8172500000000001,0.0465,0.654,0.026500000000000003,0.27149999999999996,0.15899999999999997,0.0315,0.5583750000000001
49,3920000,0,0.925,0.14,0.865,0.025,0.605,3160000.0,0.0,0.8287500000000001,0.053500000000000006,0.6837500000000001,0.027250000000000003,0.29500000000000004,0.17425000000000002,0.03381250000000001,0.5865625000000001


==> data/Compare-3-9-up.csv <==
episode,Med-Van,LQ-Van,UQ-Van,Med-Sc,LQ-Sc,UQ-Sc,Med-H,LQ-H,UQ-H,Med-M,LQ-M,UQ-M
0,0,0,0,0,0,0,0,0,0,0,0,0
2000,0,0,0,0,0,0,0,0,0,0,0,0
4000,0,0,0,0,0,0,0,0,0,0,0,0
6000,0,0,0,0,0,0,0,0,0,0,0,0
8000,0,0,0,0,0,0,0,0,0,0,0,0
10000,0,0,0,0,0,0,0,0,0,0,0,0
12000,0,0,0,0,0,0,0,0,0,0,0,0
14000,0,0,0,0,0,0,0,0,0,0,0,0
16000,0,0,0,0,0,0.000125,0,0,0,0,0,0
18000,0,0,0,0,0,0.000125,0,0,0,0,0,0
20000,0,0,0,0.00025,0,0.0005,0,0,0,0,0,0
22000,0,0,0,0.00025,0,0.0005,0,0,0,0,0,0
24000,0,0,0,0.00025,0,0.0005,0,0,0,0,0,0
26000,0,0,0,0.00025,0,0.0005,0,0,0,0,0,0
28000,0,0,0,0.00025,0,0.0005,0,0,0,0,0,0
30000,0,0,0,0.00025,0,0.0005,0,0,0,0,0,0
32000,0,0,0,0.00025,0,0.0005,0,0,0,0,0,0
34000,0,0,0,0.00025,0,0.0005,0,0,0,0,0,0
36000,0,0,0,0,0,0.000125,0,0,0,0,0,0
38000,0,0,0,0,0,0.000125,0,0,0,0,0,0
40000,0,0,0,0,0,0,0,0,0,0,0,0
42000,0,0,0,0,0,0.000125,0,0,0,0,0,0
44000,0,0,0.000125,0,0,0.000125,0,0,0,0,0,0
46000,0,0,0.000125,0,0,0.000125,0,0,0,0,0,0
48000,0,0,0.000125,0,0,0.000125,0,0,0.000125,0,0,0
50000,0,0,0.000125,0,0,0.000125,0,0,0.000125,0,0,0
52000,0,0,0.000125,0,0,0.000125,0,0,0.000125,0,0,0
54000,0,0,0.000125,0,0,0.000125,0,0,0.000125,0,0,0
56000,0,0,0.000125,0,0,0.000125,0,0,0.000125,0,0,0.000125
58000,0,0,0.000125,0,0,0.000125,0,0,0.000125,0,0,0.000125
60000,0,0,0.000125,0,0,0.000125,0,0,0.000125,0,0,0.000125
62000,0,0,0.000125,0,0,0.000125,0,0,0.000125,0,0,0.000125
64000,0,0,0,0,0,0.000125,0,0,0.000125,0,0,0.000125
66000,0,0,0,0,0,0.000125,0,0,0.000125,0,0,0.000125
68000,0,0,0,0,0,0.000125,0,0,0,0,0,0.000125
70000,0,0,0,0,0,0.000125,0,0,0,0,0,0.000125
72000,0,0,0,0,0,0.00025,0,0,0,0,0,0.000125
74000,0,0,0,0.00025,0,0.000625,0,0,0,0,0,0.000125
76000,0,0,0,0.00025,0,0.000625,0,0,0,0,0,0
78000,0,0,0,0.0005,0.000375,0.000625,0,0,0.000125,0,0,0.000125
80000,0,0,0,0.00075,0.000375,0.001,0,0,0.000125,0,0,0.000125
82000,0,0,0,0.0005,0.000375,0.00075,0,0,0.000125,0,0,0.000125
84000,0,0,0,0.0005,0.000375,0.000875,0,0,0.000125,0,0,0.00025
86000,0,0,0,0.0005,0.0005,0.000875,0,0,0.000125,0,0,0.00025
88000,0,0,0,0.0005,0.0005,0.001,0,0,0.000125,0,0,0.00025
90000,0,0,0,0.0005,0.0005,0.001125,0,0,0.000125,0,0,0.000375
92000,0,0,0,0.0005,0.000375,0.001125,0,0,0.000125,0,0,0.000375
94000,0,0,0,0.00075,0.000375,0.001375,0.00025,0,0.0005,0,0,0.000375
96000,0,0,0,0.00075,0.000375,0.001375,0.00025,0,0.0005,0,0,0.000375
98000,0,0,0.000125,0.0005,0,0.001375,0,0,0.00025,0,0,0.00025
100000,0,0,0.000125,0.0005,0,0.001375,0,0,0.00025,0.0005,0.000375,0.00075
102000,0,0,0.000125,0.0005,0,0.00125,0,0,0.00025,0.0005,0.000375,0.000875
104000,0,0,0.000125,0.0005,0,0.001125,0,0,0.00025,0.0005,0.000375,0.000875
106000,0,0,0.000125,0.00025,0,0.00075,0,0,0.00025,0.0005,0.000375,0.001125
108000,0,0,0.000125,0.00025,0,0.000625,0,0,0.00025,0.001,0.00075,0.001625
110000,0.00025,0,0.0005,0.00025,0,0.0005,0,0,0.00025,0.001,0.00075,0.001625
112000,0.00025,0,0.0005,0.00025,0,0.0005,0,0,0.000375,0.001,0.00075,0.001625
114000,0.00025,0,0.000625,0,0,0.0005,0,0,0.00025,0.001,0.000875,0.001625
116000,0.00025,0,0.000625,0,0,0.0005,0,0,0.00025,0.001,0.000875,0.001625
118000,0,0,0.00025,0.00025,0,0.000875,0,0,0.000125,0.001,0.000875,0.001625
120000,0,0,0.00025,0.00025,0,0.001,0,0,0.00025,0.001,0.0005,0.002125
122000,0,0,0.00025,0.00025,0,0.00125,0,0,0.000375,0.00125,0.001,0.002
124000,0,0,0.000375,0.00025,0,0.001375,0,0,0.000375,0.0015,0.001,0.00225
126000,0,0,0.000375,0.00025,0,0.001625,0,0,0.000375,0.0015,0.001,0.002125
128000,0.00025,0,0.00075,0.00025,0,0.00175,0,0,0.000375,0.00125,0.0005,0.002
130000,0.00025,0,0.000625,0.0005,0,0.002125,0,0,0.000375,0.0015,0.0015,0.001625
132000,0.00025,0,0.000625,0.0005,0,0.002125,0,0,0.00025,0.0015,0.0015,0.001625
134000,0.00025,0,0.000625,0.0005,0,0.00175,0,0,0.00025,0.0015,0.0015,0.001625
136000,0.00025,0,0.000625,0.00075,0.000375,0.001875,0,0,0.000375,0.002,0.001875,0.002
138000,0.00025,0,0.000625,0.00075,0.0005,0.001875,0,0,0.000375,0.002,0.001875,0.00225
140000,0.00025,0,0.000625,0.001,0.000875,0.001625,0,0,0.00025,0.0025,0.002,0.002625
142000,0.00025,0,0.000625,0.00125,0.000875,0.002,0,0,0.00025,0.002,0.001625,0.00275
144000,0,0,0.00025,0.0015,0.000875,0.002375,0,0,0.00025,0.0025,0.001875,0.003125
146000,0.0005,0,0.001,0.00175,0.000875,0.002625,0,0,0.00025,0.0025,0.001875,0.003
148000,0.00025,0,0.000875,0.00175,0.000875,0.0025,0,0,0.00025,0.0025,0.001875,0.00325
150000,0.00025,0,0.000875,0.002,0.001125,0.0025,0,0,0.00025,0.0015,0.001125,0.0025
152000,0.00025,0,0.000875,0.002,0.00125,0.002875,0.00025,0,0.000625,0.0025,0.001875,0.003375
154000,0.00025,0,0.000875,0.002,0.00125,0.003,0.00025,0,0.000625,0.0025,0.002,0.0035
156000,0.00025,0,0.001,0.002,0.001125,0.003,0.00025,0,0.0005,0.003,0.002375,0.004125
158000,0.00025,0,0.001125,0.0015,0.00075,0.00275,0.00025,0,0.0005,0.0045,0.003625,0.005125
160000,0.00075,0,0.002,0.002,0.001375,0.00325,0.00025,0,0.0005,0.0045,0.003625,0.004875
162000,0.001,0.000375,0.002,0.00175,0.001375,0.002625,0,0,0.000125,0.00475,0.00325,0.0055
164000,0.00125,0.000375,0.0025,0.0015,0.001375,0.00225,0,0,0.000125,0.005,0.004,0.005
166000,0.00125,0.000375,0.00225,0.0015,0.001,0.002625,0.00025,0,0.0005,0.005,0.004,0.005
168000,0.00175,0.001125,0.002,0.00175,0.001375,0.002625,0.00025,0,0.0005,0.005,0.004,0.005
170000,0.00175,0.001125,0.00225,0.0015,0.001,0.003125,0.00025,0,0.0005,0.0055,0.004375,0.00575
172000,0.00175,0.001125,0.002375,0.0015,0.001,0.003,0.00025,0,0.0005,0.0045,0.003625,0.005875
174000,0.0015,0.001125,0.002125,0.0015,0.001,0.002875,0.00025,0,0.000625,0.005,0.003875,0.006375
176000,0.00175,0.001125,0.002875,0.00175,0.00125,0.002875,0.0005,0,0.001,0.006,0.004625,0.007
178000,0.002,0.001125,0.003125,0.002,0.001625,0.002875,0.0005,0,0.001125,0.005,0.003875,0.006625
180000,0.0005,0.000375,0.001,0.001,0.0005,0.002375,0.0005,0,0.00125,0.0055,0.00425,0.00725
182000,0.0005,0.000375,0.000875,0.00125,0.000875,0.0025,0.0005,0,0.00125,0.0045,0.003625,0.006625
184000,0.00075,0,0.001875,0.00125,0.000875,0.002625,0.0005,0,0.00125,0.006,0.004875,0.007875
186000,0.0015,0.000375,0.00275,0.001,0.0005,0.002625,0.00025,0,0.001,0.0065,0.00525,0.008625
188000,0.0015,0.000375,0.002625,0.0015,0.00075,0.003125,0.00025,0,0.001,0.008,0.006375,0.009625
190000,0.00175,0.00075,0.00275,0.002,0.001125,0.003125,0.00025,0,0.001,0.01,0.007875,0.011875
192000,0.00225,0.00075,0.0035,0.00225,0.001125,0.003375,0.0005,0.000375,0.000875,0.01,0.007875,0.011125
194000,0.0025,0.001125,0.0035,0.0025,0.0015,0.003875,0.001,0.0005,0.001625,0.01,0.007875,0.011
196000,0.00225,0.001125,0.003125,0.0025,0.001625,0.004,0.001,0.0005,0.0015,0.008,0.006375,0.0095
198000,0.00225,0.001125,0.003125,0.00325,0.002125,0.004875,0.00075,0.0005,0.001125,0.0085,0.006625,0.009375
200000,0.0025,0.001125,0.0035,0.003,0.00225,0.00475,0.00075,0.0005,0.001125,0.008,0.006375,0.009125
202000,0.0025,0.001125,0.003625,0.00275,0.001875,0.004875,0.00075,0.0005,0.001125,0.0085,0.00675,0.0095
204000,0.00225,0.001125,0.003,0.00375,0.00225,0.006,0.00075,0.0005,0.00125,0.008,0.006375,0.009375
206000,0.00175,0.000875,0.0025,0.004,0.00225,0.00675,0.00075,0.0005,0.00125,0.0095,0.007625,0.010875
208000,0.00175,0.000875,0.0025,0.00425,0.001125,0.00775,0.001,0.0005,0.001625,0.0085,0.006875,0.010625
210000,0.00125,0.0005,0.002375,0.004,0.00125,0.0075,0.001,0.0005,0.001625,0.008,0.006875,0.00925
212000,0.00125,0.0005,0.00225,0.00425,0.001625,0.00775,0.001,0.0005,0.0015,0.011,0.00925,0.01175
214000,0.0015,0.000875,0.00225,0.0045,0.002,0.00725,0.00025,0,0.00075,0.013,0.010875,0.01375
216000,0.00075,0.000375,0.0015,0.0045,0.00175,0.0075,0.00025,0,0.000875,0.018,0.013,0.0205
218000,0.00075,0.0005,0.001375,0.0035,0.001375,0.00625,0.00025,0,0.000875,0.01925,0.0145,0.021
220000,0.00075,0.0005,0.00125,0.00325,0.001,0.006625,0.0005,0.000375,0.00075,0.02075,0.01375,0.025
222000,0.00075,0.0005,0.001125,0.004,0.001375,0.007375,0.0005,0.000375,0.001,0.022,0.014625,0.0265
224000,0.00075,0.0005,0.00125,0.0045,0.00175,0.007625,0.0005,0.000375,0.001,0.022,0.012625,0.029
226000,0.0005,0.0005,0.000875,0.0045,0.00175,0.007375,0.0005,0.000375,0.000875,0.02425,0.01225,0.034
228000,0.00075,0.0005,0.001375,0.00425,0.0025,0.00625,0.0005,0.000375,0.00075,0.02725,0.013125,0.039
230000,0.001,0.000875,0.001375,0.00525,0.00275,0.007125,0.0005,0.000375,0.00075,0.0295,0.014875,0.041
232000,0.0015,0.001375,0.00175,0.005,0.002375,0.007,0.00075,0.000375,0.001125,0.03075,0.016,0.042
234000,0.0015,0.001375,0.001875,0.005,0.002,0.00775,0.00075,0.000375,0.001125,0.03125,0.01525,0.044
236000,0.00175,0.001375,0.002375,0.005,0.00225,0.00725,0.00075,0.000375,0.001,0.0295,0.0165,0.0385
238000,0.0015,0.001,0.002375,0.00475,0.00225,0.006875,0.00075,0.000375,0.001,0.0305,0.016125,0.041
240000,0.002,0.001375,0.00275,0.0035,0.00225,0.0055,0.0005,0,0.001,0.03025,0.01675,0.0395
242000,0.002,0.0015,0.00275,0.00275,0.001875,0.004875,0,0,0.00025,0.032,0.017125,0.0425
244000,0.00225,0.001875,0.002625,0.003,0.00225,0.004375,0.00025,0,0.000625,0.033,0.018375,0.043
246000,0.00225,0.001875,0.002625,0.0025,0.001625,0.0045,0.00025,0,0.000625,0.03075,0.0175,0.04
248000,0.0025,0.002125,0.002625,0.0025,0.00175,0.004625,0.00025,0,0.000625,0.02925,0.01525,0.04
250000,0.002,0.00175,0.002125,0.00225,0.0015,0.0045,0.00025,0,0.000625,0.02775,0.01375,0.039
252000,0.0015,0.001125,0.001625,0.00225,0.0015,0.004625,0.00025,0,0.0005,0.026,0.0125,0.037
254000,0.00125,0.00075,0.001625,0.00275,0.00225,0.00475,0.00025,0,0.0005,0.02725,0.013125,0.0385
256000,0.001,0.0005,0.0015,0.0035,0.00225,0.005875,0,0,0.00025,0.03,0.014625,0.0425
258000,0.001,0.0005,0.0015,0.00425,0.00225,0.00725,0,0,0.00025,0.02975,0.0155,0.041
260000,0.00125,0.00075,0.0015,0.005,0.00225,0.007625,0,0,0.00025,0.03,0.01625,0.041
262000,0.001,0.00075,0.00125,0.0055,0.00225,0.0085,0,0,0.00025,0.03075,0.01925,0.0385
264000,0.00075,0.000375,0.001375,0.006,0.001875,0.009875,0.00025,0,0.0005,0.03375,0.0215,0.0425
266000,0.00075,0.000375,0.001375,0.00675,0.002625,0.01,0.0005,0.000375,0.000625,0.03575,0.02325,0.044
268000,0.0005,0,0.00125,0.00675,0.003125,0.01,0.0005,0.000375,0.000625,0.03775,0.027375,0.0425
270000,0.00075,0,0.001625,0.00725,0.00325,0.01075,0.0005,0.000375,0.000625,0.04,0.029,0.045
272000,0.00075,0,0.00175,0.00725,0.003625,0.011875,0.00075,0.0005,0.001,0.04125,0.030625,0.0455
274000,0.00075,0,0.001625,0.0065,0.002875,0.011375,0.00075,0.0005,0.001,0.04175,0.031,0.0465
276000,0.001,0.000375,0.001625,0.00625,0.002875,0.01125,0.0005,0.0005,0.000625,0.04025,0.030375,0.0445
278000,0.00125,0.00075,0.00175,0.00575,0.003375,0.011,0.0005,0.0005,0.00075,0.04,0.02975,0.0455
280000,0.001,0.000875,0.00175,0.00575,0.004375,0.011125,0.0005,0.0005,0.00075,0.042,0.032625,0.047
282000,0.001,0.000875,0.00175,0.0055,0.004875,0.010125,0.0005,0.0005,0.00075,0.0415,0.031625,0.0475
284000,0.001,0.000875,0.00175,0.00525,0.004125,0.0105,0.0005,0.0005,0.000625,0.04,0.033125,0.0425
286000,0.001,0.000875,0.002,0.00525,0.004625,0.0105,0.0005,0.000375,0.000625,0.04175,0.033375,0.046
288000,0.001,0.00075,0.00225,0.00675,0.00525,0.012,0.00025,0,0.000625,0.0405,0.03025,0.048
290000,0.001,0.00075,0.002375,0.00725,0.0055,0.01325,0.0005,0,0.001125,0.04125,0.0305,0.049
292000,0.001,0.00075,0.00225,0.00825,0.006375,0.012375,0.00025,0,0.00075,0.04375,0.030375,0.0545
294000,0.00175,0.00075,0.003375,0.009,0.007125,0.013,0.00025,0,0.00075,0.04275,0.030375,0.054
296000,0.00175,0.00075,0.0035,0.01,0.007875,0.01375,0.00075,0,0.001625,0.04775,0.032375,0.0615
298000,0.002,0.00075,0.00375,0.0115,0.0085,0.01525,0.00075,0,0.001625,0.057,0.03425,0.078
300000,0.00175,0.000375,0.003625,0.01075,0.00725,0.014875,0.00075,0,0.001625,0.060,0.03275,0.0845
302000,0.00175,0.000375,0.0035,0.01175,0.00775,0.016625,0.00075,0,0.00175,0.063,0.034625,0.09
304000,0.0025,0.00075,0.004125,0.01125,0.0075,0.0175,0.00075,0,0.00175,0.068,0.03425,0.1005
306000,0.00225,0.00075,0.00375,0.01075,0.008,0.017125,0.001,0.000375,0.00175,0.0735,0.03525,0.11
308000,0.0015,0.000375,0.003125,0.01,0.007625,0.017125,0.001,0.000375,0.00175,0.0785,0.03875,0.1165
310000,0.002,0.000375,0.004,0.01175,0.009125,0.01725,0.00075,0.000375,0.00125,0.08175,0.039125,0.123
312000,0.00275,0.000375,0.0055,0.01275,0.00775,0.0195,0.00075,0.0005,0.00125,0.08275,0.03875,0.1265
314000,0.0025,0.000375,0.004875,0.0125,0.00825,0.019,0.00075,0.0005,0.00125,0.087,0.040375,0.1315
316000,0.0025,0.000375,0.004875,0.01125,0.00725,0.018625,0.00075,0.0005,0.001125,0.08625,0.03925,0.131
318000,0.0025,0.0005,0.00475,0.01125,0.0065,0.0205,0.00075,0.0005,0.001125,0.083,0.039875,0.1225
320000,0.002,0.0005,0.004125,0.013,0.008625,0.02125,0.001,0.0005,0.001625,0.08575,0.041375,0.127
322000,0.00225,0.0005,0.004625,0.01275,0.008,0.021875,0.00125,0.00075,0.001625,0.08575,0.040375,0.1275
324000,0.00225,0,0.00475,0.01375,0.0095,0.021625,0.00075,0.0005,0.001125,0.08225,0.040125,0.1215
326000,0.0025,0,0.0055,0.01425,0.010625,0.021125,0.0005,0.0005,0.000625,0.07775,0.038875,0.1135
328000,0.00325,0,0.006875,0.01375,0.010375,0.019875,0.00075,0.0005,0.001125,0.07875,0.03775,0.116
330000,0.00325,0.000375,0.006625,0.01225,0.011125,0.018,0.00125,0.000875,0.001625,0.078,0.03875,0.113
332000,0.00275,0.000375,0.00575,0.01125,0.010375,0.017125,0.0015,0.001,0.002,0.0785,0.04075,0.112
334000,0.00275,0.000375,0.00575,0.01225,0.011375,0.017625,0.0015,0.001,0.002,0.0825,0.042375,0.118
336000,0.00325,0.000375,0.006625,0.01575,0.01425,0.020375,0.002,0.00175,0.002125,0.08525,0.043375,0.1225
338000,0.0035,0.000375,0.007125,0.016,0.01325,0.02025,0.00225,0.00175,0.002625,0.09075,0.04575,0.131
340000,0.00375,0.000375,0.007875,0.016,0.013,0.020875,0.002,0.001375,0.00275,0.094,0.049375,0.134
342000,0.00375,0.000375,0.008125,0.019,0.013,0.024125,0.002,0.00125,0.00275,0.09575,0.050125,0.1365
344000,0.00375,0.000375,0.0085,0.019,0.013,0.024375,0.002,0.00175,0.00225,0.0985,0.05075,0.14
346000,0.00375,0.000375,0.00825,0.01825,0.013,0.025125,0.00225,0.00175,0.002625,0.09975,0.05325,0.14
348000,0.003,0.000375,0.007,0.022,0.017375,0.0275,0.00225,0.001625,0.002875,0.10,0.054,0.1425
350000,0.00275,0.000375,0.0065,0.025,0.01775,0.031875,0.00225,0.001625,0.00275,0.108,0.056,0.155
352000,0.0025,0.000375,0.006375,0.026,0.019125,0.03275,0.002,0.001625,0.00225,0.112,0.0575,0.16
354000,0.00275,0.000375,0.00675,0.02775,0.01975,0.03575,0.002,0.001625,0.002375,0.1145,0.058625,0.1655
356000,0.003,0.000375,0.007,0.0275,0.01925,0.035125,0.00125,0.000875,0.002,0.12275,0.063875,0.177
358000,0.00275,0.000375,0.006375,0.02875,0.020375,0.036375,0.00125,0.0005,0.002125,0.1285,0.065625,0.1875
360000,0.0035,0.0005,0.007125,0.03025,0.022375,0.037375,0.00125,0.000375,0.002125,0.12525,0.063375,0.185
362000,0.00325,0.0005,0.006375,0.02975,0.0235,0.034625,0.00125,0.000375,0.002125,0.13,0.063625,0.192
364000,0.003,0.0005,0.00575,0.02875,0.021625,0.034,0.001,0,0.002,0.139,0.068,0.208
366000,0.0035,0.0005,0.00675,0.03,0.021875,0.03475,0.00075,0,0.001625,0.151,0.068875,0.231
368000,0.00375,0.0005,0.007125,0.03,0.018,0.03375,0.0005,0,0.001125,0.156,0.07275,0.235
370000,0.00425,0.000375,0.008,0.02575,0.019375,0.034,0.0005,0,0.001125,0.15575,0.0735,0.235
372000,0.00375,0.000375,0.007625,0.02625,0.02075,0.036,0.0005,0,0.001125,0.16325,0.074625,0.248
374000,0.0045,0.000375,0.008875,0.026,0.021875,0.034375,0.0005,0,0.00125,0.17075,0.07675,0.259
376000,0.0045,0.000375,0.0085,0.0295,0.024625,0.037875,0.00075,0.000375,0.0015,0.16475,0.0755,0.249
378000,0.00475,0.000375,0.009125,0.033,0.026125,0.042625,0.001,0.00075,0.001375,0.1565,0.072875,0.2345
380000,0.004,0,0.00825,0.036,0.026375,0.0475,0.001,0.00075,0.00125,0.15325,0.071125,0.2285
382000,0.004,0,0.008375,0.03975,0.028875,0.051625,0.001,0.00075,0.00125,0.1585,0.07075,0.24
384000,0.00425,0,0.00875,0.041,0.027625,0.055875,0.00125,0.00075,0.00175,0.15975,0.0645,0.252
386000,0.00375,0.000375,0.007125,0.0405,0.0265,0.057125,0.00125,0.00075,0.00175,0.164,0.065625,0.26
388000,0.0035,0.0005,0.006625,0.0435,0.030125,0.057875,0.00175,0.001125,0.002375,0.16725,0.0645,0.269
390000,0.00325,0.0005,0.006375,0.0435,0.03175,0.054875,0.0015,0.001125,0.001875,0.17175,0.06425,0.276
392000,0.00275,0.0005,0.005875,0.05,0.031875,0.05575,0.00175,0.001125,0.00225,0.17275,0.065625,0.278
394000,0.003,0.0005,0.005875,0.05,0.03475,0.056875,0.0015,0.001125,0.00175,0.17175,0.06725,0.274
396000,0.003,0.000375,0.006,0.05,0.037375,0.0545,0.00075,0,0.00175,0.1825,0.07,0.2895
398000,0.0025,0.0005,0.005375,0.05,0.03875,0.053,0.00075,0,0.00175,0.1915,0.070375,0.3085
400000,0.00225,0.0005,0.004875,0.04925,0.0405,0.052,0.00075,0,0.00175,0.202,0.074,0.3245
402000,0.0035,0.000875,0.00625,0.0505,0.041875,0.05275,0.00075,0,0.00175,0.206,0.07675,0.3305
404000,0.00375,0.000875,0.006875,0.05225,0.04375,0.054,0.00075,0,0.001625,0.209,0.083625,0.3285
406000,0.0045,0.000875,0.008375,0.051,0.04325,0.054125,0.00075,0,0.001625,0.21,0.08975,0.322
408000,0.0045,0.00075,0.0085,0.050,0.042625,0.052875,0.0005,0.000375,0.000625,0.2145,0.091,0.3285
410000,0.0035,0.000875,0.007,0.052,0.040875,0.058625,0.0005,0.000375,0.000625,0.225,0.094375,0.3465
412000,0.00275,0.000875,0.00625,0.052,0.040125,0.060375,0.00025,0,0.000625,0.22725,0.099375,0.3445
414000,0.00275,0.000875,0.006125,0.053,0.039125,0.064125,0.0005,0.000375,0.00075,0.22625,0.097,0.347
416000,0.00225,0.000875,0.005875,0.05225,0.031375,0.067625,0.0005,0.000375,0.0005,0.22175,0.09925,0.337
418000,0.00175,0.0005,0.006625,0.05275,0.031125,0.0705,0.0005,0.000375,0.0005,0.22575,0.10375,0.3375
420000,0.002,0.0005,0.007,0.053,0.03,0.072125,0.0005,0.000375,0.000625,0.22375,0.10425,0.3345
422000,0.00225,0.00075,0.00675,0.0525,0.031625,0.072625,0.00075,0.000375,0.001125,0.23175,0.114375,0.339
424000,0.0025,0.001125,0.0065,0.05225,0.034125,0.071375,0.001,0.000375,0.0015,0.23825,0.11675,0.3485
426000,0.002,0.001125,0.00625,0.057,0.038375,0.074375,0.001,0.000375,0.0015,0.24225,0.11525,0.3585
428000,0.0025,0.001125,0.00725,0.06225,0.040375,0.0825,0.00075,0.000375,0.001125,0.2425,0.118375,0.3565
430000,0.00275,0.001125,0.007875,0.06575,0.043375,0.085375,0.00075,0.0005,0.00125,0.23725,0.116625,0.35
432000,0.003,0.0015,0.007625,0.06975,0.04675,0.089,0.0005,0.0005,0.001,0.2315,0.111625,0.3455
434000,0.003,0.0015,0.007625,0.07375,0.048875,0.09525,0.0005,0.000375,0.000875,0.241,0.11375,0.361
436000,0.003,0.0015,0.0075,0.073,0.049625,0.093625,0.00075,0.000375,0.00125,0.2575,0.11125,0.3965
438000,0.00275,0.0015,0.006875,0.07375,0.04825,0.096375,0.00075,0.000375,0.00125,0.2715,0.117,0.4185
440000,0.00275,0.0015,0.0075,0.07575,0.050625,0.098625,0.001,0.00075,0.00125,0.28225,0.12075,0.434
442000,0.00275,0.001125,0.008375,0.07675,0.04825,0.102375,0.0015,0.001125,0.0015,0.2785,0.118875,0.4275
444000,0.00325,0.00075,0.009375,0.07675,0.04575,0.10375,0.0015,0.00075,0.00225,0.27775,0.124,0.4205
446000,0.0035,0.00075,0.009375,0.0795,0.04675,0.108625,0.0015,0.00075,0.00225,0.276,0.122375,0.4225
448000,0.0035,0.000875,0.009,0.079,0.046875,0.11,0.00175,0.00125,0.00225,0.276,0.124625,0.421
450000,0.0035,0.000875,0.00975,0.084,0.045875,0.120875,0.0015,0.000875,0.002125,0.268,0.126625,0.402
452000,0.0035,0.00125,0.00925,0.093,0.05,0.13325,0.00175,0.00125,0.002125,0.27675,0.129875,0.4175
454000,0.00425,0.002125,0.009625,0.09275,0.048625,0.1355,0.00175,0.00125,0.002125,0.27675,0.127875,0.4215
456000,0.005,0.0025,0.0105,0.094,0.049875,0.14175,0.00175,0.00125,0.002125,0.26525,0.133,0.3935
458000,0.00575,0.002875,0.011125,0.09525,0.052,0.14425,0.002,0.001625,0.00225,0.2535,0.13025,0.3725
460000,0.00575,0.002875,0.011,0.1,0.0505,0.157125,0.002,0.001625,0.00275,0.259,0.135625,0.378
462000,0.00625,0.002875,0.01125,0.10175,0.0535,0.159,0.002,0.001625,0.00275,0.27475,0.139375,0.4055
464000,0.00575,0.002875,0.01075,0.1085,0.055375,0.167375,0.002,0.000875,0.0035,0.28575,0.143375,0.423
466000,0.00525,0.002875,0.009875,0.1105,0.05375,0.172125,0.002,0.000875,0.0035,0.292,0.141875,0.4325
468000,0.005,0.003125,0.00925,0.10575,0.045875,0.166625,0.00075,0.000375,0.001375,0.291,0.143375,0.4295
470000,0.005,0.003125,0.00825,0.10625,0.047125,0.1665,0.00125,0.00075,0.001875,0.3125,0.148625,0.467
472000,0.00475,0.00275,0.009375,0.103,0.047125,0.16025,0.00125,0.00075,0.001625,0.32225,0.1545,0.477
474000,0.00375,0.002,0.008625,0.104,0.048,0.165,0.0015,0.001125,0.001625,0.32775,0.155125,0.4855
476000,0.00325,0.002,0.00825,0.10925,0.04975,0.172125,0.0015,0.001125,0.001625,0.3325,0.14925,0.5055
478000,0.00325,0.002375,0.007875,0.1125,0.05525,0.173375,0.0015,0.001125,0.001625,0.337,0.152875,0.512
480000,0.0035,0.00275,0.00775,0.11275,0.059375,0.17125,0.002,0.001125,0.0025,0.34,0.149625,0.523
482000,0.00325,0.001625,0.00875,0.11275,0.06075,0.17375,0.00225,0.0015,0.0025,0.3255,0.144625,0.498
484000,0.00325,0.00125,0.00875,0.1115,0.06225,0.177875,0.002,0.001625,0.002125,0.326,0.1385,0.5065
486000,0.00475,0.002,0.01025,0.11775,0.067875,0.18425,0.00225,0.001625,0.0025,0.322,0.141375,0.4965
488000,0.006,0.002625,0.011875,0.11975,0.070625,0.185,0.00225,0.001625,0.0025,0.329,0.14775,0.504
490000,0.0065,0.002625,0.01275,0.12775,0.075,0.193,0.00175,0.00125,0.002375,0.326,0.15475,0.492
492000,0.007,0.003375,0.01225,0.13525,0.07775,0.206875,0.00225,0.00125,0.003375,0.3415,0.16,0.518
494000,0.008,0.003375,0.014375,0.13725,0.079625,0.20525,0.003,0.00125,0.0045,0.347,0.16475,0.527
496000,0.00925,0.00375,0.016,0.14525,0.089125,0.207875,0.00325,0.001625,0.004625,0.34775,0.1715,0.5195
498000,0.00925,0.0045,0.014625,0.152,0.094875,0.213125,0.00375,0.00175,0.00575,0.348,0.173,0.5185
500000,0.01025,0.005625,0.01475,0.16,0.09775,0.21925,0.00325,0.00175,0.005125,0.35,0.176,0.5205
502000,0.01075,0.00675,0.013875,0.1675,0.103375,0.225375,0.0035,0.001,0.0065,0.36,0.175625,0.545
504000,0.011,0.0075,0.013875,0.17925,0.107875,0.239,0.00075,0.0005,0.002375,0.35,0.1765,0.529
506000,0.01125,0.007875,0.014625,0.17825,0.112375,0.240125,0.001,0.0005,0.002875,0.35,0.181125,0.5105
508000,0.0115,0.0075,0.014875,0.177,0.109375,0.2435,0.00125,0.0005,0.003375,0.34275,0.1815,0.5015
510000,0.01275,0.007125,0.017875,0.17025,0.110375,0.2355,0.002,0.0005,0.004375,0.33975,0.17725,0.498
512000,0.0125,0.006875,0.018,0.17,0.1135,0.233625,0.00225,0.0005,0.004875,0.3275,0.172625,0.48
514000,0.0125,0.005375,0.02025,0.1715,0.112875,0.238625,0.0025,0.000875,0.005,0.329,0.179875,0.4705
516000,0.0115,0.003625,0.020375,0.1705,0.107375,0.243875,0.0025,0.0005,0.005375,0.334,0.18525,0.472
518000,0.0115,0.004125,0.020875,0.17425,0.1005,0.260625,0.00325,0.000375,0.006625,0.34175,0.179625,0.4955
520000,0.0115,0.00375,0.02175,0.16875,0.0845,0.258625,0.0035,0.000375,0.007125,0.34175,0.183375,0.4885
522000,0.01275,0.00525,0.0225,0.167,0.083,0.26325,0.00325,0.000375,0.0065,0.33025,0.187625,0.467
524000,0.01375,0.006875,0.024375,0.16275,0.07775,0.265375,0.00325,0.000375,0.006375,0.33625,0.19725,0.464
526000,0.0125,0.00725,0.022125,0.16025,0.073125,0.262125,0.003,0.000375,0.006,0.357,0.201875,0.4975
528000,0.013,0.008,0.022875,0.1615,0.076125,0.259125,0.0035,0.000375,0.006875,0.3725,0.199125,0.532
530000,0.01225,0.008,0.022,0.168,0.076375,0.272625,0.00375,0.00075,0.006625,0.381,0.199125,0.549
532000,0.01275,0.009,0.0215,0.17,0.080375,0.27325,0.0035,0.00075,0.006125,0.389,0.205,0.557
534000,0.013,0.010125,0.02,0.17375,0.087375,0.27775,0.00325,0.000375,0.00625,0.3765,0.201375,0.5385
536000,0.01425,0.010375,0.021625,0.17275,0.0855,0.282,0.0035,0.000375,0.007,0.38225,0.204625,0.5505
538000,0.01475,0.009875,0.023,0.166,0.09275,0.264375,0.00325,0.000375,0.00625,0.38425,0.213,0.544
540000,0.01475,0.008625,0.025125,0.1665,0.091125,0.2635,0.00025,0,0.001875,0.37525,0.218625,0.5225
542000,0.01425,0.009375,0.023625,0.1645,0.092,0.254,0.0005,0.000375,0.00175,0.373,0.223375,0.5105
544000,0.0155,0.0105,0.02325,0.16875,0.096125,0.2555,0.001,0.000375,0.002625,0.37475,0.227375,0.5095
546000,0.0165,0.01125,0.023375,0.17575,0.094125,0.274125,0.00175,0.00075,0.003125,0.364,0.219875,0.4995
548000,0.0145,0.01025,0.022125,0.19375,0.10375,0.296875,0.00175,0.00075,0.003,0.37725,0.232375,0.5105
550000,0.014,0.0095,0.022125,0.19875,0.1075,0.296625,0.00175,0.000375,0.003625,0.38075,0.24275,0.5055
552000,0.01375,0.009875,0.021875,0.19825,0.104375,0.3005,0.00225,0.00075,0.00425,0.3785,0.23825,0.5055
554000,0.013,0.0095,0.02125,0.2025,0.102125,0.308875,0.00225,0.00075,0.004875,0.3975,0.249125,0.532
556000,0.0115,0.008375,0.019625,0.208,0.1075,0.308875,0.00275,0.001125,0.0055,0.40425,0.247125,0.5465
558000,0.01125,0.008375,0.018875,0.21575,0.104,0.329875,0.003,0.001125,0.00625,0.41025,0.24575,0.5615
560000,0.0115,0.008375,0.018875,0.22875,0.10525,0.352375,0.0035,0.001125,0.006875,0.41425,0.239875,0.575
562000,0.0115,0.0085,0.020625,0.243,0.11075,0.373,0.00325,0.001125,0.007,0.42975,0.238625,0.6035
564000,0.011,0.007375,0.020875,0.246,0.119875,0.37225,0.003,0.0015,0.0065,0.427,0.23975,0.6005
566000,0.0115,0.008125,0.02325,0.247,0.128375,0.361875,0.0025,0.001125,0.00625,0.43975,0.26325,0.596
568000,0.01325,0.0095,0.02475,0.243,0.1245,0.357125,0.003,0.001125,0.0075,0.4115,0.253875,0.5535
570000,0.015,0.011,0.027875,0.252,0.131375,0.3625,0.003,0.00125,0.0075,0.4035,0.245375,0.548
572000,0.017,0.012125,0.02875,0.26175,0.124375,0.375125,0.00275,0.00125,0.006875,0.40175,0.254125,0.5345
574000,0.019,0.012875,0.03175,0.25925,0.126875,0.371375,0.003,0.001625,0.006625,0.38325,0.2515,0.498
576000,0.02,0.013125,0.034,0.25775,0.1255,0.378,0.00125,0.0005,0.005125,0.38325,0.260125,0.484
578000,0.02125,0.01425,0.035125,0.2635,0.131875,0.379625,0.00175,0.000875,0.005125,0.391,0.269,0.4865
580000,0.0205,0.0135,0.03625,0.25075,0.130875,0.367625,0.00175,0.000875,0.0055,0.408,0.284,0.5
582000,0.01975,0.0135,0.03475,0.254,0.128,0.374375,0.0025,0.001625,0.006125,0.39675,0.29625,0.4645
584000,0.02075,0.014625,0.036125,0.25525,0.123,0.381625,0.00325,0.002375,0.0065,0.39775,0.290625,0.4705
586000,0.0215,0.0135,0.03725,0.2655,0.127,0.39175,0.00375,0.00275,0.007125,0.39925,0.277625,0.491
588000,0.02075,0.012375,0.037625,0.2675,0.127625,0.404,0.00375,0.00275,0.006875,0.42075,0.28875,0.5205
590000,0.02025,0.012375,0.03625,0.25875,0.127,0.400125,0.004,0.002625,0.00725,0.43075,0.292125,0.5405
592000,0.0215,0.014625,0.0375,0.25975,0.127125,0.403125,0.00425,0.003,0.007375,0.4425,0.300375,0.556
594000,0.021,0.014625,0.03625,0.26225,0.129625,0.404875,0.004,0.002625,0.007125,0.45675,0.298125,0.587
596000,0.0205,0.0145,0.036875,0.2665,0.134375,0.409,0.00425,0.00225,0.007875,0.449,0.29175,0.5825
598000,0.022,0.014625,0.03975,0.26525,0.1315,0.413125,0.004,0.00225,0.008125,0.438,0.2955,0.554
600000,0.0245,0.015375,0.0415,0.283,0.140375,0.430375,0.00525,0.00375,0.008625,0.42025,0.284125,0.5335
602000,0.02675,0.015375,0.044625,0.2815,0.144875,0.4305,0.00525,0.003375,0.009375,0.4435,0.283,0.5805
604000,0.02625,0.015,0.043625,0.29025,0.153875,0.439625,0.0055,0.004125,0.009875,0.43575,0.272125,0.579
606000,0.0265,0.016875,0.0425,0.29425,0.153,0.45375,0.006,0.0045,0.01,0.424,0.27275,0.553
608000,0.02875,0.018375,0.044625,0.2955,0.15625,0.44825,0.00725,0.00525,0.011,0.40775,0.26025,0.5355
610000,0.03,0.01875,0.046625,0.3025,0.1555,0.463125,0.0075,0.00525,0.01175,0.4035,0.258375,0.5245
612000,0.0275,0.014625,0.045875,0.3045,0.154125,0.469625,0.0045,0.000375,0.012125,0.39925,0.24475,0.527
614000,0.0275,0.015,0.04575,0.31675,0.161375,0.486125,0.00575,0.0015,0.013625,0.41,0.249625,0.5395
616000,0.0295,0.016125,0.0465,0.32075,0.161375,0.493125,0.007,0.003375,0.01425,0.43275,0.270375,0.5555
618000,0.02675,0.01425,0.043,0.327,0.166,0.4955,0.00775,0.0045,0.01425,0.444,0.26925,0.582
620000,0.026,0.014625,0.0415,0.3225,0.163125,0.4885,0.009,0.006375,0.014625,0.45625,0.27025,0.604
622000,0.0245,0.01425,0.040375,0.324,0.164875,0.488375,0.0085,0.00525,0.0145,0.4535,0.268,0.6055
624000,0.02575,0.016125,0.04125,0.31675,0.1355,0.48725,0.00875,0.004875,0.014375,0.4585,0.279875,0.6035
626000,0.02625,0.014625,0.043,0.307,0.13125,0.4795,0.0085,0.0045,0.014375,0.47475,0.2865,0.6295
628000,0.028,0.015,0.045375,0.30925,0.131,0.479875,0.0085,0.00375,0.01575,0.48575,0.297375,0.6405
630000,0.02875,0.015,0.04675,0.30925,0.133875,0.47975,0.0085,0.003375,0.015875,0.49675,0.30775,0.6525
632000,0.031,0.018,0.04625,0.3075,0.135,0.4765,0.00825,0.00225,0.017375,0.50525,0.315875,0.666
634000,0.03225,0.018,0.047875,0.3105,0.134875,0.49025,0.0075,0.0015,0.016375,0.487,0.318875,0.6355
636000,0.03075,0.017625,0.0465,0.32075,0.1435,0.500875,0.00725,0.0015,0.016125,0.47975,0.309875,0.631
638000,0.03,0.020625,0.048125,0.33,0.14925,0.51825,0.00625,0.001125,0.01475,0.4815,0.317875,0.628
640000,0.03325,0.02025,0.048625,0.33875,0.155375,0.5285,0.00475,0.000375,0.01275,0.49975,0.328375,0.6555
642000,0.03375,0.02025,0.049,0.34,0.15075,0.526,0.0055,0.000375,0.013625,0.501,0.322,0.6595
644000,0.033,0.020625,0.047375,0.33875,0.155125,0.525375,0.0065,0.000375,0.015375,0.52675,0.33875,0.688
646000,0.0325,0.02025,0.048125,0.351,0.167625,0.535375,0.00675,0,0.016625,0.537,0.347125,0.6955
648000,0.02925,0.019125,0.0435,0.355,0.17275,0.549,0.0015,0,0.00875,0.55125,0.3575,0.706
650000,0.0265,0.01725,0.040375,0.36925,0.179375,0.5675,0.002,0,0.009375,0.5525,0.358875,0.7035
652000,0.029,0.01875,0.044625,0.375,0.1865,0.57375,0.00275,0.000375,0.009875,0.534,0.359,0.666
654000,0.02825,0.019125,0.042875,0.378,0.186125,0.575375,0.00375,0.000375,0.01225,0.551,0.356125,0.702
656000,0.03,0.02025,0.04425,0.374,0.187,0.571125,0.00475,0.000375,0.013,0.551,0.355625,0.7085
658000,0.02925,0.018,0.04625,0.369,0.188125,0.559125,0.00675,0.000375,0.0165,0.54425,0.355375,0.699
660000,0.03,0.018375,0.048125,0.37225,0.189,0.567375,0.0085,0.000375,0.01925,0.534,0.346125,0.69
662000,0.0335,0.020625,0.05225,0.3765,0.195625,0.578,0.00925,0.000375,0.020625,0.528,0.348,0.6835
664000,0.0365,0.021,0.056375,0.38725,0.20175,0.588875,0.00975,0.000375,0.02125,0.51325,0.331,0.677
666000,0.03825,0.023625,0.05625,0.38475,0.20475,0.581,0.01,0.00075,0.021625,0.4965,0.32225,0.655
668000,0.043,0.025875,0.06175,0.38225,0.20725,0.573375,0.011,0.0015,0.022875,0.5015,0.32125,0.667
670000,0.049,0.029625,0.067875,0.37825,0.208375,0.564625,0.011,0.0015,0.0235,0.48125,0.323125,0.6275
672000,0.05025,0.028125,0.070875,0.38275,0.20675,0.570625,0.0115,0.001125,0.024125,0.491,0.3395,0.625
674000,0.056,0.030375,0.077375,0.3725,0.2055,0.551,0.0115,0.001125,0.025,0.47975,0.340625,0.5995
676000,0.05825,0.033375,0.078625,0.37125,0.1695,0.542125,0.01225,0.001125,0.026625,0.48175,0.33925,0.6025
678000,0.0595,0.035625,0.077875,0.36775,0.173125,0.545625,0.0105,0.001375,0.024125,0.47775,0.32875,0.605
680000,0.05975,0.037125,0.076625,0.36075,0.177,0.535625,0.01125,0.003625,0.022875,0.4695,0.324375,0.5935
682000,0.05775,0.038625,0.072375,0.36525,0.182,0.538375,0.01275,0.003625,0.0255,0.46775,0.325,0.588
684000,0.05725,0.0405,0.07,0.36725,0.192625,0.535875,0.006,0.0045,0.0145,0.46725,0.335875,0.5735
686000,0.05725,0.037875,0.074625,0.3625,0.199125,0.533,0.00775,0.004625,0.01675,0.4705,0.334,0.582
688000,0.05475,0.03825,0.07125,0.373,0.210875,0.544,0.00925,0.004,0.01875,0.46,0.32175,0.5795
690000,0.05075,0.0345,0.06975,0.381,0.215375,0.555375,0.01,0.004375,0.0195,0.4715,0.307875,0.6215
692000,0.04675,0.033375,0.065,0.3865,0.229875,0.553625,0.01125,0.00475,0.02175,0.474,0.28875,0.652
694000,0.04225,0.0315,0.06175,0.38975,0.23,0.559125,0.01275,0.0055,0.022125,0.4835,0.288375,0.67
696000,0.04125,0.03075,0.061875,0.389,0.231125,0.567375,0.015,0.005875,0.025625,0.49225,0.30325,0.674
698000,0.04425,0.033,0.067,0.39225,0.229,0.57075,0.0165,0.006,0.027375,0.50675,0.3195,0.681
700000,0.04525,0.032625,0.069,0.40625,0.23575,0.58525,0.0195,0.0045,0.034,0.508,0.335375,0.6615
702000,0.0465,0.031125,0.071875,0.402,0.238125,0.585625,0.0205,0.004875,0.035,0.521,0.352875,0.66
704000,0.0465,0.02625,0.07725,0.38925,0.2365,0.57075,0.02125,0.004,0.038,0.51375,0.355375,0.6435
706000,0.045,0.027375,0.07325,0.399,0.235,0.583875,0.02275,0.005125,0.040375,0.51325,0.359875,0.636
708000,0.046,0.025875,0.07625,0.39875,0.23375,0.58425,0.025,0.005,0.044125,0.50325,0.3515,0.6235
710000,0.047,0.03,0.0725,0.4,0.24075,0.577,0.026,0.005,0.04725,0.49675,0.36375,0.5925
712000,0.053,0.032625,0.079,0.40725,0.24175,0.58175,0.026,0.005,0.0495,0.50,0.386,0.5735
714000,0.05475,0.033375,0.08,0.414,0.2415,0.59925,0.0265,0.005875,0.049375,0.51,0.405375,0.578
716000,0.055,0.032625,0.0805,0.42075,0.24575,0.60325,0.026,0.00575,0.04875,0.50,0.394375,0.564
718000,0.05175,0.02925,0.077625,0.427,0.253125,0.606375,0.0275,0.007625,0.04925,0.50,0.38925,0.57
720000,0.05275,0.0315,0.07775,0.42875,0.255875,0.6115,0.01,0.0065,0.01975,0.51,0.390875,0.5945
722000,0.0545,0.033375,0.081375,0.44575,0.265875,0.629,0.01075,0.0085,0.02125,0.50325,0.376625,0.597
724000,0.05475,0.0375,0.0775,0.4645,0.267625,0.657375,0.01625,0.009125,0.029375,0.504,0.375,0.6005
726000,0.05825,0.0405,0.080625,0.464,0.261625,0.661125,0.02,0.0075,0.036375,0.51525,0.38225,0.618
728000,0.05975,0.04125,0.081875,0.462,0.198125,0.678375,0.02625,0.009125,0.04375,0.53625,0.4005,0.6375
730000,0.06475,0.04125,0.09,0.46025,0.20175,0.677125,0.02825,0.00875,0.048,0.55325,0.402,0.672
732000,0.06575,0.043875,0.090375,0.46075,0.216,0.67925,0.03375,0.010625,0.054625,0.56075,0.392375,0.6965
734000,0.06875,0.043875,0.096375,0.459,0.2235,0.67775,0.03375,0.009125,0.05825,0.5555,0.390875,0.688
736000,0.07275,0.046875,0.099875,0.45775,0.227875,0.686375,0.03325,0.00975,0.058875,0.562,0.39175,0.6975
738000,0.075,0.04875,0.10175,0.4595,0.234625,0.68625,0.03175,0.0075,0.06025,0.5725,0.406625,0.696
740000,0.077,0.048375,0.10475,0.46175,0.249875,0.675,0.0305,0.00675,0.058375,0.56575,0.410125,0.6815
742000,0.08275,0.049125,0.11075,0.44825,0.24875,0.65625,0.032,0.0055,0.0625,0.54425,0.4125,0.6445
744000,0.0845,0.050625,0.111,0.44475,0.25475,0.651875,0.035,0.005,0.067875,0.555,0.422,0.6595
746000,0.08425,0.050625,0.109625,0.45375,0.263125,0.66375,0.042,0.0055,0.07775,0.558,0.43025,0.657
748000,0.084,0.05325,0.106625,0.45325,0.2765,0.64825,0.041,0.005,0.076875,0.54575,0.4325,0.6275
750000,0.079,0.050625,0.1015,0.45625,0.274875,0.655375,0.0435,0.00725,0.078,0.561,0.4545,0.6325
752000,0.076,0.049125,0.097375,0.457,0.276,0.647625,0.04125,0.005875,0.076125,0.56,0.46075,0.6205
754000,0.076,0.0525,0.091125,0.46,0.28175,0.647375,0.03875,0.0065,0.071625,0.5585,0.453875,0.6275
756000,0.0745,0.050625,0.09175,0.46675,0.29025,0.648125,0.012,0.00825,0.02975,0.55225,0.455875,0.614
758000,0.07375,0.05025,0.09075,0.4685,0.2915,0.652125,0.01675,0.009125,0.03625,0.545,0.438,0.6205
760000,0.077,0.052125,0.093875,0.4785,0.291375,0.66475,0.0205,0.01,0.04225,0.55175,0.43625,0.6325
762000,0.0725,0.054,0.084625,0.4935,0.30375,0.674875,0.028,0.011375,0.053375,0.58475,0.438875,0.69
764000,0.076,0.056,0.089,0.49925,0.313,0.671375,0.03725,0.012375,0.067875,0.59475,0.429625,0.714
766000,0.0785,0.058625,0.09025,0.49675,0.318125,0.662125,0.047,0.012375,0.08175,0.6045,0.441375,0.717
768000,0.07975,0.05975,0.091125,0.5065,0.325,0.671625,0.0535,0.014125,0.09025,0.61525,0.46075,0.7175
770000,0.08375,0.060875,0.099375,0.5095,0.323,0.67175,0.05325,0.012625,0.09425,0.6095,0.462,0.7015
772000,0.08725,0.06275,0.10375,0.52,0.322375,0.69325,0.05275,0.012875,0.0945,0.59425,0.455,0.685
774000,0.08525,0.062,0.105625,0.51,0.330375,0.675875,0.0515,0.012625,0.094,0.5825,0.46,0.6535
776000,0.08925,0.066125,0.110125,0.51475,0.328375,0.675625,0.053,0.0115,0.098125,0.59,0.4755,0.651
778000,0.0945,0.071,0.115375,0.5035,0.335875,0.64675,0.057,0.0125,0.103125,0.5945,0.4875,0.6485
780000,0.09225,0.066875,0.11725,0.505,0.304125,0.639,0.055,0.013625,0.098375,0.6025,0.497125,0.66
782000,0.09525,0.0695,0.12175,0.50025,0.30575,0.639125,0.055,0.013,0.097875,0.60025,0.507125,0.646
784000,0.09575,0.070875,0.123,0.49575,0.320375,0.62475,0.0525,0.01275,0.09225,0.59525,0.51125,0.632
786000,0.09875,0.072375,0.126,0.487,0.321625,0.618625,0.04975,0.012625,0.08375,0.58375,0.49825,0.624
788000,0.1045,0.078375,0.12975,0.486,0.331625,0.61075,0.04825,0.01175,0.083125,0.586,0.4855,0.643
790000,0.10775,0.080625,0.129,0.487,0.348,0.5995,0.0465,0.013625,0.078125,0.5965,0.485875,0.6615
792000,0.1135,0.082125,0.137375,0.4905,0.370125,0.58425,0.01775,0.01375,0.035375,0.61725,0.495,0.6925
794000,0.11775,0.08475,0.141375,0.49725,0.372875,0.593625,0.023,0.016125,0.041375,0.61475,0.493125,0.6925
796000,0.1205,0.09,0.138375,0.492,0.367625,0.5955,0.02575,0.01475,0.047875,0.5915,0.483625,0.661
798000,0.1215,0.0885,0.14275,0.491,0.338625,0.626875,0.0295,0.0165,0.052375,0.564,0.484,0.6
800000,0.12775,0.093375,0.149,0.47475,0.303125,0.635,0.03275,0.015375,0.0595,0.5545,0.467125,0.5985
802000,0.1285,0.09525,0.151,0.46325,0.293875,0.62875,0.03725,0.015625,0.06525,0.54725,0.459375,0.59
804000,0.12825,0.094125,0.15225,0.47525,0.295125,0.645125,0.03975,0.015625,0.06825,0.5535,0.463125,0.5945
806000,0.128,0.094125,0.152875,0.48825,0.30825,0.6515,0.047,0.017125,0.0785,0.543,0.46125,0.578
808000,0.13025,0.0945,0.156,0.485,0.295875,0.657,0.054,0.01625,0.09075,0.511,0.456125,0.529
810000,0.134,0.09675,0.16175,0.48625,0.282,0.67875,0.0545,0.0155,0.095625,0.4785,0.45225,0.48125
812000,0.1325,0.099375,0.158,0.4895,0.2775,0.692375,0.05875,0.015875,0.1025,0.4765,0.447875,0.4805
814000,0.1345,0.098375,0.161625,0.48825,0.283,0.686875,0.05725,0.014625,0.102375,0.4975,0.46375,0.50075
816000,0.1345,0.093375,0.16825,0.49375,0.295125,0.687,0.05925,0.015625,0.105125,0.53875,0.48475,0.5455
818000,0.137,0.092625,0.17175,0.50,0.324375,0.661625,0.0605,0.013875,0.107875,0.57125,0.498875,0.599
820000,0.13425,0.089625,0.16825,0.51,0.342,0.6645,0.05875,0.013375,0.106375,0.58275,0.521625,0.5955
822000,0.1375,0.094875,0.166,0.52,0.36175,0.6715,0.05975,0.014375,0.106375,0.59,0.546375,0.592
824000,0.1405,0.09225,0.174625,0.51875,0.364125,0.665375,0.0615,0.015,0.109125,0.5525,0.5215,0.566375
826000,0.14525,0.09825,0.17575,0.5275,0.361625,0.677875,0.0615,0.014375,0.113375,0.558,0.522375,0.577875
828000,0.146,0.1035,0.17375,0.5285,0.375,0.67275,0.0205,0.01375,0.053625,0.613,0.5595,0.62625
830000,0.14825,0.10625,0.1745,0.539,0.383625,0.677875,0.0255,0.012375,0.0635,0.654,0.583375,0.65875
832000,0.1515,0.105125,0.180125,0.52575,0.315375,0.67075,0.02925,0.011875,0.069625,0.615,0.559125,0.628
834000,0.15125,0.10775,0.179125,0.52625,0.313125,0.679875,0.037,0.01325,0.080625,0.6375,0.572625,0.643625
836000,0.148,0.10925,0.1725,0.53875,0.335625,0.678875,0.044,0.015625,0.09075,0.6075,0.553125,0.61925
838000,0.14575,0.108875,0.17075,0.548,0.33225,0.704,0.049,0.014125,0.1015,0.6055,0.55225,0.61775
840000,0.14575,0.107375,0.175,0.53825,0.3445,0.681875,0.053,0.015,0.11225,0.579,0.52975,0.596625
842000,0.14625,0.102125,0.181375,0.52825,0.347625,0.66825,0.0565,0.015625,0.120125,0.572,0.5165,0.58375
844000,0.14675,0.10825,0.176125,0.52125,0.340125,0.673875,0.06,0.015125,0.127625,0.61375,0.546,0.6185
846000,0.15175,0.11175,0.180125,0.519,0.34525,0.670625,0.06325,0.015375,0.130375,0.62125,0.53675,0.6475
848000,0.15725,0.111375,0.1895,0.519,0.36075,0.66625,0.06875,0.017875,0.137625,0.5875,0.50975,0.619
850000,0.158,0.106,0.198375,0.5265,0.372875,0.667125,0.07175,0.01825,0.139125,0.58725,0.5165,0.613
852000,0.150,0.101875,0.1915,0.541,0.3915,0.670625,0.0735,0.01825,0.141125,0.60775,0.517375,0.647
854000,0.15075,0.099625,0.196125,0.55225,0.395875,0.686625,0.0725,0.016125,0.143375,0.60425,0.5285,0.6305
856000,0.1575,0.099875,0.2075,0.53725,0.3915,0.668125,0.07175,0.013625,0.14275,0.61375,0.53,0.648
858000,0.1655,0.10375,0.214875,0.5375,0.407625,0.654875,0.07025,0.015125,0.136875,0.59825,0.505,0.644
860000,0.171,0.10825,0.215625,0.54875,0.4125,0.66175,0.07175,0.01475,0.132875,0.58675,0.4835,0.6535
862000,0.16475,0.10675,0.207125,0.5605,0.422,0.670875,0.07425,0.016,0.1325,0.5975,0.503875,0.6575
864000,0.17,0.10275,0.218,0.56375,0.430875,0.67225,0.02425,0.01625,0.055375,0.59825,0.50925,0.6545
866000,0.16875,0.10275,0.21875,0.57075,0.443625,0.678125,0.029,0.0155,0.061125,0.59575,0.510625,0.6545
868000,0.15875,0.0975,0.209,0.58625,0.453,0.697,0.034,0.012875,0.0695,0.6225,0.5195,0.6945
870000,0.1585,0.102875,0.20425,0.58975,0.459125,0.7,0.03475,0.012375,0.07175,0.62,0.511625,0.697
872000,0.167,0.111125,0.2085,0.59025,0.465875,0.69675,0.0405,0.012625,0.081,0.62875,0.516,0.704
874000,0.173,0.1205,0.205625,0.5885,0.466625,0.69175,0.04925,0.015375,0.094,0.632,0.51875,0.7005
876000,0.171,0.122,0.200375,0.60425,0.4695,0.71725,0.05875,0.01575,0.109375,0.64475,0.525,0.7155
878000,0.168,0.118625,0.2005,0.5795,0.449875,0.69975,0.066,0.018375,0.1205,0.66875,0.55,0.7305
880000,0.16625,0.114875,0.2065,0.58875,0.44475,0.720125,0.073,0.01975,0.1315,0.70625,0.588625,0.752
882000,0.18225,0.131375,0.215125,0.58025,0.43625,0.719125,0.07025,0.017875,0.1315,0.697,0.5585,0.772
884000,0.18,0.1295,0.210125,0.577,0.364125,0.7035,0.0635,0.01825,0.12025,0.67875,0.544,0.753
886000,0.17775,0.130375,0.210375,0.585,0.37675,0.708875,0.06225,0.01975,0.12075,0.66425,0.547625,0.721
888000,0.18175,0.136375,0.210875,0.5815,0.3795,0.70925,0.06675,0.024,0.12775,0.6525,0.548125,0.6985
890000,0.185,0.137375,0.215875,0.583,0.38825,0.70575,0.076,0.02675,0.14225,0.653,0.55,0.6935
892000,0.18625,0.13775,0.21925,0.591,0.39725,0.716625,0.07775,0.02725,0.153375,0.64075,0.547875,0.68
894000,0.179,0.129625,0.2215,0.59,0.418125,0.71225,0.07875,0.02525,0.154625,0.6445,0.553,0.6855
896000,0.187,0.141,0.22575,0.58975,0.4205,0.712875,0.07275,0.026375,0.14475,0.64625,0.55725,0.6835
898000,0.1905,0.140875,0.23425,0.6165,0.451125,0.73375,0.07225,0.026125,0.144375,0.647,0.554625,0.6885
900000,0.19175,0.14275,0.235625,0.6155,0.46225,0.732,0.026,0.017625,0.0865,0.63525,0.54575,0.672
902000,0.18175,0.132875,0.232125,0.622,0.468875,0.7375,0.02925,0.023875,0.088,0.66025,0.583,0.6705
904000,0.17875,0.12325,0.240875,0.62125,0.47375,0.738875,0.0365,0.02525,0.098,0.689,0.610375,0.6965
906000,0.16975,0.115125,0.238625,0.63725,0.48225,0.745875,0.046,0.024875,0.11225,0.70025,0.60825,0.7225
908000,0.1735,0.123625,0.238375,0.63,0.492375,0.7255,0.05025,0.022625,0.118,0.70825,0.624625,0.7145
910000,0.17625,0.13075,0.23575,0.62775,0.481625,0.72825,0.05375,0.0225,0.121875,0.70875,0.616375,0.7325
912000,0.1725,0.126375,0.2345,0.6265,0.479125,0.73425,0.06325,0.026125,0.12825,0.7195,0.625,0.74
914000,0.182,0.132125,0.24275,0.6315,0.4815,0.734625,0.0675,0.02775,0.13125,0.71825,0.627375,0.7355
916000,0.18,0.124,0.24625,0.632,0.4925,0.725625,0.081,0.02925,0.151125,0.70275,0.6085,0.7325
918000,0.18025,0.125125,0.243,0.622,0.48625,0.714375,0.0785,0.0265,0.153,0.68075,0.608625,0.6945
920000,0.18375,0.13525,0.234875,0.6235,0.492,0.707625,0.0795,0.0255,0.1525,0.66675,0.59725,0.688
922000,0.1875,0.141625,0.23625,0.6115,0.484625,0.700875,0.08225,0.027375,0.150125,0.65825,0.576875,0.6935
924000,0.1915,0.1395,0.24425,0.61,0.470125,0.704875,0.0785,0.029625,0.14425,0.651,0.55625,0.699
926000,0.19225,0.1375,0.24525,0.59625,0.44625,0.709875,0.07625,0.030625,0.13775,0.65675,0.552375,0.7095
928000,0.19275,0.139375,0.24575,0.609,0.445,0.7305,0.07325,0.03,0.135625,0.65775,0.53875,0.729
930000,0.19275,0.143125,0.245375,0.6215,0.4585,0.742125,0.072,0.029,0.1345,0.6405,0.525125,0.7115
932000,0.19175,0.14075,0.245375,0.6215,0.4545,0.733625,0.064,0.024625,0.12225,0.64175,0.524,0.7155
934000,0.19275,0.138625,0.248,0.599,0.4405,0.710375,0.0635,0.02475,0.125875,0.645,0.518125,0.7315
936000,0.195,0.132,0.261,0.596,0.379,0.710125,0.023,0.018625,0.0715,0.6405,0.521,0.7145
938000,0.2005,0.138125,0.2685,0.59675,0.391625,0.709375,0.03175,0.02775,0.073875,0.6525,0.515125,0.7375
940000,0.1995,0.13825,0.27225,0.59725,0.393125,0.72,0.04475,0.02925,0.09825,0.659,0.52875,0.7345
942000,0.20075,0.145875,0.268,0.5935,0.402875,0.71425,0.0545,0.031375,0.11725,0.65525,0.53125,0.726
944000,0.2115,0.1575,0.275625,0.60125,0.419875,0.722375,0.065,0.035625,0.132625,0.64625,0.54175,0.705
946000,0.2165,0.16075,0.284625,0.604,0.4345,0.723375,0.07,0.0355,0.14575,0.6395,0.53625,0.699
948000,0.21475,0.15325,0.2885,0.58325,0.429625,0.697125,0.0765,0.035125,0.154375,0.64175,0.548125,0.686
950000,0.209,0.147625,0.28625,0.579,0.441,0.687375,0.08125,0.03575,0.158875,0.653,0.57025,0.684
952000,0.2085,0.14475,0.29175,0.5765,0.451375,0.687375,0.086,0.037,0.167125,0.65925,0.580125,0.6865
954000,0.21575,0.145875,0.3025,0.59325,0.461625,0.710625,0.08575,0.0375,0.16625,0.633,0.552875,0.6635
956000,0.21275,0.145875,0.298125,0.58675,0.450125,0.7155,0.086,0.034375,0.16675,0.64125,0.5455,0.6885
958000,0.21275,0.15025,0.291375,0.58825,0.452,0.712,0.08375,0.033375,0.165375,0.6455,0.554125,0.695
960000,0.2145,0.15275,0.2875,0.57575,0.446875,0.698875,0.0765,0.033125,0.14825,0.63025,0.542125,0.6735
962000,0.21525,0.155,0.285625,0.571,0.438375,0.696,0.07875,0.031625,0.149875,0.61675,0.558875,0.6195
964000,0.219,0.155125,0.293,0.56725,0.434625,0.695875,0.07825,0.030125,0.14875,0.615,0.551375,0.619
966000,0.231,0.167,0.296375,0.558,0.432125,0.68325,0.077,0.028875,0.1475,0.61425,0.554875,0.6165
968000,0.242,0.16775,0.3145,0.5655,0.437,0.690875,0.08175,0.0315,0.155,0.5945,0.545625,0.59875
970000,0.24825,0.17125,0.32125,0.5615,0.430375,0.686375,0.084,0.03375,0.159625,0.59525,0.53975,0.5995
972000,0.25325,0.1695,0.3315,0.56225,0.43,0.690625,0.033,0.02325,0.096875,0.583,0.530375,0.58325
974000,0.24975,0.1695,0.3245,0.57175,0.428875,0.70225,0.039,0.032625,0.0975,0.606,0.549625,0.609875
976000,0.24975,0.17925,0.312,0.56825,0.422875,0.704375,0.051,0.0355,0.119375,0.597,0.543375,0.60525
978000,0.25,0.184125,0.30825,0.5705,0.422125,0.7195,0.06,0.035625,0.13475,0.578,0.526,0.592
980000,0.255,0.186,0.31725,0.59,0.430875,0.73125,0.074,0.038625,0.155625,0.6085,0.553875,0.618875
982000,0.259,0.179875,0.329375,0.61175,0.4555,0.741625,0.08325,0.037375,0.171125,0.664,0.583875,0.6825
984000,0.24725,0.167375,0.32275,0.6105,0.46025,0.734875,0.09075,0.03575,0.185875,0.67025,0.585,0.689
986000,0.23875,0.174,0.304875,0.60775,0.458875,0.732,0.09525,0.0385,0.185875,0.6845,0.5945,0.696
988000,0.2305,0.17,0.29625,0.6055,0.3805,0.73525,0.10325,0.041625,0.190625,0.6915,0.58075,0.7245
990000,0.23775,0.17225,0.304875,0.61275,0.393125,0.74575,0.1055,0.037625,0.202125,0.709,0.59825,0.736
992000,0.24,0.180625,0.2985,0.60375,0.3845,0.743875,0.10,0.03725,0.20475,0.70025,0.58525,0.7375
994000,0.23275,0.177625,0.29625,0.599,0.394,0.733625,0.11,0.03725,0.210375,0.67675,0.567625,0.719
996000,0.228,0.17075,0.301125,0.6095,0.426875,0.72925,0.106,0.03575,0.208625,0.6735,0.578625,0.6985
998000,0.223,0.170125,0.293375,0.60725,0.4255,0.73925,0.103,0.035625,0.207,0.67225,0.580375,0.6975
1000000,0.21875,0.1605,0.2985,0.61125,0.451,0.736625,0.09425,0.034625,0.19825,0.681,0.584,0.708
1002000,0.2185,0.14625,0.312125,0.598,0.452625,0.722625,0.0855,0.03425,0.191625,0.68075,0.58925,0.7015
1004000,0.229,0.151375,0.32225,0.58825,0.45475,0.704375,0.0775,0.03325,0.183,0.68575,0.58725,0.715
1006000,0.2365,0.156125,0.329,0.60775,0.47475,0.707625,0.08225,0.03675,0.19275,0.6695,0.58175,0.7005
1008000,0.244,0.151375,0.341625,0.59775,0.46075,0.70775,0.03425,0.029625,0.13675,0.6705,0.583375,0.7045
1010000,0.2275,0.13225,0.33725,0.589,0.451,0.70325,0.05225,0.04225,0.15375,0.6655,0.5875,0.6885
1012000,0.23,0.141875,0.33475,0.59725,0.4635,0.711,0.058,0.043875,0.1575,0.67775,0.6035,0.699
1014000,0.23675,0.155625,0.332625,0.59175,0.464875,0.6935,0.067,0.043125,0.171,0.69525,0.62,0.709
1016000,0.247,0.17,0.333875,0.59,0.452125,0.700625,0.08,0.046125,0.1895,0.7115,0.616625,0.745
1018000,0.25825,0.187625,0.3355,0.59525,0.461875,0.68875,0.08975,0.046,0.199625,0.721,0.607875,0.77
1020000,0.26675,0.2005,0.333125,0.59125,0.449,0.694875,0.10425,0.050875,0.216,0.71125,0.592,0.77
1022000,0.274,0.209125,0.341,0.5905,0.449375,0.69925,0.11075,0.055125,0.21625,0.69675,0.58375,0.7505
1024000,0.27425,0.199125,0.35425,0.60275,0.454625,0.72025,0.1175,0.053125,0.22525,0.69575,0.593,0.7435
1026000,0.27475,0.19575,0.36,0.5975,0.444875,0.729125,0.12425,0.05125,0.236875,0.69775,0.59725,0.7405
1028000,0.27475,0.1865,0.36875,0.6085,0.459625,0.7335,0.12325,0.0515,0.231125,0.7105,0.612375,0.7415
1030000,0.2855,0.181125,0.386875,0.60125,0.4565,0.729,0.11975,0.05,0.2245,0.7095,0.615125,0.7395
1032000,0.29175,0.191625,0.384625,0.6095,0.477375,0.711,0.128,0.04875,0.23625,0.71575,0.616,0.747
1034000,0.30125,0.1915,0.3975,0.62925,0.48875,0.734125,0.14,0.052625,0.243375,0.707,0.59775,0.7535
1036000,0.3145,0.20175,0.407,0.629,0.486625,0.735875,0.14,0.054625,0.24225,0.68875,0.58175,0.742
1038000,0.3155,0.199125,0.410125,0.6185,0.484875,0.72475,0.13,0.05475,0.240375,0.677,0.592125,0.7065
1040000,0.314,0.201,0.407625,0.61925,0.4105,0.728375,0.13,0.0505,0.2395,0.671,0.58475,0.7035
1042000,0.3125,0.199,0.405125,0.6135,0.407875,0.731875,0.1285,0.05075,0.237625,0.672,0.58725,0.7035
1044000,0.30575,0.198625,0.389375,0.618,0.423375,0.732125,0.05825,0.04625,0.1345,0.681,0.59225,0.711
1046000,0.3075,0.19375,0.39825,0.61375,0.4255,0.72825,0.057,0.05225,0.1295,0.680,0.59525,0.705
1048000,0.3075,0.192,0.400125,0.612,0.423125,0.732375,0.07,0.057125,0.142875,0.6825,0.6025,0.7075
1050000,0.31125,0.199,0.403,0.62525,0.44575,0.7405,0.0735,0.068625,0.144,0.68325,0.59675,0.7135
1052000,0.3085,0.194625,0.404625,0.611,0.429125,0.75375,0.0825,0.073125,0.158875,0.68375,0.608375,0.696
1054000,0.30075,0.199125,0.391,0.5935,0.429375,0.73675,0.08825,0.07675,0.16975,0.6965,0.624125,0.69975
1056000,0.28975,0.19925,0.373375,0.58,0.416,0.729375,0.09275,0.075,0.1725,0.679,0.61125,0.694
1058000,0.2845,0.198875,0.367875,0.59725,0.43425,0.742375,0.09675,0.076,0.171625,0.6885,0.621125,0.69725
1060000,0.28575,0.2005,0.37025,0.61375,0.455625,0.748125,0.106,0.076875,0.18625,0.6865,0.620875,0.695625
1062000,0.27725,0.194,0.365,0.613,0.456875,0.74725,0.11525,0.0735,0.208125,0.708,0.637,0.711375
1064000,0.27825,0.198125,0.363625,0.59475,0.4545,0.73025,0.11575,0.06925,0.214625,0.6925,0.62225,0.701125
1066000,0.2815,0.208375,0.358,0.57825,0.44225,0.724375,0.10825,0.06825,0.21325,0.7135,0.637125,0.718
1068000,0.27725,0.205875,0.354125,0.5885,0.453875,0.732,0.10275,0.059125,0.209125,0.7145,0.63,0.718
1070000,0.27625,0.211375,0.348875,0.588,0.4575,0.7285,0.10075,0.054125,0.204125,0.7,0.618375,0.701
1072000,0.27275,0.207625,0.347375,0.5995,0.469875,0.729,0.1055,0.054125,0.207125,0.69275,0.60925,0.7015
1074000,0.27725,0.211125,0.354,0.60925,0.479,0.74,0.112,0.053625,0.216,0.6775,0.598125,0.691
1076000,0.2815,0.217875,0.35725,0.6365,0.523,0.740375,0.11425,0.0505,0.222875,0.683,0.591,0.707
1078000,0.288,0.221625,0.366,0.6395,0.523625,0.742875,0.1165,0.05225,0.226,0.69375,0.599125,0.714
1080000,0.288,0.214,0.369875,0.631,0.51375,0.743625,0.042,0.0225,0.135375,0.70725,0.616875,0.716
1082000,0.29725,0.2215,0.37975,0.637,0.525375,0.7405,0.042,0.0255,0.13225,0.7065,0.61925,0.71
1084000,0.30025,0.22225,0.385375,0.6365,0.512875,0.749,0.04825,0.038875,0.1245,0.69975,0.615375,0.704
1086000,0.29925,0.224375,0.385125,0.6645,0.54275,0.76125,0.0625,0.05225,0.134375,0.6885,0.607125,0.68975
1088000,0.30425,0.232375,0.388,0.66675,0.553125,0.748625,0.06725,0.05225,0.1495,0.6895,0.60975,0.694625
1090000,0.31575,0.238125,0.401625,0.65275,0.545375,0.7195,0.07025,0.053,0.155375,0.69,0.615375,0.6935
1092000,0.31975,0.24275,0.407875,0.64525,0.46825,0.6995,0.07375,0.052625,0.166125,0.668,0.59925,0.678625
1094000,0.32525,0.23875,0.420875,0.64525,0.479875,0.70525,0.08025,0.05125,0.17925,0.6845,0.60975,0.69175
1096000,0.3275,0.244125,0.41725,0.646,0.507125,0.695,0.0935,0.057625,0.19675,0.68825,0.6025,0.699
1098000,0.322,0.24825,0.403875,0.63175,0.50075,0.692125,0.0945,0.054625,0.19675,0.679,0.569125,0.7195
1100000,0.3215,0.2535,0.40125,0.606,0.488125,0.677125,0.0975,0.054625,0.200375,0.66475,0.559375,0.706
1102000,0.32225,0.249625,0.407375,0.628,0.512125,0.70075,0.10225,0.053625,0.209625,0.65775,0.55425,0.699
1104000,0.3295,0.252875,0.415375,0.642,0.546375,0.702375,0.10925,0.059375,0.214875,0.662,0.554125,0.7065
1106000,0.32725,0.245875,0.4175,0.63,0.5455,0.7015,0.1105,0.060875,0.212375,0.66475,0.551625,0.724
1108000,0.335,0.25,0.42575,0.61675,0.535875,0.70675,0.12325,0.066625,0.2275,0.66175,0.54875,0.7245
1110000,0.33275,0.2485,0.422,0.63425,0.535,0.741625,0.133,0.0745,0.2435,0.689,0.558,0.767
1112000,0.332,0.241,0.424,0.63575,0.52075,0.755875,0.1385,0.076125,0.25025,0.69525,0.549,0.7935
1114000,0.32175,0.23875,0.4105,0.6245,0.52025,0.73675,0.14175,0.0775,0.25925,0.673,0.5265,0.779
1116000,0.3245,0.22825,0.416875,0.627,0.496875,0.7595,0.0645,0.046375,0.169875,0.6805,0.552375,0.7655
1118000,0.322,0.2175,0.429125,0.63875,0.507875,0.766,0.07125,0.053875,0.182625,0.6855,0.579625,0.7445
1120000,0.320,0.218625,0.429375,0.65575,0.524875,0.776125,0.07975,0.06475,0.193375,0.7,0.595875,0.7525
1122000,0.3165,0.222875,0.421125,0.6455,0.515,0.768375,0.08825,0.08025,0.191625,0.7115,0.596875,0.7675
1124000,0.3205,0.225375,0.42825,0.63525,0.504375,0.764125,0.0895,0.073,0.19225,0.715,0.586125,0.784
1126000,0.319,0.225875,0.429875,0.62975,0.50375,0.75475,0.09475,0.067875,0.203375,0.72275,0.599875,0.7735
1128000,0.3145,0.224625,0.4275,0.6365,0.512875,0.753875,0.09825,0.06175,0.20325,0.71625,0.597875,0.759
1130000,0.315,0.22325,0.4315,0.64675,0.533375,0.750125,0.10875,0.055,0.224125,0.69325,0.5955,0.72
1132000,0.3135,0.222625,0.435875,0.652,0.552,0.749,0.109,0.054125,0.21875,0.6905,0.5995,0.708
1134000,0.31225,0.21925,0.437375,0.65275,0.55325,0.7495,0.104,0.054125,0.202375,0.703,0.617,0.713
1136000,0.304,0.211375,0.43225,0.65425,0.55175,0.75025,0.0995,0.05475,0.200625,0.7025,0.625,0.7045
1138000,0.30675,0.219875,0.42525,0.648,0.54525,0.7515,0.1045,0.053,0.209625,0.6955,0.628125,0.69925
1140000,0.31075,0.225625,0.423625,0.648,0.55375,0.743375,0.1135,0.053375,0.224625,0.70425,0.63325,0.71
1142000,0.309,0.225125,0.424125,0.6465,0.56525,0.733,0.10875,0.053,0.221375,0.682,0.611875,0.704
1144000,0.296,0.22275,0.407125,0.671,0.4705,0.74975,0.11,0.054875,0.22775,0.687,0.634875,0.6925
1146000,0.3,0.2295,0.405625,0.679,0.505875,0.744625,0.11075,0.05625,0.226625,0.659,0.600125,0.6855
1148000,0.29775,0.233625,0.396125,0.6685,0.529625,0.709375,0.1215,0.06025,0.244125,0.656,0.6015,0.6845
1150000,0.2835,0.2235,0.388,0.66575,0.5435,0.705875,0.11875,0.06175,0.237,0.673,0.6075,0.7035
1152000,0.291,0.209875,0.4015,0.665,0.5575,0.709875,0.058,0.049375,0.16125,0.671,0.606125,0.696
1154000,0.29825,0.219875,0.401625,0.6765,0.579625,0.72,0.06325,0.057625,0.15975,0.652,0.60925,0.6525
1156000,0.30425,0.221875,0.412875,0.672,0.59525,0.71,0.0705,0.055125,0.1695,0.65,0.608875,0.65075
1158000,0.301,0.2235,0.40975,0.659,0.58725,0.71225,0.0815,0.059375,0.17925,0.655,0.58875,0.677
1160000,0.29775,0.218125,0.4115,0.663,0.6035,0.719625,0.09625,0.060625,0.199875,0.657,0.5955,0.675
1162000,0.30475,0.21875,0.42125,0.6795,0.602375,0.737875,0.11325,0.065,0.221125,0.6635,0.613625,0.663625
1164000,0.30175,0.221875,0.415875,0.6635,0.59675,0.71175,0.124,0.066375,0.23675,0.6465,0.58325,0.6665
1166000,0.301,0.230875,0.408875,0.64525,0.5655,0.701375,0.1325,0.06825,0.248,0.67575,0.61425,0.683
1168000,0.31075,0.237,0.422375,0.65025,0.55175,0.7305,0.1395,0.06625,0.258875,0.69,0.624875,0.696
1170000,0.315,0.2425,0.42075,0.6375,0.539125,0.7285,0.132,0.065625,0.251625,0.681,0.6135,0.694
1172000,0.31225,0.2465,0.411,0.63,0.529875,0.71525,0.1235,0.067375,0.2435,0.665,0.601125,0.6795
1174000,0.32325,0.249875,0.42525,0.62225,0.524125,0.715375,0.1295,0.068125,0.2575,0.68425,0.601625,0.7135
1176000,0.318,0.240375,0.42725,0.63525,0.53525,0.722125,0.13675,0.079,0.263125,0.694,0.5995,0.7305
1178000,0.33175,0.2495,0.4385,0.643,0.54325,0.723375,0.1395,0.07225,0.273625,0.6925,0.600125,0.7315
1180000,0.34525,0.26975,0.435625,0.65425,0.555,0.727375,0.13475,0.072125,0.267375,0.682,0.59425,0.712
1182000,0.3475,0.26975,0.440875,0.643,0.558875,0.719125,0.121,0.06625,0.24825,0.67925,0.593875,0.706
1184000,0.35775,0.274,0.449375,0.65475,0.5765,0.7325,0.1155,0.068,0.23425,0.68225,0.596625,0.708
1186000,0.357,0.28125,0.442,0.6635,0.595625,0.73425,0.1145,0.072375,0.2255,0.68475,0.5985,0.715
1188000,0.351,0.260375,0.440375,0.67175,0.610125,0.735,0.079,0.064875,0.166875,0.671,0.58175,0.7085
1190000,0.36875,0.270375,0.45975,0.678,0.600125,0.750875,0.082,0.0685,0.169875,0.6655,0.573,0.7095
1192000,0.38225,0.281625,0.470625,0.6845,0.603125,0.7625,0.08225,0.066375,0.171875,0.6965,0.582625,0.7575
1194000,0.383,0.288375,0.4685,0.681,0.5985,0.7555,0.09125,0.078375,0.17625,0.709,0.592625,0.772
1196000,0.391,0.289,0.48075,0.67375,0.478125,0.7545,0.099,0.09025,0.175125,0.71075,0.597125,0.771
1198000,0.38475,0.285125,0.47975,0.66025,0.489625,0.733875,0.11825,0.094375,0.206875,0.714,0.608,0.7605
1200000,0.3715,0.283375,0.466625,0.64025,0.494,0.706,0.1265,0.094625,0.2165,0.7225,0.602,0.785
1202000,0.37175,0.289375,0.457375,0.643,0.5115,0.70275,0.1375,0.100625,0.227375,0.717,0.5855,0.795
1204000,0.364,0.29225,0.449125,0.64425,0.52925,0.70175,0.147,0.095625,0.24575,0.72725,0.608125,0.786
1206000,0.36125,0.29,0.44975,0.652,0.547625,0.711125,0.14675,0.09475,0.25075,0.71825,0.59925,0.776
1208000,0.35825,0.28675,0.44975,0.65475,0.55225,0.717625,0.149,0.0905,0.25575,0.7345,0.60975,0.789
1210000,0.3485,0.275375,0.44675,0.663,0.578125,0.71875,0.142,0.086125,0.246125,0.7435,0.611375,0.8065
1212000,0.33675,0.2585,0.447625,0.652,0.580625,0.70625,0.145,0.078375,0.2535,0.7395,0.614625,0.7995
1214000,0.3315,0.262375,0.436,0.6535,0.577625,0.714375,0.13975,0.07675,0.248625,0.736,0.61225,0.797
1216000,0.32625,0.263125,0.42975,0.6765,0.61,0.72325,0.13525,0.07725,0.245875,0.734,0.616,0.7895
1218000,0.33275,0.26475,0.434875,0.6945,0.617875,0.746,0.1265,0.077125,0.225625,0.73775,0.61875,0.791
1220000,0.3365,0.271875,0.43425,0.705,0.624125,0.755875,0.125,0.085,0.21725,0.71775,0.5945,0.779
1222000,0.33325,0.256875,0.446625,0.69775,0.607,0.753375,0.1215,0.08275,0.216375,0.74075,0.618375,0.796
1224000,0.35125,0.250625,0.4605,0.67825,0.573625,0.75075,0.09075,0.06225,0.1815,0.73875,0.611125,0.8025
1226000,0.365,0.263625,0.468125,0.67725,0.573,0.754125,0.0855,0.065,0.17675,0.731,0.611625,0.7835
1228000,0.37425,0.273875,0.475,0.66575,0.57175,0.74475,0.08475,0.064625,0.179,0.70925,0.598625,0.7595
1230000,0.37,0.275625,0.473625,0.6655,0.579,0.732875,0.0965,0.080875,0.1825,0.7125,0.610125,0.745
1232000,0.381,0.282375,0.48375,0.6615,0.573875,0.738875,0.1125,0.095875,0.186125,0.71675,0.616625,0.7455
1234000,0.37675,0.28725,0.476125,0.65875,0.576125,0.73625,0.129,0.112875,0.18575,0.71775,0.618,0.746
1236000,0.383,0.291375,0.475375,0.6455,0.551875,0.723625,0.1405,0.11,0.192,0.7135,0.61225,0.7405
1238000,0.3725,0.2855,0.473,0.6565,0.561875,0.729,0.15225,0.111875,0.209625,0.6965,0.5855,0.7455
1240000,0.37775,0.293375,0.4765,0.663,0.573625,0.736,0.15325,0.104125,0.218875,0.71,0.6085,0.751
1242000,0.3765,0.307375,0.465,0.651,0.564125,0.742875,0.1625,0.107375,0.230125,0.70775,0.6085,0.746
1244000,0.3725,0.298,0.466625,0.666,0.577375,0.748125,0.15775,0.09525,0.236875,0.70775,0.604625,0.7505
1246000,0.38075,0.302875,0.4775,0.64925,0.5825,0.721125,0.16325,0.10825,0.234625,0.71075,0.602125,0.764
1248000,0.393,0.302,0.497,0.63275,0.473625,0.692625,0.162,0.1065,0.239125,0.7305,0.624875,0.781
1250000,0.40425,0.303875,0.512625,0.6195,0.480125,0.67725,0.16225,0.108625,0.242875,0.748,0.6495,0.7905
1252000,0.4045,0.3105,0.51,0.62325,0.50575,0.67375,0.15625,0.102625,0.244875,0.736,0.6425,0.7675
1254000,0.41625,0.314,0.5245,0.635,0.540625,0.667375,0.15225,0.10375,0.243,0.739,0.64625,0.7665
1256000,0.42025,0.3135,0.53475,0.6255,0.536,0.672,0.15075,0.1105,0.237,0.74325,0.650125,0.7715
1258000,0.41975,0.311,0.535875,0.59975,0.51325,0.65925,0.1445,0.113875,0.223125,0.76625,0.68425,0.77
1260000,0.4205,0.28925,0.535875,0.6055,0.530625,0.664625,0.10625,0.072125,0.190875,0.753,0.67175,0.76
1262000,0.42875,0.295625,0.548875,0.62575,0.57075,0.666625,0.10325,0.07175,0.19075,0.743,0.658,0.755125
1264000,0.43425,0.303625,0.556625,0.6095,0.58025,0.642625,0.102,0.077375,0.192375,0.7445,0.658625,0.75825
1266000,0.4235,0.298,0.54925,0.61475,0.574375,0.656,0.10925,0.086625,0.197375,0.751,0.6595,0.765
1268000,0.414,0.301875,0.532125,0.643,0.58675,0.683625,0.12825,0.11,0.20525,0.7525,0.651125,0.762125
1270000,0.41725,0.3035,0.535625,0.649,0.5875,0.692125,0.13425,0.116,0.202625,0.755,0.647375,0.756125
1272000,0.42675,0.309125,0.553,0.651,0.584375,0.691,0.139,0.121375,0.21275,0.76425,0.646875,0.774
1274000,0.4235,0.309125,0.554,0.629,0.575875,0.669875,0.144,0.114875,0.225875,0.76075,0.636625,0.7805
1276000,0.413,0.308875,0.546375,0.613,0.592875,0.627125,0.15575,0.110625,0.254,0.77325,0.643375,0.8005
1278000,0.413,0.304625,0.549,0.637,0.61775,0.642625,0.1655,0.106875,0.2745,0.774,0.644875,0.799
1280000,0.41825,0.30125,0.558625,0.617,0.591375,0.63325,0.1655,0.10275,0.281,0.769,0.627875,0.8095
1282000,0.42275,0.296875,0.568125,0.60525,0.562,0.6415,0.16675,0.10075,0.286375,0.7625,0.611375,0.819
1284000,0.422,0.29925,0.565375,0.6175,0.543125,0.677125,0.1735,0.108625,0.292,0.76325,0.617625,0.8125
1286000,0.42225,0.30975,0.55725,0.61575,0.541,0.670875,0.16925,0.095375,0.2965,0.749,0.609875,0.7905
1288000,0.4215,0.304375,0.565,0.6125,0.535625,0.675375,0.15875,0.091625,0.280875,0.738,0.603,0.7805
1290000,0.412,0.30175,0.554375,0.61475,0.553625,0.66825,0.16175,0.090125,0.293875,0.732,0.597,0.7735
1292000,0.406,0.297125,0.54725,0.62675,0.553,0.684,0.16675,0.098,0.287875,0.7195,0.605,0.738
1294000,0.42,0.308,0.550875,0.63325,0.551375,0.703,0.1665,0.09975,0.28975,0.71,0.5985,0.722
1296000,0.43,0.29,0.554875,0.663,0.551875,0.76,0.09725,0.073125,0.205,0.69025,0.57975,0.698
1298000,0.4405,0.308375,0.563375,0.651,0.544625,0.7475,0.10,0.082125,0.21375,0.6805,0.55725,0.7
1300000,0.432,0.314125,0.54875,0.66675,0.451375,0.766375,0.1205,0.100625,0.219125,0.69675,0.569875,0.714
1302000,0.433,0.318875,0.543125,0.67075,0.476625,0.756625,0.14075,0.121875,0.227125,0.697,0.576375,0.705
1304000,0.4425,0.316875,0.563625,0.67825,0.505625,0.74675,0.15925,0.121375,0.251625,0.68625,0.564625,0.6985
1306000,0.44025,0.303625,0.576375,0.6745,0.515,0.747375,0.17075,0.12675,0.273125,0.70325,0.58,0.713
1308000,0.4385,0.305125,0.5715,0.66225,0.521375,0.73225,0.1775,0.1275,0.2855,0.7095,0.57875,0.721
1310000,0.44125,0.3105,0.571875,0.6535,0.515125,0.741375,0.1905,0.129125,0.30175,0.701,0.577875,0.704
1312000,0.43775,0.317875,0.56225,0.6495,0.538,0.726875,0.1995,0.1305,0.31225,0.7085,0.562125,0.7345
1314000,0.42125,0.307625,0.551375,0.663,0.575,0.722875,0.20925,0.142,0.305625,0.715,0.56225,0.7495
1316000,0.4195,0.312375,0.54625,0.6535,0.598625,0.6995,0.19725,0.13575,0.28525,0.7055,0.537,0.7635
1318000,0.41975,0.30875,0.55225,0.6565,0.619,0.6885,0.18925,0.135375,0.271,0.6965,0.5275,0.7585
1320000,0.43,0.313625,0.564625,0.64525,0.627,0.66425,0.18675,0.13375,0.269,0.6735,0.51925,0.7215
1322000,0.43,0.327125,0.558625,0.63525,0.617875,0.661625,0.172,0.125,0.257375,0.68175,0.519625,0.736
1324000,0.4135,0.330875,0.531,0.65,0.639125,0.663375,0.15775,0.12075,0.243625,0.69275,0.5135,0.759
1326000,0.42125,0.3435,0.532375,0.6625,0.652875,0.674,0.16575,0.12575,0.246,0.67625,0.480375,0.765
1328000,0.4265,0.351,0.53725,0.66775,0.6455,0.68375,0.1745,0.13175,0.2555,0.6815,0.48925,0.7635
1330000,0.42625,0.354625,0.534625,0.66,0.6235,0.697125,0.1715,0.13775,0.2495,0.71125,0.511375,0.7905
1332000,0.4425,0.322125,0.552875,0.64675,0.6385,0.668,0.1235,0.088625,0.21525,0.71925,0.517125,0.7975
1334000,0.4435,0.329,0.551,0.64025,0.623875,0.6685,0.11425,0.09825,0.206875,0.71325,0.516125,0.78
1336000,0.451,0.336125,0.56275,0.64575,0.6195,0.666875,0.11725,0.101,0.217875,0.7275,0.5375,0.7755
1338000,0.4655,0.345625,0.579625,0.6305,0.600625,0.669,0.12,0.113625,0.216,0.73775,0.544875,0.783
1340000,0.46825,0.35075,0.581375,0.63525,0.609875,0.677375,0.13725,0.127375,0.223625,0.747,0.537125,0.8095
1342000,0.47775,0.360125,0.5915,0.6495,0.60325,0.709625,0.1515,0.137625,0.238,0.7285,0.529125,0.78
1344000,0.48825,0.3755,0.596375,0.6565,0.59625,0.722875,0.16,0.140875,0.24925,0.72275,0.529375,0.767
1346000,0.488,0.37175,0.600875,0.6545,0.5925,0.7155,0.165,0.135875,0.262125,0.7225,0.52675,0.7705
1348000,0.488,0.382375,0.592375,0.652,0.58675,0.72675,0.178,0.130375,0.284875,0.725,0.5315,0.769
1350000,0.492,0.388375,0.595875,0.659,0.587375,0.747125,0.17625,0.121,0.2915,0.7105,0.515375,0.762
1352000,0.476,0.379375,0.579875,0.6885,0.5145,0.7495,0.1695,0.11325,0.2905,0.70875,0.508875,0.767
1354000,0.489,0.386375,0.594,0.69775,0.528375,0.764375,0.17275,0.129875,0.27875,0.70975,0.509125,0.767
1356000,0.491,0.386125,0.59375,0.718,0.547375,0.787875,0.17075,0.127875,0.284625,0.70375,0.511125,0.752
1358000,0.481,0.38725,0.57825,0.72425,0.583875,0.77875,0.17275,0.13675,0.278875,0.71175,0.517125,0.759
1360000,0.4825,0.381625,0.588625,0.733,0.60625,0.7855,0.17025,0.129375,0.28975,0.72,0.5175,0.766
1362000,0.4805,0.37275,0.592875,0.74525,0.653875,0.774625,0.17275,0.13025,0.291875,0.73475,0.528125,0.7895
1364000,0.48425,0.36625,0.605125,0.74675,0.66725,0.778125,0.18525,0.146125,0.2955,0.7455,0.53925,0.795
1366000,0.481,0.377125,0.597125,0.74125,0.6785,0.76875,0.1925,0.156375,0.292125,0.76025,0.56675,0.7865
1368000,0.487,0.331875,0.615125,0.7355,0.696,0.757625,0.1485,0.086875,0.287125,0.7605,0.57075,0.7805
1370000,0.4915,0.334875,0.625,0.72875,0.681375,0.75475,0.16125,0.102625,0.292125,0.7595,0.572125,0.7765
1372000,0.49725,0.340875,0.62775,0.72225,0.662375,0.760875,0.1695,0.116125,0.29325,0.75375,0.569125,0.7685
1374000,0.4925,0.337125,0.630875,0.721,0.670375,0.753375,0.15975,0.114875,0.289375,0.7605,0.570625,0.7805
1376000,0.5045,0.342875,0.64875,0.73525,0.672375,0.774,0.171,0.129625,0.287875,0.76075,0.556125,0.8005
1378000,0.51625,0.353625,0.66125,0.719,0.662625,0.763375,0.173,0.140625,0.27875,0.7665,0.567125,0.799
1380000,0.52125,0.365625,0.6615,0.702,0.63725,0.760125,0.1855,0.15675,0.274125,0.7835,0.586,0.8075
1382000,0.5165,0.374875,0.644375,0.68175,0.6135,0.75275,0.1915,0.165375,0.274375,0.778,0.575,0.81
1384000,0.51475,0.382125,0.642125,0.6865,0.596625,0.77275,0.19325,0.165,0.27625,0.7655,0.562875,0.8
1386000,0.52675,0.40025,0.64,0.69075,0.59075,0.787,0.1915,0.165125,0.277,0.77925,0.575,0.811
1388000,0.53,0.40375,0.637875,0.6995,0.597125,0.786125,0.17625,0.155875,0.2605,0.76125,0.551125,0.806
1390000,0.5305,0.40675,0.634375,0.68975,0.603,0.7705,0.174,0.14975,0.262375,0.746,0.5395,0.7905
1392000,0.53525,0.409,0.6485,0.68725,0.595,0.772875,0.181,0.15275,0.2735,0.75575,0.5485,0.798
1394000,0.5395,0.41725,0.647,0.68675,0.5865,0.779875,0.1795,0.160125,0.266375,0.76025,0.553625,0.7995
1396000,0.5245,0.412375,0.631625,0.68,0.584875,0.78025,0.18475,0.159,0.277625,0.76425,0.56575,0.7905
1398000,0.515,0.401375,0.6245,0.68375,0.588,0.780375,0.1975,0.173125,0.284125,0.735,0.552625,0.7485
1400000,0.5175,0.398625,0.6315,0.66875,0.6055,0.747625,0.189,0.169375,0.2815,0.718,0.542375,0.727
1402000,0.52275,0.39275,0.655125,0.66675,0.620375,0.727,0.20575,0.180125,0.289125,0.72125,0.547125,0.727
1404000,0.51775,0.348375,0.644,0.67975,0.511625,0.7285,0.16675,0.105,0.292,0.7175,0.53675,0.7345
1406000,0.507,0.331,0.6525,0.66975,0.5165,0.714125,0.16125,0.113,0.27625,0.6885,0.499375,0.7265
1408000,0.50225,0.332625,0.65125,0.67225,0.52025,0.728875,0.151,0.110875,0.27525,0.70275,0.5235,0.7225
1410000,0.5055,0.334875,0.658125,0.673,0.537625,0.734375,0.148,0.11625,0.270875,0.72325,0.548125,0.731
1412000,0.5105,0.345875,0.660125,0.66675,0.55275,0.725625,0.143,0.11825,0.262,0.72175,0.549875,0.726
1414000,0.51175,0.35575,0.654875,0.66925,0.57225,0.721125,0.1675,0.140125,0.2685,0.72025,0.547375,0.7275
1416000,0.51575,0.360375,0.65825,0.67275,0.5935,0.714125,0.17875,0.159875,0.2625,0.716,0.546375,0.7205
1418000,0.515,0.367875,0.656125,0.6635,0.601375,0.714,0.18375,0.157375,0.2765,0.731,0.55125,0.743
1420000,0.507,0.371625,0.64325,0.662,0.612625,0.708875,0.20375,0.168125,0.296,0.73625,0.548875,0.757
1422000,0.51,0.377,0.64175,0.6745,0.615,0.729125,0.20625,0.170375,0.305,0.736,0.548,0.7575
1424000,0.52175,0.386875,0.652375,0.66775,0.615875,0.721,0.2075,0.16875,0.30325,0.7505,0.575125,0.751
1426000,0.53075,0.400375,0.65025,0.682,0.62575,0.73575,0.2175,0.171125,0.311375,0.74075,0.568125,0.742
1428000,0.53325,0.409,0.64575,0.674,0.6365,0.71225,0.22925,0.17675,0.318125,0.7415,0.556625,0.7595
1430000,0.53875,0.415,0.651625,0.682,0.6525,0.70475,0.23975,0.180625,0.331625,0.71975,0.527625,0.7545
1432000,0.5445,0.419,0.654,0.68125,0.6545,0.7035,0.2395,0.19,0.322125,0.7095,0.510875,0.7555
1434000,0.54775,0.42125,0.659125,0.662,0.626625,0.708,0.235,0.18675,0.323375,0.686,0.495875,0.7285
1436000,0.543,0.431125,0.64275,0.67325,0.63525,0.711625,0.241,0.197875,0.327125,0.68075,0.489625,0.7275
1438000,0.5475,0.4415,0.642,0.66825,0.622875,0.7165,0.25175,0.202875,0.345375,0.6905,0.495125,0.741
1440000,0.55275,0.39725,0.6455,0.67075,0.6365,0.721375,0.16875,0.106375,0.30725,0.6885,0.491,0.746
1442000,0.54825,0.401625,0.633125,0.6715,0.644875,0.717125,0.17225,0.123125,0.30625,0.6655,0.47725,0.7205
1444000,0.55,0.410375,0.6355,0.67025,0.643875,0.71325,0.1705,0.120625,0.318625,0.663,0.4695,0.7265
1446000,0.5435,0.410125,0.63625,0.66675,0.64475,0.707125,0.18425,0.131625,0.33575,0.67975,0.5045,0.7125
1448000,0.54375,0.4085,0.648375,0.66025,0.617,0.724625,0.1965,0.146375,0.334625,0.6695,0.498625,0.7
1450000,0.54225,0.41875,0.6425,0.666,0.603875,0.736375,0.21675,0.177625,0.335375,0.68575,0.51975,0.705
1452000,0.53025,0.415875,0.63675,0.6765,0.617375,0.740375,0.22975,0.199,0.333,0.7005,0.540625,0.711
1454000,0.5285,0.414125,0.641875,0.6825,0.610625,0.74225,0.232,0.208875,0.325,0.712,0.5575,0.712125
1456000,0.536,0.425875,0.648625,0.6465,0.45375,0.731375,0.23775,0.20375,0.333625,0.713,0.561,0.71725
1458000,0.539,0.4295,0.647625,0.6385,0.473,0.71475,0.2375,0.2055,0.327125,0.72175,0.56875,0.722
1460000,0.53,0.42575,0.638125,0.64525,0.498875,0.714625,0.244,0.216625,0.325875,0.7065,0.555625,0.71275
1462000,0.534,0.441625,0.638125,0.6325,0.51125,0.696625,0.243,0.215375,0.32325,0.7225,0.56675,0.7275
1464000,0.53675,0.436625,0.645125,0.62625,0.50775,0.702625,0.24625,0.217,0.32525,0.714,0.56125,0.718625
1466000,0.536,0.43325,0.643875,0.63775,0.5365,0.709125,0.2535,0.221375,0.3325,0.7185,0.56275,0.721
1468000,0.53425,0.4395,0.634125,0.659,0.5795,0.7145,0.24975,0.2235,0.324125,0.718,0.5645,0.725125
1470000,0.52675,0.4325,0.6295,0.6615,0.59325,0.724375,0.25275,0.22175,0.32575,0.72,0.56725,0.730375
1472000,0.528,0.438375,0.627875,0.6795,0.637375,0.71375,0.25625,0.2255,0.329875,0.7275,0.5705,0.735
1474000,0.5365,0.45475,0.625375,0.6955,0.6445,0.746,0.265,0.222875,0.344375,0.74925,0.589125,0.75
1476000,0.53125,0.392625,0.62525,0.696,0.640625,0.752625,0.2215,0.120375,0.35175,0.73325,0.57025,0.741
1478000,0.5315,0.39475,0.63175,0.689,0.64675,0.747375,0.212,0.131125,0.324875,0.723,0.56825,0.72375
1480000,0.54575,0.4135,0.6405,0.6935,0.644,0.754375,0.2055,0.143875,0.306625,0.73925,0.575625,0.747
1482000,0.55175,0.406375,0.65975,0.70875,0.65675,0.769625,0.19725,0.14325,0.297,0.758,0.597375,0.7585
1484000,0.5495,0.4115,0.660875,0.719,0.680375,0.76625,0.18875,0.14225,0.2815,0.7725,0.60925,0.77375
1486000,0.56375,0.427375,0.674,0.706,0.675125,0.74425,0.20975,0.171,0.284625,0.7815,0.621125,0.784125
1488000,0.581,0.45025,0.68675,0.67925,0.665125,0.71275,0.22375,0.18975,0.29025,0.783,0.621125,0.789
1490000,0.60075,0.468625,0.702125,0.683,0.668,0.7145,0.23175,0.201375,0.292625,0.779,0.604,0.804
1492000,0.60225,0.471625,0.704625,0.68825,0.6545,0.734,0.2435,0.19025,0.319875,0.76675,0.606875,0.779
1494000,0.604,0.466625,0.7105,0.6875,0.661,0.729125,0.23825,0.18325,0.322125,0.763,0.6085,0.7705
1496000,0.6155,0.47075,0.725375,0.689,0.66875,0.72675,0.23825,0.174,0.33675,0.76775,0.610125,0.781
1498000,0.6155,0.4715,0.72425,0.6805,0.653375,0.722625,0.24875,0.179125,0.350375,0.77225,0.613625,0.788
1500000,0.61925,0.46625,0.738,0.675,0.6515,0.716875,0.23725,0.178,0.337875,0.76875,0.618,0.7795
1502000,0.622,0.481375,0.730625,0.6765,0.653875,0.713125,0.22075,0.16825,0.328875,0.7675,0.61725,0.7775
1504000,0.626,0.484875,0.733,0.68,0.659375,0.7115,0.217,0.174625,0.320375,0.76325,0.61575,0.771
1506000,0.625,0.487,0.727125,0.69325,0.671,0.723125,0.20075,0.164375,0.3065,0.7565,0.6135,0.758
1508000,0.61475,0.476,0.71525,0.71325,0.554125,0.757,0.19875,0.1655,0.304125,0.76175,0.61975,0.766
1510000,0.60675,0.47075,0.705875,0.715,0.56425,0.761,0.20475,0.1725,0.303625,0.7415,0.6085,0.7425
1512000,0.59825,0.41425,0.699125,0.72,0.58875,0.753875,0.175,0.133875,0.27675,0.74925,0.615875,0.7515
1514000,0.58125,0.412625,0.680125,0.71,0.584375,0.759125,0.18975,0.15625,0.290125,0.76,0.6235,0.761
1516000,0.57825,0.416625,0.6745,0.71,0.614375,0.7485,0.19525,0.165,0.305625,0.782,0.641875,0.7835
1518000,0.57675,0.417875,0.67575,0.7135,0.646875,0.741875,0.2195,0.178,0.33375,0.773,0.638125,0.773375
1520000,0.56425,0.42025,0.658375,0.69375,0.64475,0.7275,0.25125,0.209,0.34975,0.7605,0.63125,0.76125
1522000,0.55925,0.424625,0.655,0.665,0.6195,0.721375,0.26725,0.221,0.358625,0.749,0.63125,0.749125
1524000,0.549,0.42525,0.64625,0.69,0.65025,0.72425,0.272,0.230125,0.358125,0.7295,0.61825,0.7305
1526000,0.55075,0.428,0.64975,0.69,0.649,0.724125,0.27625,0.233625,0.362875,0.72325,0.60425,0.7355
1528000,0.55575,0.441625,0.6545,0.6875,0.6555,0.721625,0.27675,0.216,0.3775,0.72125,0.604,0.7305
1530000,0.5595,0.448875,0.659375,0.69525,0.66,0.729625,0.28,0.219625,0.385,0.737,0.62575,0.738125
1532000,0.576,0.45375,0.679,0.707,0.668125,0.739125,0.28775,0.224625,0.389375,0.741,0.6245,0.7485
1534000,0.597,0.463,0.702,0.69175,0.66975,0.717875,0.278,0.22675,0.368875,0.74125,0.622625,0.7545
1536000,0.605,0.473375,0.6995,0.6895,0.670625,0.710875,0.2825,0.231,0.36875,0.74575,0.6355,0.747
1538000,0.61175,0.478625,0.701625,0.7055,0.6735,0.721625,0.2745,0.2115,0.378,0.755,0.632375,0.7705
1540000,0.62275,0.49425,0.70675,0.72325,0.685125,0.732625,0.2555,0.20875,0.354375,0.755,0.6215,0.787
1542000,0.6285,0.490625,0.718125,0.716,0.68175,0.74075,0.2595,0.209,0.36275,0.76175,0.6235,0.793
1544000,0.64025,0.496625,0.7295,0.697,0.6665,0.736625,0.26275,0.215125,0.365,0.76625,0.622125,0.8045
1546000,0.64,0.503,0.72875,0.69125,0.653625,0.74175,0.26725,0.21,0.371875,0.784,0.6455,0.8165
1548000,0.638,0.43725,0.73675,0.6875,0.639625,0.74775,0.203,0.126125,0.34025,0.777,0.646875,0.802
1550000,0.65375,0.463875,0.743,0.68375,0.634,0.7485,0.19675,0.121375,0.338875,0.7765,0.644125,0.8095
1552000,0.64975,0.473625,0.733,0.68025,0.62575,0.751625,0.18075,0.120625,0.319625,0.76525,0.627125,0.81
1554000,0.6475,0.48175,0.733125,0.695,0.620125,0.775875,0.165,0.124875,0.3005,0.7475,0.6155,0.7935
1556000,0.64325,0.48625,0.739375,0.68825,0.596875,0.783,0.1685,0.13825,0.290625,0.72125,0.606125,0.76
1558000,0.64925,0.497875,0.74575,0.688,0.5825,0.796125,0.18225,0.1525,0.295,0.7215,0.614875,0.7525
1560000,0.653,0.504625,0.749875,0.71075,0.498875,0.8065,0.18525,0.1605,0.288875,0.73575,0.64175,0.7465
1562000,0.645,0.506375,0.746875,0.71275,0.515375,0.8025,0.18475,0.161125,0.285625,0.73825,0.639,0.7545
1564000,0.643,0.520375,0.739,0.708,0.5235,0.807625,0.19675,0.160875,0.308125,0.75575,0.656125,0.77
1566000,0.64425,0.51225,0.747625,0.691,0.52425,0.78775,0.2005,0.167375,0.3025,0.75775,0.6575,0.772
1568000,0.649,0.517875,0.749375,0.6805,0.531,0.780875,0.1945,0.1615,0.2985,0.77075,0.6655,0.789
1570000,0.625,0.502625,0.72925,0.6715,0.5355,0.779875,0.199,0.16075,0.308,0.76175,0.66025,0.7785
1572000,0.6255,0.505875,0.7285,0.658,0.549625,0.759875,0.21525,0.178625,0.325875,0.76475,0.67925,0.765
1574000,0.61675,0.500625,0.71375,0.66975,0.581,0.760375,0.21775,0.187,0.320875,0.744,0.666375,0.752375
1576000,0.6205,0.498,0.71975,0.71,0.633625,0.769375,0.2235,0.195625,0.3195,0.77175,0.681125,0.777
1578000,0.616,0.491,0.72225,0.70475,0.632625,0.76425,0.22325,0.199375,0.312875,0.775,0.684875,0.7765
1580000,0.61225,0.481375,0.724375,0.7015,0.635125,0.757125,0.236,0.204875,0.321875,0.7715,0.685625,0.7745
1582000,0.6175,0.49075,0.714,0.69925,0.647875,0.74475,0.254,0.21075,0.338875,0.772,0.688,0.7735
1584000,0.61525,0.418125,0.71725,0.6735,0.625375,0.734,0.18925,0.14,0.28925,0.758,0.666875,0.7715
1586000,0.62075,0.43575,0.716,0.696,0.642125,0.757,0.1875,0.147875,0.29275,0.7525,0.664375,0.7665
1588000,0.60175,0.422125,0.70975,0.689,0.635,0.7515,0.19675,0.152375,0.309,0.7535,0.660625,0.77
1590000,0.61175,0.4255,0.7275,0.68725,0.6395,0.74725,0.20225,0.165625,0.3,0.77175,0.67875,0.779
1592000,0.6245,0.438125,0.73525,0.69325,0.622,0.77425,0.21425,0.1875,0.2945,0.7855,0.69225,0.7905
1594000,0.6245,0.446625,0.7395,0.69,0.600375,0.7835,0.22775,0.204125,0.302125,0.8055,0.69425,0.8255
1596000,0.62175,0.454625,0.735875,0.687,0.59975,0.771875,0.22175,0.184875,0.308125,0.82,0.71425,0.8285
1598000,0.60475,0.45225,0.718125,0.68975,0.612875,0.7655,0.25225,0.192,0.34425,0.821,0.71625,0.833

==> data/adversary_hard_succ.csv <==
,episode,0,1,2,median,lq,uq
0,0,0.0,0.0,0.0,0.0,0.0,0.0
1,4000,0.0,0.0,0.0,0.0,0.0,0.0
2,8000,0.0,0.0,0.015,0.0,0.0,0.0075
3,12000,0.005,0.0,0.0,0.0,0.0,0.0025
4,16000,0.0,0.01,0.0,0.0,0.0,0.005
5,20000,0.005,0.005,0.01,0.005,0.005,0.0075
6,24000,0.01,0.015,0.015,0.015,0.0125,0.015
7,28000,0.005,0.015,0.015,0.015,0.01,0.015
8,32000,0.025,0.02,0.01,0.02,0.015,0.0225
9,36000,0.02,0.02,0.01,0.02,0.015,0.02
10,40000,0.01,0.055,0.02,0.02,0.015,0.0375
11,44000,0.005,0.03,0.02,0.02,0.0125,0.025
12,48000,0.025,0.045,0.015,0.025,0.02,0.035
13,52000,0.015,0.05,0.025,0.025,0.02,0.037500000000000006
14,56000,0.025,0.04,0.03,0.03,0.0275,0.035
15,60000,0.025,0.075,0.015,0.025,0.02,0.05
16,64000,0.045,0.065,0.025,0.045,0.035,0.055
17,68000,0.03,0.055,0.045,0.045,0.0375,0.05
18,72000,0.015,0.075,0.04,0.04,0.0275,0.057499999999999996
19,76000,0.035,0.08,0.055,0.055,0.045,0.0675
20,80000,0.03,0.135,0.135,0.135,0.0825,0.135
21,84000,0.065,0.11,0.09,0.09,0.0775,0.1
22,88000,0.07,0.16,0.09,0.09,0.08,0.125
23,92000,0.09,0.315,0.04,0.09,0.065,0.2025
24,96000,0.085,0.135,0.13,0.13,0.10750000000000001,0.1325
25,100000,0.075,0.115,0.13,0.115,0.095,0.1225
26,104000,0.05,0.13,0.06,0.06,0.055,0.095
27,108000,0.09,0.165,0.1,0.1,0.095,0.1325
28,112000,0.04,0.11,0.055,0.055,0.0475,0.0825
29,116000,0.125,0.14,0.07,0.125,0.0975,0.1325
30,120000,0.14,0.2,0.215,0.2,0.17,0.20750000000000002
31,124000,0.085,0.115,0.085,0.085,0.085,0.1
32,128000,0.09,0.23,0.13,0.13,0.11,0.18
33,132000,0.11,0.125,0.09,0.11,0.1,0.1175
34,136000,0.115,0.21,0.255,0.21,0.1625,0.23249999999999998
35,140000,0.075,0.16,0.22,0.16,0.1175,0.19
36,144000,0.055,0.08,0.09,0.08,0.0675,0.08499999999999999
37,148000,0.05,0.26,0.165,0.165,0.10750000000000001,0.21250000000000002
38,152000,0.135,0.21,0.235,0.21,0.1725,0.22249999999999998
39,156000,0.15,0.12,0.14,0.14,0.13,0.14500000000000002
40,160000,0.08,0.28,0.115,0.115,0.0975,0.1975
41,164000,0.135,0.275,0.19,0.19,0.1625,0.2325
42,168000,0.13,0.095,0.245,0.13,0.1125,0.1875
43,172000,0.11,0.225,0.18,0.18,0.145,0.2025
44,176000,0.18,0.205,0.08,0.18,0.13,0.1925
45,180000,0.14,0.195,0.2,0.195,0.1675,0.1975
46,184000,0.13,0.16,0.18,0.16,0.14500000000000002,0.16999999999999998
47,188000,0.095,0.095,0.17,0.095,0.095,0.1325
48,192000,0.125,0.2,0.175,0.175,0.15,0.1875
49,196000,0.195,0.225,0.3,0.225,0.21000000000000002,0.2625


==> data/cat_forget_ex.csv <==
,episode,sr
0,0,
1,2000,
2,4000,
3,6000,
4,8000,
5,10000,
6,12000,
7,14000,
8,16000,
9,18000,
10,20000,
11,22000,
12,24000,
13,26000,
14,28000,
15,30000,
16,32000,
17,34000,
18,36000,
19,38000,
20,40000,
21,42000,
22,44000,
23,46000,
24,48000,
25,50000,
26,52000,
27,54000,
28,56000,
29,58000,
30,60000,
31,62000,
32,64000,
33,66000,
34,68000,
35,70000,
36,72000,
37,74000,
38,76000,
39,78000,0.0
40,80000,0.0
41,82000,0.0
42,84000,0.0
43,86000,0.0
44,88000,0.0
45,90000,0.0
46,92000,0.0
47,94000,0.0
48,96000,0.0
49,98000,0.0
50,100000,0.0
51,102000,0.0
52,104000,0.0
53,106000,0.0
54,108000,0.0
55,110000,0.0
56,112000,0.0
57,114000,0.000125
58,116000,0.000125
59,118000,0.000125
60,120000,0.000375
61,122000,0.000375
62,124000,0.0005
63,126000,0.0005
64,128000,0.0005
65,130000,0.0005
66,132000,0.0005
67,134000,0.0005
68,136000,0.0005
69,138000,0.0005
70,140000,0.0005
71,142000,0.0005
72,144000,0.0005
73,146000,0.0005
74,148000,0.0005
75,150000,0.0005
76,152000,0.0005
77,154000,0.000625
78,156000,0.000625
79,158000,0.00075
80,160000,0.00075
81,162000,0.00075
82,164000,0.00075
83,166000,0.00075
84,168000,0.00075
85,170000,0.00075
86,172000,0.00075
87,174000,0.00075
88,176000,0.00075
89,178000,0.0008750000000000001
90,180000,0.0008750000000000001
91,182000,0.001
92,184000,0.001125
93,186000,0.001125
94,188000,0.001125
95,190000,0.001125
96,192000,0.001125
97,194000,0.001
98,196000,0.001
99,198000,0.001
100,200000,0.0008749999999999999
101,202000,0.0009999999999999998
102,204000,0.0009999999999999998
103,206000,0.0011249999999999997
104,208000,0.0011249999999999997
105,210000,0.0014999999999999998
106,212000,0.0016249999999999997
107,214000,0.0017499999999999998
108,216000,0.0019999999999999996
109,218000,0.0019999999999999996
110,220000,0.0021249999999999997
111,222000,0.0023749999999999995
112,224000,0.0023749999999999995
113,226000,0.0024999999999999996
114,228000,0.0026249999999999997
115,230000,0.002875
116,232000,0.003
117,234000,0.003
118,236000,0.003
119,238000,0.002875
120,240000,0.002875
121,242000,0.0031249999999999997
122,244000,0.0032499999999999994
123,246000,0.003624999999999999
124,248000,0.003749999999999999
125,250000,0.003999999999999999
126,252000,0.003999999999999999
127,254000,0.003999999999999999
128,256000,0.0043749999999999995
129,258000,0.0043749999999999995
130,260000,0.00475
131,262000,0.004875
132,264000,0.005625
133,266000,0.005875
134,268000,0.006
135,270000,0.0063750000000000005
136,272000,0.006500000000000001
137,274000,0.006875000000000001
138,276000,0.007375000000000001
139,278000,0.008000000000000002
140,280000,0.009250000000000001
141,282000,0.009500000000000001
142,284000,0.01025
143,286000,0.010625
144,288000,0.011000000000000001
145,290000,0.010875000000000001
146,292000,0.011125000000000001
147,294000,0.012500000000000002
148,296000,0.012875000000000003
149,298000,0.014250000000000004
150,300000,0.014375000000000004
151,302000,0.015250000000000005
152,304000,0.016125000000000007
153,306000,0.016750000000000008
154,308000,0.01787500000000001
155,310000,0.01825000000000001
156,312000,0.01925000000000001
157,314000,0.01962500000000001
158,316000,0.01987500000000001
159,318000,0.02037500000000001
160,320000,0.021375000000000012
161,322000,0.021625000000000012
162,324000,0.022875000000000013
163,326000,0.022750000000000013
164,328000,0.023125000000000014
165,330000,0.023375000000000014
166,332000,0.025000000000000012
167,334000,0.02562500000000001
168,336000,0.025750000000000012
169,338000,0.026625000000000017
170,340000,0.028250000000000018
171,342000,0.02850000000000002
172,344000,0.02812500000000002
173,346000,0.02875000000000002
174,348000,0.03025000000000002
175,350000,0.030875000000000024
176,352000,0.03162500000000003
177,354000,0.03337500000000003
178,356000,0.03487500000000003
179,358000,0.03625000000000003
180,360000,0.03762500000000003
181,362000,0.03875000000000004
182,364000,0.03862500000000004
183,366000,0.03912500000000004
184,368000,0.03975000000000005
185,370000,0.041625000000000044
186,372000,0.04175000000000005
187,374000,0.04150000000000005
188,376000,0.04312500000000005
189,378000,0.04262500000000005
190,380000,0.04375000000000005
191,382000,0.04450000000000005
192,384000,0.045250000000000054
193,386000,0.046250000000000055
194,388000,0.046750000000000055
195,390000,0.046500000000000055
196,392000,0.047250000000000056
197,394000,0.04812500000000005
198,396000,0.04837500000000005
199,398000,0.049875000000000044
200,400000,0.050125000000000045
201,402000,0.05275000000000004
202,404000,0.05387500000000004
203,406000,0.05512500000000005
204,408000,0.05575000000000004
205,410000,0.05675000000000004
206,412000,0.05712500000000005
207,414000,0.05887500000000005
208,416000,0.060375000000000054
209,418000,0.06025000000000006
210,420000,0.06075000000000006
211,422000,0.06487500000000006
212,424000,0.06662500000000006
213,426000,0.06725000000000006
214,428000,0.06800000000000006
215,430000,0.06975000000000006
216,432000,0.07112500000000005
217,434000,0.07087500000000005
218,436000,0.07025000000000006
219,438000,0.07037500000000005
220,440000,0.06937500000000005
221,442000,0.07137500000000005
222,444000,0.07387500000000005
223,446000,0.07725000000000005
224,448000,0.07937500000000006
225,450000,0.07975000000000006
226,452000,0.08325000000000006
227,454000,0.08487500000000006
228,456000,0.08537500000000006
229,458000,0.08575000000000006
230,460000,0.08737500000000006
231,462000,0.08975000000000005
232,464000,0.09200000000000005
233,466000,0.09162500000000005
234,468000,0.09300000000000005
235,470000,0.09625000000000006
236,472000,0.09712500000000004
237,474000,0.09737500000000004
238,476000,0.10162500000000005
239,478000,0.10262500000000005
240,480000,0.10487500000000005
241,482000,0.10400000000000005
242,484000,0.10487500000000005
243,486000,0.10612500000000007
244,488000,0.10962500000000006
245,490000,0.11425000000000007
246,492000,0.11650000000000008
247,494000,0.11900000000000008
248,496000,0.1217500000000001
249,498000,0.12425000000000008
250,500000,0.12675000000000008
251,502000,0.12400000000000011
252,504000,0.1260000000000001
253,506000,0.12962500000000013
254,508000,0.13112500000000013
255,510000,0.13212500000000013
256,512000,0.13437500000000013
257,514000,0.13525000000000015
258,516000,0.13762500000000016
259,518000,0.13925000000000015
260,520000,0.14100000000000015
261,522000,0.14475000000000016
262,524000,0.14412500000000017
263,526000,0.14350000000000018
264,528000,0.1441250000000002
265,530000,0.1453750000000002
266,532000,0.1457500000000002
267,534000,0.1468750000000002
268,536000,0.1515000000000002
269,538000,0.1545000000000002
270,540000,0.1580000000000002
271,542000,0.16012500000000018
272,544000,0.15950000000000017
273,546000,0.1630000000000002
274,548000,0.16450000000000017
275,550000,0.1660000000000002
276,552000,0.16650000000000018
277,554000,0.17112500000000017
278,556000,0.17250000000000015
279,558000,0.17462500000000017
280,560000,0.17587500000000017
281,562000,0.17687500000000017
282,564000,0.1797500000000002
283,566000,0.18287500000000018
284,568000,0.18400000000000022
285,570000,0.1823750000000002
286,572000,0.1826250000000002
287,574000,0.1817500000000002
288,576000,0.1812500000000002
289,578000,0.18212500000000018
290,580000,0.18150000000000016
291,582000,0.18537500000000018
292,584000,0.18475000000000016
293,586000,0.18562500000000018
294,588000,0.18850000000000017
295,590000,0.19262500000000018
296,592000,0.1948750000000002
297,594000,0.19575000000000015
298,596000,0.19812500000000016
299,598000,0.19750000000000015
300,600000,0.19825000000000015
301,602000,0.19600000000000015
302,604000,0.19662500000000013
303,606000,0.1976250000000001
304,608000,0.19937500000000014
305,610000,0.1997500000000001
306,612000,0.1967500000000001
307,614000,0.19487500000000008
308,616000,0.19187500000000007
309,618000,0.1926250000000001
310,620000,0.18950000000000009
311,622000,0.1911250000000001
312,624000,0.19400000000000012
313,626000,0.1956250000000001
314,628000,0.1991250000000001
315,630000,0.20100000000000012
316,632000,0.2046250000000001
317,634000,0.2080000000000001
318,636000,0.20475000000000013
319,638000,0.2077500000000001
320,640000,0.21012500000000012
321,642000,0.2096250000000001
322,644000,0.20900000000000007
323,646000,0.2082500000000001
324,648000,0.20750000000000007
325,650000,0.2076250000000001
326,652000,0.2097500000000001
327,654000,0.2140000000000001
328,656000,0.21700000000000008
329,658000,0.2236250000000001
330,660000,0.22575000000000006
331,662000,0.22875000000000006
332,664000,0.23100000000000004
333,666000,0.23000000000000004
334,668000,0.22875000000000006
335,670000,0.22812500000000005
336,672000,0.22787500000000005
337,674000,0.23137500000000005
338,676000,0.23037500000000008
339,678000,0.2355000000000001
340,680000,0.23712500000000009
341,682000,0.24000000000000007
342,684000,0.24337500000000006
343,686000,0.2432500000000001
344,688000,0.2448750000000001
345,690000,0.2483750000000001
346,692000,0.2535000000000001
347,694000,0.2573750000000001
348,696000,0.2628750000000001
349,698000,0.2658750000000001
350,700000,0.2677500000000001
351,702000,0.2648750000000001
352,704000,0.2660000000000001
353,706000,0.2637500000000001
354,708000,0.2600000000000001
355,710000,0.2593750000000002
356,712000,0.2610000000000002
357,714000,0.2610000000000002
358,716000,0.26712500000000017
359,718000,0.2705000000000002
360,720000,0.26912500000000017
361,722000,0.2692500000000002
362,724000,0.2707500000000002
363,726000,0.27337500000000026
364,728000,0.2741250000000003
365,730000,0.2777500000000003
366,732000,0.27712500000000023
367,734000,0.27850000000000025
368,736000,0.27850000000000025
369,738000,0.27712500000000023
370,740000,0.27912500000000023
371,742000,0.2801250000000003
372,744000,0.2860000000000003
373,746000,0.2906250000000003
374,748000,0.28937500000000027
375,750000,0.29325000000000034
376,752000,0.2915000000000003
377,754000,0.2946250000000003
378,756000,0.2980000000000003
379,758000,0.2971250000000003
380,760000,0.29687500000000033
381,762000,0.2950000000000003
382,764000,0.29387500000000033
383,766000,0.2982500000000003
384,768000,0.29900000000000027
385,770000,0.3003750000000003
386,772000,0.3021250000000003
387,774000,0.3053750000000003
388,776000,0.3063750000000003
389,778000,0.30912500000000026
390,780000,0.31575000000000025
391,782000,0.31950000000000023
392,784000,0.3188750000000003
393,786000,0.32187500000000024
394,788000,0.32350000000000023
395,790000,0.3246250000000003
396,792000,0.3256250000000003
397,794000,0.3271250000000003
398,796000,0.3307500000000003
399,798000,0.3258750000000003
400,800000,0.32825000000000026
401,802000,0.3310000000000003
402,804000,0.32825000000000026
403,806000,0.32925000000000026
404,808000,0.33562500000000023
405,810000,0.34187500000000026
406,812000,0.34250000000000025
407,814000,0.34412500000000024
408,816000,0.3446250000000003
409,818000,0.3472500000000002
410,820000,0.3497500000000002
411,822000,0.3553750000000002
412,824000,0.3512500000000002
413,826000,0.34712500000000024
414,828000,0.3508750000000002
415,830000,0.3473750000000002
416,832000,0.35425000000000023
417,834000,0.3518750000000002
418,836000,0.3541250000000002
419,838000,0.3595000000000002
420,840000,0.36225000000000024
421,842000,0.3636250000000002
422,844000,0.3675000000000002
423,846000,0.3652500000000002
424,848000,0.3676250000000002
425,850000,0.36887500000000023
426,852000,0.36787500000000023
427,854000,0.3705000000000002
428,856000,0.37075000000000025
429,858000,0.3680000000000002
430,860000,0.36737500000000023
431,862000,0.3731250000000002
432,864000,0.3778750000000002
433,866000,0.3825000000000002
434,868000,0.3855000000000002
435,870000,0.3860000000000002
436,872000,0.38025000000000014
437,874000,0.37625000000000014
438,876000,0.37312500000000015
439,878000,0.37475000000000014
440,880000,0.3763750000000002
441,882000,0.38412500000000016
442,884000,0.38975000000000015
443,886000,0.3942500000000002
444,888000,0.3923750000000002
445,890000,0.3832500000000002
446,892000,0.3865000000000002
447,894000,0.3860000000000002
448,896000,0.38787500000000014
449,898000,0.3840000000000002
450,900000,0.37912500000000016
451,902000,0.37575000000000014
452,904000,0.3818750000000002
453,906000,0.39012500000000017
454,908000,0.3907500000000002
455,910000,0.39300000000000024
456,912000,0.38937500000000025
457,914000,0.3931250000000003
458,916000,0.3941250000000003
459,918000,0.3942500000000003
460,920000,0.39675000000000027
461,922000,0.3978750000000003
462,924000,0.39662500000000034
463,926000,0.3990000000000003
464,928000,0.39687500000000026
465,930000,0.3956250000000002
466,932000,0.39637500000000025
467,934000,0.3973750000000003
468,936000,0.3948750000000003
469,938000,0.3931250000000003
470,940000,0.3943750000000003
471,942000,0.3900000000000003
472,944000,0.39500000000000035
473,946000,0.3923750000000003
474,948000,0.3902500000000003
475,950000,0.39500000000000035
476,952000,0.4016250000000004
477,954000,0.40225000000000033
478,956000,0.40037500000000037
479,958000,0.4055000000000004
480,960000,0.40300000000000036
481,962000,0.39637500000000037
482,964000,0.39750000000000035
483,966000,0.3962500000000003
484,968000,0.3967500000000004
485,970000,0.40087500000000037
486,972000,0.3980000000000004
487,974000,0.3970000000000004
488,976000,0.3955000000000004
489,978000,0.39750000000000035
490,980000,0.40362500000000034
491,982000,0.40062500000000034
492,984000,0.3946250000000003
493,986000,0.38625000000000026
494,988000,0.38550000000000023
495,990000,0.38500000000000023
496,992000,0.3852500000000002
497,994000,0.3871250000000003
498,996000,0.38400000000000023
499,998000,0.38425000000000026
500,1000000,0.38400000000000023
501,1002000,0.38525000000000026
502,1004000,0.3855000000000003
503,1006000,0.3897500000000003
504,1008000,0.39262500000000033
505,1010000,0.39262500000000033
506,1012000,0.3983750000000003
507,1014000,0.39675000000000027
508,1016000,0.3960000000000003
509,1018000,0.3986250000000003
510,1020000,0.3955000000000003
511,1022000,0.39387500000000025
512,1024000,0.39137500000000025
513,1026000,0.39450000000000024
514,1028000,0.39537500000000025
515,1030000,0.39437500000000025
516,1032000,0.3948750000000003
517,1034000,0.39812500000000034
518,1036000,0.4011250000000003
519,1038000,0.3980000000000003
520,1040000,0.39912500000000034
521,1042000,0.4023750000000003
522,1044000,0.40225000000000033
523,1046000,0.40225000000000033
524,1048000,0.40500000000000036
525,1050000,0.4048750000000004
526,1052000,0.4065000000000003
527,1054000,0.4047500000000003
528,1056000,0.4075000000000003
529,1058000,0.4102500000000003
530,1060000,0.40762500000000035
531,1062000,0.40862500000000035
532,1064000,0.4087500000000004
533,1066000,0.4145000000000004
534,1068000,0.4148750000000003
535,1070000,0.41225000000000034
536,1072000,0.41475000000000034
537,1074000,0.4131250000000004
538,1076000,0.4123750000000005
539,1078000,0.4091250000000005
540,1080000,0.40712500000000046
541,1082000,0.40637500000000043
542,1084000,0.40762500000000046
543,1086000,0.4023750000000004
544,1088000,0.4015000000000004
545,1090000,0.4045000000000004
546,1092000,0.4018750000000004
547,1094000,0.4006250000000004
548,1096000,0.3986250000000004
549,1098000,0.39550000000000035
550,1100000,0.3962500000000004
551,1102000,0.3967500000000003
552,1104000,0.39162500000000033
553,1106000,0.39387500000000036
554,1108000,0.3982500000000004
555,1110000,0.39837500000000037
556,1112000,0.4005000000000004
557,1114000,0.3995000000000004
558,1116000,0.39925000000000044
559,1118000,0.39875000000000044
560,1120000,0.4010000000000004
561,1122000,0.3951250000000004
562,1124000,0.38925000000000043
563,1126000,0.3861250000000004
564,1128000,0.3816250000000004
565,1130000,0.38700000000000034
566,1132000,0.39050000000000035
567,1134000,0.3950000000000003
568,1136000,0.3968750000000003
569,1138000,0.40050000000000036
570,1140000,0.40437500000000026
571,1142000,0.40675000000000033
572,1144000,0.4105000000000003
573,1146000,0.4102500000000003
574,1148000,0.4153750000000003
575,1150000,0.4181250000000003
576,1152000,0.41625000000000034
577,1154000,0.4155000000000003
578,1156000,0.42112500000000025
579,1158000,0.42125000000000024
580,1160000,0.42762500000000025
581,1162000,0.4307500000000003
582,1164000,0.4301250000000002
583,1166000,0.43237500000000023
584,1168000,0.4346250000000002
585,1170000,0.43275000000000025
586,1172000,0.43125000000000024
587,1174000,0.42950000000000027
588,1176000,0.43312500000000026
589,1178000,0.4410000000000003
590,1180000,0.44112500000000027
591,1182000,0.44337500000000024
592,1184000,0.44337500000000024
593,1186000,0.4425000000000002
594,1188000,0.4417500000000002
595,1190000,0.44025000000000014
596,1192000,0.4360000000000002
597,1194000,0.43637500000000023
598,1196000,0.43662500000000026
599,1198000,0.4386250000000002
600,1200000,0.4378750000000002
601,1202000,0.44437500000000024
602,1204000,0.4485000000000003
603,1206000,0.45050000000000023
604,1208000,0.44875000000000026
605,1210000,0.44562500000000027
606,1212000,0.4462500000000003
607,1214000,0.44512500000000027
608,1216000,0.4441250000000002
609,1218000,0.43750000000000017
610,1220000,0.4306250000000002
611,1222000,0.4310000000000002
612,1224000,0.42925000000000024
613,1226000,0.4271250000000003
614,1228000,0.4226250000000003
615,1230000,0.4205000000000004
616,1232000,0.4248750000000004
617,1234000,0.4253750000000004
618,1236000,0.42012500000000036
619,1238000,0.42262500000000036
620,1240000,0.4215000000000003
621,1242000,0.4213750000000004
622,1244000,0.4217500000000004
623,1246000,0.42325000000000046
624,1248000,0.4256250000000004
625,1250000,0.4283750000000004
626,1252000,0.4257500000000004
627,1254000,0.4276250000000005
628,1256000,0.4276250000000005
629,1258000,0.42500000000000043
630,1260000,0.42325000000000046
631,1262000,0.41762500000000047
632,1264000,0.41775000000000045
633,1266000,0.4118750000000005
634,1268000,0.40575000000000055
635,1270000,0.40262500000000057
636,1272000,0.4007500000000005
637,1274000,0.4003750000000005
638,1276000,0.40225000000000044
639,1278000,0.4007500000000005
640,1280000,0.39775000000000044
641,1282000,0.39325000000000043
642,1284000,0.39312500000000045
643,1286000,0.3872500000000004
644,1288000,0.3873750000000004
645,1290000,0.3807500000000004
646,1292000,0.3750000000000004
647,1294000,0.3693750000000004
648,1296000,0.3630000000000004
649,1298000,0.3568750000000004
650,1300000,0.35587500000000033
651,1302000,0.34862500000000035
652,1304000,0.3473750000000004
653,1306000,0.34437500000000043
654,1308000,0.3382500000000004
655,1310000,0.33500000000000035
656,1312000,0.3246250000000004
657,1314000,0.3203750000000004
658,1316000,0.3170000000000004
659,1318000,0.30862500000000037
660,1320000,0.29887500000000033
661,1322000,0.29125000000000034
662,1324000,0.2851250000000004
663,1326000,0.2751250000000004
664,1328000,0.2630000000000004
665,1330000,0.25200000000000033
666,1332000,0.24687500000000034
667,1334000,0.23900000000000038
668,1336000,0.23100000000000037
669,1338000,0.2217500000000004
670,1340000,0.2156250000000004
671,1342000,0.2118750000000004
672,1344000,0.2053750000000004
673,1346000,0.19975000000000037
674,1348000,0.19737500000000036
675,1350000,0.19200000000000036
676,1352000,0.18687500000000037
677,1354000,0.17787500000000037
678,1356000,0.16662500000000036
679,1358000,0.15737500000000035
680,1360000,0.15212500000000034
681,1362000,0.14812500000000034
682,1364000,0.14050000000000035
683,1366000,0.13675000000000032
684,1368000,0.13137500000000032
685,1370000,0.12812500000000032
686,1372000,0.12250000000000032
687,1374000,0.1181250000000003
688,1376000,0.1141250000000003
689,1378000,0.1125000000000003
690,1380000,0.10825000000000029
691,1382000,0.10400000000000029
692,1384000,0.09600000000000031
693,1386000,0.0912500000000003
694,1388000,0.08987500000000032
695,1390000,0.08712500000000031
696,1392000,0.08562500000000031
697,1394000,0.07912500000000032
698,1396000,0.07500000000000032
699,1398000,0.07237500000000033
700,1400000,0.06875000000000032
701,1402000,0.06550000000000032
702,1404000,0.06375000000000033
703,1406000,0.06300000000000032
704,1408000,0.06150000000000032
705,1410000,0.06125000000000032
706,1412000,0.06100000000000031
707,1414000,0.06050000000000031
708,1416000,0.05987500000000031
709,1418000,0.05887500000000031
710,1420000,0.0572500000000003
711,1422000,0.0562500000000003
712,1424000,0.05550000000000029
713,1426000,0.0556250000000003
714,1428000,0.0543750000000003
715,1430000,0.05400000000000029
716,1432000,0.0532500000000003
717,1434000,0.05400000000000029
718,1436000,0.05450000000000029
719,1438000,0.055250000000000285


==> data/catforget.csv <==
"episode","3-9-medium - _step","s"
"0","1982","0"
"2000","3965","0"
"4000","5948","0"
"6000","7931","0"
"8000","9914","0"
"10000","11897","0"
"12000","13880","0"
"14000","15863","0"
"16000","17846","0"
"18000","19829","0"
"20000","21812","0"
"22000","23795","0"
"24000","25778","0"
"26000","27761","0"
"28000","29744","0"
"30000","31727","0"
"32000","33710","0"
"34000","35693","0"
"36000","37676","0"
"38000","39659","0"
"40000","41642","0"
"42000","43625","0"
"44000","45608","0"
"46000","47591","0"
"48000","49574","0"
"50000","51557","0"
"52000","53540","0"
"54000","55523","0"
"56000","57506","0"
"58000","59489","0"
"60000","61472","0"
"62000","63455","0"
"64000","65438","0"
"66000","67421","0"
"68000","69404","0"
"70000","71387","0"
"72000","73370","0"
"74000","75353","0"
"76000","77336","0"
"78000","79319","0"
"80000","81302","0"
"82000","83285","0"
"84000","85268","0"
"86000","87251","0"
"88000","89234","0"
"90000","91217","0"
"92000","93200","0"
"94000","95183","0"
"96000","97166","0"
"98000","99149","0"
"100000","101132","0"
"102000","103115","0"
"104000","105098","0"
"106000","107081","0"
"108000","109064","0"
"110000","111047","0"
"112000","113030","0"
"114000","115013","0.005"
"116000","116996","0"
"118000","118979","0"
"120000","120962","0.01"
"122000","122945","0"
"124000","124928","0.005"
"126000","126911","0"
"128000","128894","0"
"130000","130877","0"
"132000","132860","0"
"134000","134843","0"
"136000","136826","0"
"138000","138809","0"
"140000","140792","0"
"142000","142775","0"
"144000","144758","0"
"146000","146741","0"
"148000","148724","0"
"150000","150707","0"
"152000","152690","0"
"154000","154673","0.005"
"156000","156656","0"
"158000","158639","0.005"
"160000","160622","0"
"162000","162605","0"
"164000","164588","0"
"166000","166571","0"
"168000","168554","0"
"170000","170537","0"
"172000","172520","0"
"174000","174503","0"
"176000","176486","0"
"178000","178469","0.005"
"180000","180452","0"
"182000","182435","0.005"
"184000","184418","0.005"
"186000","186401","0"
"188000","188384","0"
"190000","190367","0"
"192000","192350","0"
"194000","194333","0"
"196000","196316","0"
"198000","198299","0"
"200000","200282","0.005"
"202000","202265","0.005"
"204000","204248","0.005"
"206000","206231","0.005"
"208000","208139","0"
"210000","210197","0.015"
"212000","212180","0.005"
"214000","214163","0.005"
"216000","216146","0.01"
"218000","218129","0"
"220000","220112","0.005"
"222000","222095","0.01"
"224000","224078","0"
"226000","226061","0.005"
"228000","228044","0.005"
"230000","230027","0.01"
"232000","232010","0.005"
"234000","233993","0.005"
"236000","235976","0"
"238000","237959","0"
"240000","239942","0"
"242000","241925","0.01"
"244000","243908","0.005"
"246000","245891","0.015"
"248000","247874","0.005"
"250000","249857","0.01"
"252000","251840","0"
"254000","253823","0"
"256000","255806","0.015"
"258000","257789","0.005"
"260000","259772","0.015"
"262000","261755","0.01"
"264000","263738","0.035"
"266000","265721","0.01"
"268000","267704","0.005"
"270000","269687","0.015"
"272000","271670","0.005"
"274000","273653","0.015"
"276000","275636","0.02"
"278000","277619","0.025"
"280000","279602","0.055"
"282000","281585","0.015"
"284000","283568","0.035"
"286000","285551","0.02"
"288000","287534","0.015"
"290000","289517","0.01"
"292000","291500","0.015"
"294000","293483","0.06"
"296000","295466","0.025"
"298000","297449","0.055"
"300000","299432","0.01"
"302000","301415","0.045"
"304000","303398","0.035"
"306000","305381","0.03"
"308000","307364","0.05"
"310000","309347","0.025"
"312000","311330","0.045"
"314000","313313","0.02"
"316000","315296","0.01"
"318000","317279","0.02"
"320000","319262","0.04"
"322000","321245","0.02"
"324000","323228","0.055"
"326000","325211","0.01"
"328000","327194","0.02"
"330000","329177","0.02"
"332000","331160","0.065"
"334000","333143","0.025"
"336000","335126","0.02"
"338000","337109","0.04"
"340000","339092","0.08"
"342000","341075","0.02"
"344000","343058","0.02"
"346000","345041","0.035"
"348000","347024","0.065"
"350000","349007","0.04"
"352000","350990","0.035"
"354000","352973","0.085"
"356000","354956","0.08"
"358000","356939","0.08"
"360000","358922","0.11"
"362000","360905","0.06"
"364000","362888","0.03"
"366000","364871","0.04"
"368000","366854","0.04"
"370000","368837","0.085"
"372000","370820","0.02"
"374000","372803","0.05"
"376000","374786","0.09"
"378000","376769","0.035"
"380000","378752","0.055"
"382000","380735","0.075"
"384000","382718","0.065"
"386000","384701","0.07"
"388000","386684","0.07"
"390000","388667","0.015"
"392000","390650","0.075"
"394000","392633","0.055"
"396000","394616","0.02"
"398000","396599","0.08"
"400000","398582","0.05"
"402000","400565","0.125"
"404000","402548","0.1"
"406000","404531","0.06"
"408000","406514","0.045"
"410000","408497","0.06"
"412000","410480","0.08"
"414000","412463","0.095"
"416000","414446","0.08"
"418000","416429","0.035"
"420000","418412","0.1"
"422000","420395","0.185"
"424000","422378","0.09"
"426000","424361","0.06"
"428000","426344","0.095"
"430000","428327","0.11"
"432000","430310","0.09"
"434000","432293","0.075"
"436000","434276","0.055"
"438000","436259","0.085"
"440000","438242","0.07"
"442000","440225","0.14"
"444000","442208","0.13"
"446000","444191","0.175"
"448000","446174","0.125"
"450000","448157","0.1"
"452000","450140","0.16"
"454000","452123","0.115"
"456000","454106","0.11"
"458000","456089","0.05"
"460000","458072","0.12"
"462000","460055","0.17"
"464000","462038","0.155"
"466000","464021","0.055"
"468000","466004","0.125"
"470000","467987","0.145"
"472000","469970","0.11"
"474000","471953","0.065"
"476000","473936","0.19"
"478000","475873","0.12"
"480000","477902","0.14"
"482000","479885","0.09"
"484000","481868","0.135"
"486000","483851","0.11"
"488000","485834","0.185"
"490000","487817","0.245"
"492000","489800","0.17"
"494000","491783","0.195"
"496000","493766","0.19"
"498000","495749","0.135"
"500000","497732","0.2"
"502000","499715","0.075"
"504000","501698","0.17"
"506000","503681","0.205"
"508000","505664","0.155"
"510000","507647","0.15"
"512000","509630","0.18"
"514000","511575","0.11"
"516000","513596","0.15"
"518000","515579","0.15"
"520000","517562","0.14"
"522000","519545","0.29"
"524000","521528","0.105"
"526000","523511","0.15"
"528000","525494","0.15"
"530000","527477","0.15"
"532000","529460","0.175"
"534000","531443","0.16"
"536000","533426","0.295"
"538000","535409","0.17"
"540000","537392","0.26"
"542000","539375","0.255"
"544000","541358","0.13"
"546000","543341","0.195"
"548000","545324","0.185"
"550000","547307","0.205"
"552000","549290","0.13"
"554000","551273","0.25"
"556000","553256","0.245"
"558000","555239","0.205"
"560000","557222","0.19"
"562000","559205","0.13"
"564000","561188","0.25"
"566000","563171","0.235"
"568000","565154","0.23"
"570000","567137","0.18"
"572000","569120","0.18"
"574000","571103","0.16"
"576000","573086","0.17"
"578000","575069","0.17"
"580000","577052","0.175"
"582000","579035","0.23"
"584000","581018","0.145"
"586000","583001","0.24"
"588000","584984","0.27"
"590000","586967","0.315"
"592000","588950","0.27"
"594000","590933","0.145"
"596000","592916","0.245"
"598000","594899","0.125"
"600000","596882","0.17"
"602000","598865","0.2"
"604000","600794","0.13"
"606000","602774","0.19"
"608000","604814","0.22"
"610000","606797","0.165"
"612000","608780","0.055"
"614000","610763","0.085"
"616000","612746","0.175"
"618000","614682","0.2"
"620000","616712","0.135"
"622000","618695","0.32"
"624000","620644","0.245"
"626000","622661","0.26"
"628000","624644","0.325"
"630000","626627","0.28"
"632000","628573","0.275"
"634000","630593","0.385"
"636000","632553","0.115"
"638000","634559","0.325"
"640000","636542","0.285"
"642000","638457","0.11"
"644000","640508","0.225"
"646000","642491","0.205"
"648000","644455","0.2"
"650000","646457","0.185"
"652000","648440","0.265"
"654000","650391","0.33"
"656000","652406","0.29"
"658000","654389","0.435"
"660000","656372","0.26"
"662000","658355","0.35"
"664000","660338","0.235"
"666000","662321","0.2"
"668000","664304","0.22"
"670000","666287","0.29"
"672000","668270","0.26"
"674000","670253","0.285"
"676000","672236","0.205"
"678000","674210","0.33"
"680000","676202","0.235"
"682000","678185","0.315"
"684000","680122","0.265"
"686000","682151","0.185"
"688000","684134","0.285"
"690000","686116","0.305"
"692000","688038","0.26"
"694000","690082","0.24"
"696000","692065","0.395"
"698000","694048","0.32"
"700000","696031","0.21"
"702000","697991","0.205"
"704000","699963","0.29"
"706000","701980","0.17"
"708000","703963","0.175"
"710000","705946","0.255"
"712000","707929","0.34"
"714000","709912","0.385"
"716000","711895","0.36"
"718000","713845","0.46"
"720000","715861","0.23"
"722000","717844","0.115"
"724000","719827","0.285"
"726000","721810","0.31"
"728000","723743","0.23"
"730000","725696","0.33"
"732000","727759","0.24"
"734000","729742","0.385"
"736000","731664","0.29"
"738000","733708","0.38"
"740000","735691","0.34"
"742000","737674","0.39"
"744000","739657","0.47"
"746000","741640","0.385"
"748000","743572","0.17"
"750000","745606","0.445"
"752000","747542","0.19"
"754000","749572","0.41"
"756000","751555","0.34"
"758000","753487","0.295"
"760000","755521","0.225"
"762000","757504","0.24"
"764000","759480","0.22"
"766000","761470","0.36"
"768000","763453","0.315"
"770000","765436","0.36"
"772000","767357","0.33"
"774000","769402","0.37"
"776000","771348","0.435"
"778000","773325","0.43"
"780000","775313","0.475"
"782000","777334","0.355"
"784000","779317","0.265"
"786000","781300","0.29"
"788000","783283","0.24"
"790000","785266","0.3"
"792000","787249","0.38"
"794000","789232","0.445"
"796000","791215","0.505"
"798000","793198","0.265"
"800000","795181","0.325"
"802000","797148","0.225"
"804000","799143","0.175"
"806000","801103","0.35"
"808000","803087","0.485"
"810000","805056","0.58"
"812000","807028","0.265"
"814000","809025","0.45"
"816000","811044","0.31"
"818000","813027","0.485"
"820000","815010","0.44"
"822000","816993","0.615"
"824000","818976","0.305"
"826000","820923","0.22"
"828000","822942","0.32"
"830000","824833","0.305"
"832000","826861","0.465"
"834000","828836","0.315"
"836000","830874","0.43"
"838000","832857","0.51"
"840000","834794","0.335"
"842000","836728","0.295"
"844000","838799","0.375"
"846000","840711","0.27"
"848000","842771","0.41"
"850000","844754","0.41"
"852000","846689","0.29"
"854000","848720","0.475"
"856000","850703","0.445"
"858000","852623","0.32"
"860000","854657","0.45"
"862000","856652","0.585"
"864000","858635","0.455"
"866000","860567","0.475"
"868000","862601","0.36"
"870000","864584","0.32"
"872000","866567","0.15"
"874000","868510","0.285"
"876000","870529","0.38"
"878000","872516","0.33"
"880000","874466","0.39"
"882000","876482","0.535"
"884000","878465","0.4"
"886000","880448","0.53"
"888000","882431","0.41"
"890000","884338","0.215"
"892000","886382","0.395"
"894000","888376","0.43"
"896000","890362","0.385"
"898000","892326","0.33"
"900000","894326","0.245"
"902000","896245","0.48"
"904000","898230","0.55"
"906000","900275","0.55"
"908000","902254","0.345"
"910000","904188","0.395"
"912000","906224","0.32"
"914000","908149","0.465"
"916000","910135","0.47"
"918000","912074","0.515"
"920000","914075","0.435"
"922000","916108","0.34"
"924000","918115","0.325"
"926000","920066","0.365"
"928000","922088","0.325"
"930000","924025","0.36"
"932000","925988","0.32"
"934000","928037","0.515"
"936000","930017","0.345"
"938000","932001","0.25"
"940000","933901","0.5"
"942000","935942","0.41"
"944000","937887","0.655"
"946000","939912","0.37"
"948000","941879","0.275"
"950000","943889","0.51"
"952000","945831","0.415"
"954000","947836","0.31"
"956000","949839","0.305"
"958000","951831","0.535"
"960000","953762","0.29"
"962000","955756","0.27"
"964000","957726","0.445"
"966000","959718","0.48"
"968000","961746","0.43"
"970000","963729","0.38"
"972000","965689","0.28"
"974000","967695","0.39"
"976000","969631","0.325"
"978000","971657","0.41"
"980000","973644","0.49"
"982000","975591","0.36"
"984000","977528","0.31"
"986000","979593","0.215"
"988000","981557","0.315"
"990000","983540","0.375"
"992000","985481","0.33"
"994000","987517","0.54"
"996000","989491","0.345"
"998000","991461","0.525"
"1000000","993426","0.425"
"1002000","995443","0.39"
"1004000","997423","0.335"
"1006000","999422","0.535"
"1008000","1001405","0.44"
"1010000","1003322","0.36"
"1012000","1005310","0.55"
"1014000","1007354","0.45"
"1016000","1009302","0.315"
"1018000","1011311","0.355"
"1020000","1013303","0.375"
"1022000","1015213","0.345"
"1024000","1017214","0.555"
"1026000","1019252","0.495"
"1028000","1021167","0.31"
"1030000","1023218","0.47"
"1032000","1025201","0.435"
"1034000","1027184","0.44"
"1036000","1029126","0.425"
"1038000","1031125","0.41"
"1040000","1033043","0.335"
"1042000","1035068","0.4"
"1044000","1037070","0.44"
"1046000","1039074","0.48"
"1048000","1041033","0.54"
"1050000","1043047","0.375"
"1052000","1044989","0.345"
"1054000","1046972","0.32"
"1056000","1048944","0.435"
"1058000","1050893","0.52"
"1060000","1052883","0.385"
"1062000","1054879","0.4"
"1064000","1056832","0.315"
"1066000","1058890","0.445"
"1068000","1060845","0.33"
"1070000","1062875","0.27"
"1072000","1064780","0.43"
"1074000","1066799","0.475"
"1076000","1068771","0.315"
"1078000","1070734","0.395"
"1080000","1072773","0.345"
"1082000","1074724","0.36"
"1084000","1076755","0.385"
"1086000","1078639","0.325"
"1088000","1080690","0.405"
"1090000","1082659","0.48"
"1092000","1084652","0.445"
"1094000","1086611","0.4"
"1096000","1088652","0.235"
"1098000","1090634","0.23"
"1100000","1092521","0.405"
"1102000","1094520","0.365"
"1104000","1096494","0.35"
"1106000","1098486","0.585"
"1108000","1100511","0.485"
"1110000","1102453","0.475"
"1112000","1104433","0.52"
"1114000","1106404","0.4"
"1116000","1108392","0.415"
"1118000","1110446","0.39"
"1120000","1112379","0.425"
"1122000","1114344","0.165"
"1124000","1116411","0.205"
"1126000","1118381","0.355"
"1128000","1120280","0.36"
"1130000","1122326","0.59"
"1132000","1124279","0.485"
"1134000","1126305","0.5"
"1136000","1128259","0.51"
"1138000","1130281","0.665"
"1140000","1132200","0.54"
"1142000","1134172","0.495"
"1144000","1136236","0.465"
"1146000","1138122","0.435"
"1148000","1140140","0.535"
"1150000","1142166","0.38"
"1152000","1144147","0.355"
"1154000","1146138","0.445"
"1156000","1148070","0.54"
"1158000","1150091","0.4"
"1160000","1152034","0.6"
"1162000","1153997","0.485"
"1164000","1156051","0.36"
"1166000","1158010","0.415"
"1168000","1159981","0.495"
"1170000","1161965","0.405"
"1172000","1163990","0.385"
"1174000","1165950","0.33"
"1176000","1167958","0.38"
"1178000","1169913","0.545"
"1180000","1171892","0.41"
"1182000","1173834","0.455"
"1184000","1175840","0.35"
"1186000","1177822","0.55"
"1188000","1179798","0.455"
"1190000","1181834","0.415"
"1192000","1183725","0.35"
"1194000","1185721","0.415"
"1196000","1187725","0.425"
"1198000","1189681","0.47"
"1200000","1191749","0.395"
"1202000","1193653","0.425"
"1204000","1195628","0.37"
"1206000","1197626","0.435"
"1208000","1199592","0.29"
"1210000","1201571","0.465"
"1212000","1203644","0.51"
"1214000","1205599","0.455"
"1216000","1207589","0.47"
"1218000","1209562","0.4"
"1220000","1211534","0.265"
"1222000","1213477","0.51"
"1224000","1215502","0.395"
"1226000","1217497","0.35"
"1228000","1219424","0.355"
"1230000","1221401","0.295"
"1232000","1223418","0.53"
"1234000","1225408","0.465"
"1236000","1227410","0.33"
"1238000","1229402","0.5"
"1240000","1231356","0.555"
"1242000","1233286","0.48"
"1244000","1235309","0.375"
"1246000","1237266","0.475"
"1248000","1239254","0.59"
"1250000","1241278","0.515"
"1252000","1243256","0.28"
"1254000","1245224","0.405"
"1256000","1247224","0.38"
"1258000","1249243","0.44"
"1260000","1251148","0.34"
"1262000","1253153","0.23"
"1264000","1255172","0.355"
"1266000","1257120","0.315"
"1268000","1259099","0.21"
"1270000","1261088","0.29"
"1272000","1263117","0.275"
"1274000","1265098","0.4"
"1276000","1266994","0.5"
"1278000","1269024","0.41"
"1280000","1271029","0.275"
"1282000","1273016","0.245"
"1284000","1274934","0.365"
"1286000","1276959","0.2"
"1288000","1278975","0.295"
"1290000","1280925","0.2"
"1292000","1282863","0.28"
"1294000","1284833","0.23"
"1296000","1286908","0.215"
"1298000","1288871","0.155"
"1300000","1290837","0.225"
"1302000","1292852","0.22"
"1304000","1294832","0.345"
"1306000","1296762","0.23"
"1308000","1298801","0.11"
"1310000","1300739","0.165"
"1312000","1302719","0.115"
"1314000","1304750","0.295"
"1316000","1306686","0.195"
"1318000","1308668","0.165"
"1320000","1310694","0.165"
"1322000","1312679","0.175"
"1324000","1314662","0.13"
"1326000","1316638","0.075"
"1328000","1318594","0.105"
"1330000","1320553","0.075"
"1332000","1322575","0.075"
"1334000","1324545","0.09"
"1336000","1326492","0.06"
"1338000","1328542","0.07"
"1340000","1330496","0.095"
"1342000","1332478","0.08"
"1344000","1334491","0.095"
"1346000","1336398","0.09"
"1348000","1338409","0.115"
"1350000","1340431","0.075"
"1352000","1342345","0.07"
"1354000","1344373","0.04"
"1356000","1346314","0.05"
"1358000","1348345","0.04"
"1360000","1350285","0.065"
"1362000","1352336","0.085"
"1364000","1354283","0.06"
"1366000","1356301","0.05"
"1368000","1358261","0.08"
"1370000","1360204","0.07"
"1372000","1362248","0.055"
"1374000","1364229","0.055"
"1376000","1366209","0.055"
"1378000","1368176","0.09"
"1380000","1370143","0.055"
"1382000","1372120","0.05"
"1384000","1374104","0.025"
"1386000","1376032","0.04"
"1388000","1378112","0.055"
"1390000","1380083","0.055"
"1392000","1382071","0.055"
"1394000","1384061","0.035"
"1396000","1386012","0.03"
"1398000","1387965","0.06"
"1400000","1390009","0.02"
"1402000","1391921","0.045"
"1404000","1393918","0.06"
"1406000","1395903","0.045"
"1408000","1397891","0.045"
"1410000","1399924","0.065"
"1412000","1401847","0.065"
"1414000","1403863","0.07"
"1416000","1405839","0.035"
"1418000","1407856","0.03"
"1420000","1409767","0.03"
"1422000","1411822","0.04"
"1424000","1413805","0.065"
"1426000","1415729","0.095"
"1428000","1417688","0.065"
"1430000","1419754","0.06"
"1432000","1421707","0.04"
"1434000","1423629","0.07"
"1436000","1425703","0.07"
"1438000","1427686","0.07"
"1440000","1429669","0.135"
"1442000","1431647","0.105"
"1444000","1433607","0.085"
"1446000","1435606","0.07"
"1448000","1437549","0.07"
"1450000","1439532","0.08"
"1452000","1441528","0.17"
"1454000","1443488","0.085"
"1456000","1445432","0.18"
"1458000","1447462","0.125"
"1460000","1449475","0.06"
"1462000","1451475","0.07"
"1464000","1453415","0.12"
"1466000","1455399","0.07"
"1468000","1457339","0.08"
"1470000","1459405","0.13"
"1472000","1461313","0.075"
"1474000","1463310","0.2"
"1476000","1465315","0.115"
"1478000","1467248","0.12"
"1480000","1469277","0.1"
"1482000","1471261","0.145"
"1484000","1473197","0.16"
"1486000","1475231","0.275"
"1488000","1477244","0.215"
"1490000","1479141","0.15"
"1492000","1481209","0.16"
"1494000","1483112","0.235"
"1496000","1485100","0.21"
"1498000","1487072","0.2"
"1500000","1489048","0.23"
"1502000","1491112","0.13"
"1504000","1493032","0.16"
"1506000","1495020","0.2"
"1508000","1497051","0.39"
"1510000","1499026","0.21"
"1512000","1501002","0.26"
"1514000","1502949","0.18"
"1516000","1504960","0.3"
"1518000","1506966","0.29"
"1520000","1508902","0.315"
"1522000","1510932","0.475"
"1524000","1512920","0.255"
"1526000","1514870","0.165"
"1528000","1516814","0.35"
"1530000","1518810","0.33"
"1532000","1520814","0.315"
"1534000","1522767","0.27"
"1536000","1524715","0.32"
"1538000","1526771","0.315"
"1540000","1528713","0.375"
"1542000","1530697","0.33"
"1544000","1532667","0.275"
"1546000","1534688","0.395"
"1548000","1536642","0.39"
"1550000","1538629","0.475"
"1552000","1540589","0.325"
"1554000","1542579","0.375"
"1556000","1544545","0.515"
"1558000","1546587","0.425"
"1560000","1548472","0.415"
"1562000","1550538","0.31"
"1564000","1552463","0.375"
"1566000","1554513","0.39"
"1568000","1556490","0.44"
"1570000","1558417","0.49"
"1572000","1560396","0.5"
"1574000","1562410","0.475"
"1576000","1564412","0.43"
"1578000","1566302","0.365"
"1580000","1568368","0.595"
"1582000","1570340","0.345"
"1584000","1572306","0.31"
"1586000","1574235","0.47"
"1588000","1576225","0.335"
"1590000","1578183","0.39"
"1592000","1580161","0.56"
"1594000","1582189","0.405"
"1596000","1584197","0.45"
"1598000","1586188","0.52"

==> data/clevr_cher_succ.csv <==
,episode,0,1,2,3,4,5,median,lq,uq
0,0,0.015,0.04,0.1,0.06,0.065,0.065,0.0625,0.045,0.065
1,600,0.12,0.085,0.115,0.05,0.045,0.065,0.07500000000000001,0.053750000000000006,0.10750000000000001
2,1200,0.06,0.165,0.11,0.105,0.14,0.11,0.11,0.10625,0.1325
3,1800,0.095,0.14,0.15,0.13,0.105,0.135,0.1325,0.11125,0.13875
4,2400,0.105,0.11,0.13,0.125,0.115,0.185,0.12,0.11125,0.12875
5,3000,0.175,0.19,0.17,0.15,0.19,0.11,0.1725,0.155,0.18625000000000003
6,3600,0.195,0.345,0.24,0.21,0.365,0.285,0.26249999999999996,0.2175,0.32999999999999996
7,4200,0.45,0.465,0.28,0.305,0.515,0.355,0.40249999999999997,0.3175,0.46125
8,4800,0.44,0.375,0.36,0.27,0.49,0.55,0.4075,0.36375,0.4775
9,5400,0.595,0.71,0.34,0.385,0.595,0.48,0.5375,0.40875,0.595
10,6000,0.525,0.73,0.325,0.375,0.62,0.545,0.535,0.4125,0.60125
11,6600,0.695,0.755,0.515,0.47,0.69,0.625,0.6575,0.5425,0.69375
12,7200,0.79,0.78,0.435,0.43,0.66,0.53,0.595,0.45875,0.75
13,7800,0.8,0.89,0.695,0.76,0.77,0.83,0.785,0.7625000000000001,0.8225
14,8400,0.845,0.83,0.59,0.56,0.775,0.815,0.7949999999999999,0.63625,0.8262499999999999
15,9000,0.785,0.79,0.65,0.75,0.64,0.765,0.7575000000000001,0.675,0.78
16,9600,0.845,0.68,0.795,0.8,0.805,0.745,0.7975000000000001,0.7575,0.80375
17,10200,0.77,0.78,0.8,0.825,0.785,0.705,0.7825,0.7725,0.7962500000000001
18,10800,0.81,0.73,0.805,0.84,0.67,0.77,0.7875000000000001,0.74,0.8087500000000001
19,11400,0.745,0.695,0.745,0.845,0.76,0.79,0.7525,0.745,0.7825
20,12000,0.78,0.83,0.87,0.86,0.84,0.83,0.835,0.83,0.855
21,12600,0.835,0.83,0.86,0.89,0.795,0.82,0.8325,0.8225,0.85375
22,13200,0.78,0.82,0.85,0.825,0.86,0.835,0.83,0.82125,0.84625
23,13800,0.83,0.865,0.82,0.845,0.8,0.855,0.8374999999999999,0.8225,0.8525
24,14400,0.83,0.815,0.875,0.875,0.895,0.83,0.8525,0.83,0.875
25,15000,0.865,0.815,0.815,0.835,0.865,0.81,0.825,0.815,0.8574999999999999
26,15600,0.85,0.86,0.86,0.845,0.78,0.865,0.855,0.8462500000000001,0.86
27,16200,0.815,0.83,0.86,0.825,0.875,0.855,0.8425,0.8262499999999999,0.85875
28,16800,0.83,0.86,0.845,0.86,0.87,0.865,0.86,0.84875,0.8637499999999999
29,17400,0.83,0.88,0.85,0.875,0.775,0.84,0.845,0.8324999999999999,0.86875
30,18000,0.82,0.835,0.84,0.8,0.865,0.82,0.8274999999999999,0.82,0.83875
31,18600,0.875,0.79,0.84,0.825,0.845,0.85,0.8425,0.8287499999999999,0.8487499999999999
32,19200,0.86,0.86,0.845,0.855,0.87,0.79,0.8574999999999999,0.8475,0.86
33,19800,0.86,0.845,0.82,0.88,0.82,0.81,0.8325,0.82,0.85625
34,20400,0.835,0.88,0.845,0.89,0.87,0.8,0.8574999999999999,0.8374999999999999,0.8775000000000001
35,21000,0.805,0.82,0.83,0.85,0.895,0.9,0.84,0.8225,0.88375
36,21600,0.895,0.825,0.855,0.82,0.835,0.87,0.845,0.8274999999999999,0.86625
37,22200,0.82,0.82,0.87,0.81,0.835,0.87,0.8274999999999999,0.82,0.86125
38,22800,0.855,0.815,0.86,0.84,0.895,0.86,0.8574999999999999,0.84375,0.86
39,23400,0.835,0.885,0.885,0.865,0.83,0.83,0.85,0.8312499999999999,0.8800000000000001
40,24000,0.835,0.83,0.865,0.86,0.81,0.835,0.835,0.8312499999999999,0.85375
41,24600,0.86,0.835,0.905,0.84,0.86,0.84,0.85,0.84,0.86
42,25200,0.805,0.81,0.88,0.865,0.825,0.85,0.8374999999999999,0.81375,0.86125
43,25800,0.87,0.855,0.835,0.875,0.885,0.815,0.8625,0.84,0.87375
44,26400,0.855,0.855,0.84,0.84,0.835,0.89,0.8474999999999999,0.84,0.855
45,27000,0.875,0.88,0.91,0.86,0.89,0.815,0.8775,0.86375,0.8875
46,27600,0.865,0.865,0.815,0.885,0.835,0.835,0.85,0.835,0.865
47,28200,0.865,0.835,0.87,0.885,0.85,0.84,0.8574999999999999,0.8425,0.8687499999999999
48,28800,0.875,0.885,0.82,0.89,0.84,0.895,0.88,0.84875,0.8887499999999999
49,29400,0.87,0.9,0.915,0.845,0.86,0.83,0.865,0.84875,0.8925000000000001
50,30000,0.835,0.87,0.88,0.875,0.865,0.835,0.8674999999999999,0.8425,0.87375
51,30600,0.87,0.87,0.88,0.9,0.875,0.845,0.8725,0.87,0.87875
52,31200,0.89,0.855,0.9,0.835,0.865,0.84,0.86,0.84375,0.88375
53,31800,0.865,0.87,0.85,0.875,0.865,0.915,0.8674999999999999,0.865,0.87375
54,32400,0.92,0.91,0.885,0.91,0.905,0.89,0.9075,0.89375,0.91


==> data/clevr_eher_succ.csv <==
,episode,0,1,2,3,4,median,lq,uq
0,0,0.09,0.115,0.035,0.14,0.035,0.09,0.035,0.115
1,600,0.08,0.075,0.13,0.055,0.06,0.075,0.06,0.08
2,1200,0.02,0.04,0.17,0.03,0.075,0.04,0.03,0.075
3,1800,0.13,0.075,0.145,0.115,0.095,0.115,0.095,0.13
4,2400,0.14,0.16,0.225,0.16,0.11,0.16,0.14,0.16
5,3000,0.22,0.135,0.175,0.18,0.225,0.18,0.175,0.22
6,3600,0.235,0.235,0.155,0.185,0.23,0.23,0.185,0.235
7,4200,0.27,0.315,0.375,0.335,0.29,0.315,0.29,0.335
8,4800,0.42,0.34,0.415,0.455,0.465,0.42,0.415,0.455
9,5400,0.495,0.31,0.595,0.445,0.475,0.475,0.445,0.495
10,6000,0.635,0.625,0.47,0.575,0.59,0.59,0.575,0.625
11,6600,0.63,0.6,0.605,0.685,0.66,0.63,0.605,0.66
12,7200,0.74,0.65,0.675,0.715,0.76,0.715,0.675,0.74
13,7800,0.79,0.77,0.645,0.74,0.825,0.77,0.74,0.79
14,8400,0.865,0.77,0.805,0.76,0.67,0.77,0.76,0.805
15,9000,0.81,0.815,0.845,0.78,0.74,0.81,0.78,0.815
16,9600,0.67,0.83,0.82,0.88,0.76,0.82,0.76,0.83
17,10200,0.785,0.835,0.795,0.79,0.75,0.79,0.785,0.795
18,10800,0.83,0.82,0.755,0.805,0.75,0.805,0.755,0.82
19,11400,0.795,0.845,0.755,0.815,0.77,0.795,0.77,0.815
20,12000,0.805,0.805,0.86,0.84,0.815,0.815,0.805,0.84
21,12600,0.79,0.83,0.815,0.835,0.83,0.83,0.815,0.83
22,13200,0.83,0.83,0.825,0.84,0.775,0.83,0.825,0.83
23,13800,0.855,0.82,0.845,0.86,0.81,0.845,0.82,0.855
24,14400,0.835,0.835,0.84,0.82,0.845,0.835,0.835,0.84
25,15000,0.82,0.83,0.865,0.89,0.785,0.83,0.82,0.865
26,15600,0.845,0.85,0.815,0.85,0.86,0.85,0.845,0.85
27,16200,0.805,0.875,0.86,0.82,0.82,0.82,0.82,0.86
28,16800,0.9,0.82,0.84,0.835,0.84,0.84,0.835,0.84
29,17400,0.845,0.875,0.845,0.825,0.825,0.845,0.825,0.845
30,18000,0.79,0.875,0.84,0.81,0.855,0.84,0.81,0.855
31,18600,0.785,0.84,0.845,0.83,0.83,0.83,0.83,0.84
32,19200,0.845,0.83,0.895,0.82,0.8,0.83,0.82,0.845
33,19800,0.875,0.805,0.875,0.85,0.81,0.85,0.81,0.875
34,20400,0.86,0.845,0.835,0.84,0.84,0.84,0.84,0.845
35,21000,0.83,0.795,0.855,0.84,0.865,0.84,0.83,0.855
36,21600,0.86,0.79,0.835,0.835,0.855,0.835,0.835,0.855
37,22200,0.84,0.86,0.84,0.805,0.89,0.84,0.84,0.86
38,22800,0.815,0.86,0.88,0.84,0.835,0.84,0.835,0.86
39,23400,0.855,0.85,0.81,0.87,0.9,0.855,0.85,0.87
40,24000,0.83,0.84,0.84,0.885,0.9,0.84,0.84,0.885
41,24600,0.815,0.88,0.84,0.92,0.89,0.88,0.84,0.89
42,25200,0.815,0.825,0.855,0.84,0.865,0.84,0.825,0.855
43,25800,0.845,0.82,0.865,0.88,0.855,0.855,0.845,0.865
44,26400,0.835,0.89,0.85,0.86,0.855,0.855,0.85,0.86
45,27000,0.83,0.84,0.83,0.84,0.9,0.84,0.83,0.84
46,27600,0.89,0.86,0.885,0.835,0.88,0.88,0.86,0.885
47,28200,0.82,0.825,0.87,0.87,0.825,0.825,0.825,0.87
48,28800,0.83,0.89,0.88,0.82,0.91,0.88,0.83,0.89
49,29400,0.86,0.835,0.865,0.855,0.92,0.86,0.855,0.865
50,30000,0.87,0.895,0.845,0.84,0.9,0.87,0.845,0.895
51,30600,0.94,0.835,0.89,0.84,0.86,0.86,0.84,0.89
52,31200,0.855,0.89,0.885,0.885,0.86,0.885,0.86,0.885
53,31800,0.865,0.88,0.91,0.835,0.91,0.88,0.865,0.91
54,32400,0.9,0.855,0.9,0.88,0.87,0.88,0.87,0.9


==> data/clevr_eher_successrate.csv <==
,episode,0,1,2,median,lq,uq
0,0.0,0.105,0.085,0.09,0.09,0.085,0.105
1,600.0,0.11,0.145,0.1,0.11,0.1,0.145
2,1200.0,0.105,0.1,0.085,0.1,0.085,0.105
3,1800.0,0.105,0.235,0.135,0.135,0.105,0.235
4,2400.0,0.165,0.15,0.095,0.15,0.095,0.165
5,3000.0,0.065,0.17,0.195,0.17,0.065,0.195
6,3600.0,0.2,0.195,0.16,0.195,0.16,0.2
7,4200.0,0.335,0.3,0.205,0.3,0.205,0.335
8,4800.0,0.125,0.2,0.21,0.2,0.125,0.21
9,5400.0,0.195,0.23,0.195,0.195,0.195,0.23
10,6000.0,0.175,0.24,0.265,0.24,0.175,0.265
11,6600.0,0.195,0.25,0.26,0.25,0.195,0.26
12,7200.0,0.26,0.215,0.31,0.26,0.215,0.31
13,7800.0,0.315,0.26,0.215,0.26,0.215,0.315
14,8400.0,0.26,0.33,0.23,0.26,0.23,0.33
15,9000.0,0.425,0.34,0.265,0.34,0.265,0.425
16,9600.0,0.315,0.29,0.345,0.315,0.29,0.345
17,10200.0,0.36,0.35,0.38,0.36,0.35,0.38
18,10800.0,0.375,0.4,0.37,0.375,0.37,0.4
19,11400.0,0.365,0.36,0.44,0.365,0.36,0.44
20,12000.0,0.355,0.45,0.425,0.425,0.355,0.45
21,12600.0,0.42,0.46,0.435,0.435,0.42,0.46
22,13200.0,0.465,0.305,0.535,0.465,0.305,0.535
23,13800.0,0.485,0.535,0.615,0.535,0.485,0.615
24,14400.0,0.6,0.59,0.68,0.6,0.59,0.68
25,15000.0,0.76,0.58,0.72,0.72,0.58,0.76
26,15600.0,0.655,0.515,0.745,0.655,0.515,0.745
27,16200.0,0.685,0.65,0.79,0.685,0.65,0.79
28,16800.0,0.625,0.62,0.625,0.625,0.62,0.625
29,17400.0,0.8,0.72,0.635,0.72,0.635,0.8
30,18000.0,0.765,0.765,0.54,0.765,0.54,0.765
31,18600.0,0.87,0.72,0.59,0.72,0.59,0.87
32,19200.0,0.925,0.755,0.615,0.755,0.615,0.925
33,19800.0,0.845,0.76,0.53,0.76,0.53,0.845
34,20400.0,0.875,0.74,0.63,0.74,0.63,0.875
35,21000.0,0.855,0.715,0.6,0.715,0.6,0.855
36,21600.0,0.87,0.655,0.545,0.655,0.545,0.87
37,22200.0,0.85,0.56,0.575,0.575,0.56,0.85
38,22800.0,0.895,0.75,0.62,0.75,0.62,0.895
39,23400.0,0.84,0.67,0.62,0.67,0.62,0.84
40,24000.0,0.81,0.515,0.685,0.685,0.515,0.81
41,24600.0,0.585,0.575,0.625,0.585,0.575,0.625
42,25200.0,0.825,0.535,0.63,0.63,0.535,0.825
43,25800.0,0.835,0.61,0.58,0.61,0.58,0.835
44,26400.0,0.8,0.445,0.64,0.64,0.445,0.8


==> data/clevr_her_succ.csv <==
,episode,0,1,2,3,4,5,median,lq,uq
0,0,0.04,0.055,0.065,0.015,0.06,0.115,0.057499999999999996,0.04375,0.06375
1,600,0.085,0.09,0.09,0.17,0.095,0.065,0.089,0.08524999999999999,0.09275
2,1200,0.16,0.155,0.105,0.09,0.075,0.05,0.0955,0.07674999999999998,0.14049999999999999
3,1800,0.1,0.115,0.175,0.12,0.085,0.075,0.10450000000000001,0.08574999999999999,0.11574999999999999
4,2400,0.19,0.26,0.155,0.11,0.125,0.185,0.16599999999999998,0.1285,0.18475000000000003
5,3000,0.23,0.235,0.345,0.19,0.16,0.33,0.22749999999999998,0.195,0.30125
6,3600,0.32,0.27,0.36,0.255,0.2,0.41,0.28900000000000003,0.25275000000000003,0.34400000000000003
7,4200,0.32,0.38,0.445,0.255,0.205,0.365,0.3355,0.26425,0.36925
8,4800,0.41,0.375,0.615,0.36,0.31,0.39,0.3745,0.35575,0.397
9,5400,0.505,0.665,0.685,0.47,0.37,0.52,0.5035,0.46975,0.61975
10,6000,0.495,0.68,0.6,0.455,0.41,0.64,0.5375,0.45499999999999996,0.62
11,6600,0.725,0.7,0.69,0.645,0.435,0.68,0.674,0.64275,0.6864999999999999
12,7200,0.56,0.8,0.755,0.67,0.52,0.805,0.7005,0.5755,0.77675
13,7800,0.745,0.795,0.805,0.735,0.63,0.865,0.757,0.7245,0.7895
14,8400,0.825,0.815,0.775,0.81,0.66,0.87,0.7985,0.76975,0.8084999999999999
15,9000,0.8,0.82,0.83,0.83,0.705,0.88,0.8099999999999999,0.79,0.815
16,9600,0.88,0.835,0.78,0.835,0.74,0.835,0.819,0.7777499999999999,0.819
17,10200,0.855,0.76,0.825,0.845,0.825,0.79,0.8079999999999999,0.7817500000000001,0.8230000000000001
18,10800,0.805,0.815,0.72,0.78,0.84,0.83,0.792,0.76825,0.8082499999999999
19,11400,0.85,0.85,0.795,0.83,0.87,0.805,0.821,0.79225,0.831
20,12000,0.805,0.885,0.815,0.86,0.875,0.81,0.8174999999999999,0.79125,0.85125
21,12600,0.78,0.85,0.86,0.895,0.875,0.855,0.8364999999999999,0.8302499999999999,0.85025
22,13200,0.85,0.815,0.86,0.87,0.83,0.855,0.8305,0.813,0.83675
23,13800,0.85,0.855,0.85,0.845,0.835,0.805,0.8244999999999999,0.8144999999999999,0.827
24,14400,0.845,0.85,0.865,0.85,0.88,0.86,0.831,0.826,0.8397499999999999
25,15000,0.86,0.87,0.855,0.83,0.845,0.85,0.8275,0.82125,0.83375
26,15600,0.855,0.845,0.85,0.865,0.86,0.825,0.8265,0.82025,0.83275
27,16200,0.83,0.875,0.865,0.865,0.81,0.865,0.838,0.8117499999999999,0.838
28,16800,0.85,0.855,0.885,0.89,0.83,0.79,0.8245,0.8069999999999999,0.8495
29,17400,0.8,0.825,0.805,0.83,0.855,0.845,0.7984999999999999,0.781,0.81225
30,18000,0.835,0.845,0.85,0.865,0.815,0.85,0.8174999999999999,0.8074999999999999,0.82
31,18600,0.85,0.835,0.805,0.86,0.86,0.835,0.8115,0.8039999999999999,0.8265
32,19200,0.89,0.895,0.865,0.82,0.84,0.85,0.8254999999999999,0.8105,0.85175
33,19800,0.8,0.825,0.85,0.855,0.86,0.85,0.817,0.7982499999999999,0.82075
34,20400,0.815,0.825,0.82,0.805,0.87,0.875,0.7885,0.7822499999999999,0.8247499999999999
35,21000,0.8,0.885,0.865,0.855,0.86,0.875,0.8275,0.8212499999999999,0.8375
36,21600,0.8,0.89,0.85,0.88,0.88,0.845,0.829,0.81025,0.844
37,22200,0.865,0.835,0.845,0.865,0.83,0.88,0.818,0.8004999999999999,0.828
38,22800,0.87,0.865,0.85,0.845,0.875,0.9,0.8294999999999999,0.81575,0.83575
39,23400,0.85,0.905,0.845,0.85,0.835,0.795,0.8084999999999999,0.7984999999999999,0.8109999999999999
40,24000,0.775,0.81,0.85,0.86,0.825,0.88,0.7974999999999999,0.7737499999999999,0.8175
41,24600,0.855,0.915,0.83,0.825,0.87,0.795,0.8015,0.7852499999999999,0.8252499999999999
42,25200,0.84,0.84,0.825,0.855,0.865,0.87,0.8054999999999999,0.7979999999999999,0.8204999999999999
43,25800,0.825,0.865,0.84,0.81,0.845,0.815,0.7895,0.7744999999999999,0.80075
44,26400,0.855,0.84,0.83,0.83,0.85,0.895,0.8009999999999999,0.7884999999999999,0.80975
45,27000,0.89,0.885,0.89,0.855,0.89,0.865,0.8424999999999999,0.8249999999999998,0.845
46,27600,0.87,0.875,0.89,0.845,0.84,0.855,0.8165,0.8015,0.82775
47,28200,0.885,0.885,0.865,0.82,0.835,0.885,0.828,0.7955,0.838
48,28800,0.865,0.92,0.895,0.895,0.89,0.855,0.8445,0.8232499999999999,0.847
49,29400,0.91,0.86,0.845,0.88,0.85,0.88,0.821,0.8034999999999999,0.831
50,30000,0.855,0.815,0.83,0.835,0.83,0.9,0.7825,0.7799999999999999,0.7999999999999999
51,30600,0.885,0.845,0.855,0.89,0.855,0.85,0.8039999999999999,0.8002499999999999,0.8265
52,31200,0.89,0.835,0.875,0.87,0.915,0.88,0.8254999999999999,0.8192499999999999,0.8354999999999999
53,31800,0.91,0.865,0.855,0.915,0.83,0.89,0.8244999999999999,0.8044999999999999,0.852
54,32400,0.895,0.805,0.855,0.91,0.89,0.865,0.8234999999999999,0.8034999999999999,0.83975


==> data/clevr_igoal_successrate.csv <==
,episode,0,1,2,median,lq,uq
0,0.0,0.005,0.09,0.05,0.05,0.005,0.09
1,600.0,0.11,0.105,0.215,0.11,0.105,0.215
2,1200.0,0.02,0.13,0.17,0.13,0.02,0.17
3,1800.0,0.095,0.175,0.205,0.175,0.095,0.205
4,2400.0,0.13,0.18,0.22,0.18,0.13,0.22
5,3000.0,0.115,0.24,0.18,0.18,0.115,0.24
6,3600.0,0.2,0.225,0.2,0.2,0.2,0.225
7,4200.0,0.2,0.205,0.33,0.205,0.2,0.33
8,4800.0,0.29,0.245,0.35,0.29,0.245,0.35
9,5400.0,0.31,0.16,0.34,0.31,0.16,0.34
10,6000.0,0.345,0.265,0.285,0.285,0.265,0.345
11,6600.0,0.305,0.225,0.385,0.305,0.225,0.385
12,7200.0,0.43,0.415,0.43,0.43,0.415,0.43
13,7800.0,0.525,0.34,0.385,0.385,0.34,0.525
14,8400.0,0.63,0.51,0.335,0.51,0.335,0.63
15,9000.0,0.605,0.505,0.445,0.505,0.445,0.605
16,9600.0,0.725,0.54,0.445,0.54,0.445,0.725
17,10200.0,0.85,0.565,0.48,0.565,0.48,0.85
18,10800.0,0.845,0.735,0.555,0.735,0.555,0.845
19,11400.0,0.865,0.82,0.635,0.82,0.635,0.865
20,12000.0,0.81,0.845,0.7,0.81,0.7,0.845
21,12600.0,0.83,0.97,0.915,0.915,0.83,0.97
22,13200.0,0.725,0.965,0.955,0.955,0.725,0.965
23,13800.0,0.745,0.975,0.92,0.92,0.745,0.975
24,14400.0,0.895,0.97,0.96,0.96,0.895,0.97
25,15000.0,0.695,0.945,0.97,0.945,0.695,0.97
26,15600.0,0.785,0.965,0.965,0.965,0.785,0.965
27,16200.0,0.705,0.98,0.965,0.965,0.705,0.98
28,16800.0,0.86,0.99,0.93,0.93,0.86,0.99
29,17400.0,0.88,0.975,0.9,0.9,0.88,0.975
30,18000.0,0.84,0.94,0.955,0.94,0.84,0.955
31,18600.0,0.82,0.975,0.77,0.82,0.77,0.975
32,19200.0,0.84,0.96,0.83,0.84,0.83,0.96
33,19800.0,0.815,0.965,0.955,0.955,0.815,0.965
34,20400.0,0.83,0.955,0.84,0.84,0.83,0.955
35,21000.0,0.835,0.995,0.845,0.845,0.835,0.995
36,21600.0,0.9,0.915,0.92,0.915,0.9,0.92
37,22200.0,0.87,0.97,0.93,0.93,0.87,0.97
38,22800.0,0.85,0.98,0.955,0.955,0.85,0.98
39,23400.0,0.825,0.98,0.945,0.945,0.825,0.98
40,24000.0,0.86,0.975,0.915,0.915,0.86,0.975
41,24600.0,0.89,0.985,0.945,0.945,0.89,0.985
42,25200.0,0.82,0.955,0.965,0.955,0.82,0.965
43,25800.0,0.86,0.98,0.935,0.935,0.86,0.98
44,26400.0,0.845,0.975,0.955,0.955,0.845,0.975


==> data/clevrfinal_succ.csv <==
episode,succ_rate
0,0.1
1500,0.25
3000,0.25
4500,0.2
6000,0.2
7500,0.3
9000,0.2
10500,0.2
12000,0.15
13500,0.2
15000,0.25
16500,0.3
18000,0.1
19500,0.25
21000,0.3
22500,0.25
24000,0.2
25500,0.4
27000,0.35
28500,0.25
30000,0.3
31500,0.35
33000,0.4
34500,0.25
36000,0.4
37500,0.25
39000,0.4
40500,0.3
42000,0.5
43500,0.15
45000,0.55
46500,0.3
48000,0.3
49500,0.5
51000,0.45
52500,0.3
54000,0.15
55500,0.3
57000,0.4
58500,0.35
60000,0.4
61500,0.35
63000,0.3
64500,0.45
66000,0.35
67500,0.35
69000,0.4
70500,0.35
72000,0.15
73500,0.35
75000,0.35
76500,0.5
78000,0.3
79500,0.2
81000,0.25
82500,0.45
84000,0.4
85500,0.2
87000,0.3
88500,0.45
90000,0.35
91500,0.55
93000,0.55
94500,0.3
96000,0.4
97500,0.45
99000,0.35
100500,0.4
102000,0.25
103500,0.45
105000,0.4
106500,0.3
108000,0.35
109500,0.5
111000,0.45
112500,0.35
114000,0.45
115500,0
117000,0.25
118500,0.45
120000,0.25
121500,0.55
123000,0.35
124500,0.35
126000,0.55
127500,0.35
129000,0.3
130500,0.35
132000,0.5
133500,0.45
135000,0.3
136500,0.25
138000,0.2
139500,0.25
141000,0.25
142500,0.4
144000,0.3
145500,0.4
147000,0.45
148500,0.3
150000,0.35
151500,0.5
153000,0.5
154500,0.3
156000,0.55
157500,0.55
159000,0.45
160500,0.3
162000,0.45
163500,0.3
165000,0.4
166500,0.5
168000,0.4
169500,0.35
171000,0.3
172500,0.35
174000,0.2
175500,0.35
177000,0.45
178500,0.4
180000,0.2
181500,0.3
183000,0.3
184500,0.3
186000,0.3
187500,0.3
189000,0.35
190500,0.45
192000,0.2
193500,0.4
195000,0.45
196500,0.6
198000,0.35
199500,0.45
201000,0.25
202500,0.25
204000,0.45
205500,0.6
207000,0.45
208500,0.3
210000,0.3
211500,0.35
213000,0.25
214500,0.35
216000,0.25
217500,0.5
219000,0.3
220500,0.35
222000,0.35
223500,0.35
225000,0.4
226500,0.35
228000,0.35
229500,0.35
231000,0.2
232500,0.4
234000,0.6
235500,0.5
237000,0.35
238500,0.35
240000,0.4
241500,0.45
243000,0.4
244500,0.35
246000,0.3
247500,0.55
249000,0.45
250500,0.35
252000,0.65
253500,0.3
255000,0.55
256500,0.35
258000,0.35
259500,0.5
261000,0.4
262500,0.6
264000,0.5
265500,0.4
267000,0.4
268500,0.25
270000,0.7
271500,0.75
273000,0.72
274500,0.81
276000,0.5
277500,0.86
279000,0.8
280500,0.81
282000,0.84
283500,0.79
285000,0.8
286500,0.82
288000,0.78
289500,0.8
291000,0.78
292500,0.82
294000,0.84

==> data/error_processed_succ_down.csv <==
s,0,1,2,3,median,lq,uq
0,0.7079861188642205,0.7389446342545495,0.7240076059362609,0.7992910117005393,0.7314761200954052,0.7200022341682508,0.754031228616047
1,0.8493398531746956,0.9703048131921714,1.1608572111318571,1.4545088649709157,1.0655810121620144,0.9400635731878024,1.2342701245916219
2,1.9904544379023617,1.6914901950023422,2.5893446758845418,2.430313194032524,2.210383815967443,1.915713377177357,2.470071064495529
3,1.9979616759046381,1.5921763144759637,2.2705389809913177,1.1829545999578732,1.795068995190301,1.4898708858464411,2.066106002176308
4,1.5518306047016597,1.352015901876213,1.8322005062477391,1.385945483659763,1.4688880441807113,1.3774630882138754,1.6219230800881794
5,1.2401854734666806,1.2392893966256526,1.3915695377361357,1.172514578841739,1.2397374350461665,1.2225956921796741,1.2780314895340443
6,0.9972266510796949,1.3959129459743291,2.2177890140222303,0.8245367549821845,1.196569798527012,0.9540541770553173,1.6013819629863044
7,0.900310282014038,1.1307845095072484,1.613842607242793,1.2325869854258718,1.18168574746656,1.0731659526339459,1.327900890880102
8,0.8319838939002401,0.8195559229980848,1.4204640100247041,1.466004584473768,1.1262239519624722,0.8288769011747013,1.4318491536369702
9,1.027610353156437,0.8491207017518458,1.1151207661964613,1.1239712868565948,1.071365559676449,0.9829879403052892,1.1173333963614946
10,0.949478742293025,0.9159541849115521,0.8791451561601237,1.0062635309051904,0.9327164636022885,0.9067519277236951,0.9636749394460664
11,1.0470767509525096,0.8670392537577142,0.8587814756518326,0.8145345842622622,0.8629103647047733,0.84771975280444,0.9120486280564131
12,0.977245503441619,0.7839639332843814,0.9958301161141542,0.8625193968303532,0.9198824501359861,0.8428805309438602,0.9818916566097527
13,0.8079664423793925,0.7904964797207932,1.04144555999811,0.8247911236953516,0.8163787830373721,0.8035989517147426,0.8789547327710412
14,1.1107366529956662,0.7866710400986683,1.063924522694001,0.7184655605873473,0.9252977813963347,0.769619670220838,1.0756275552694174
15,1.0826979754448325,0.807372851103429,0.8640679967159408,0.7134767104583181,0.8357204239096849,0.7838988159421513,0.9187254913981637
16,0.7772895367445087,0.799293009726817,0.8132736986328591,0.6960173811861088,0.7882912732356628,0.7569714978549087,0.8027881819533276
17,0.9172050586742533,0.7797439811863065,0.7288317234643183,0.757340941143445,0.7685424611648757,0.7502136367236633,0.8141092505582932
18,0.8505472976650746,0.7030726412282327,0.6536648254702894,0.705699407728945,0.7043860244785889,0.6907206872887468,0.7419113802129774
19,0.8158173202636883,0.7244336806718029,0.7141295547485168,0.71466131642265,0.7195474985472264,0.7145283760041167,0.7472795905697742
20,0.7828232244043701,0.7254056986025836,0.7687706576748353,0.6672522600884015,0.7470881781387095,0.7108673389740381,0.772283799357219
21,0.7675773706842083,0.7390042551657,0.8129354510172324,0.7162476485882645,0.7532908129249541,0.7333151035213411,0.7789168907674643
22,0.7608852510908015,0.7189616485112192,0.6676450867044684,0.7272724373603094,0.7231170429357643,0.7061325080595315,0.7356756407929325
23,0.7405879957049063,0.6820232680425833,0.7585936450234366,0.7350028088159007,0.7377954022604035,0.7217579236225714,0.7450894080345389
24,0.6493765106147853,0.6322075698340196,0.7467371596570754,0.7166407959535089,0.6830086532841471,0.6450842754195939,0.7241648868794006
25,0.7318458213923782,0.7111623040514136,0.7197584786086361,0.782712610454197,0.7258021500005072,0.7176094349693305,0.744562518657833
26,0.6963242901921284,0.7443894530359302,0.7184406388059859,0.6842913199923514,0.7073824644990572,0.6933160476421841,0.7249278423634719
27,0.720579092614695,0.6972345364814815,0.7946543311471469,0.6908924398971084,0.7089068145480882,0.6956490123353882,0.739097902247808
28,0.7762128014585091,0.6973247496575108,0.7462492267035961,0.7377485019968806,0.7419988643502383,0.7276425639120382,0.7537401203923243
29,0.7439659077369164,0.7453968659259285,0.7630120736446279,0.7349192870913419,0.7446813868314224,0.7417042525755227,0.7498006678556033
30,0.6484410499100357,0.6938220776258267,0.6310361165960747,0.7668383373157774,0.6711315637679311,0.6440898165815454,0.7120761425483144
31,0.7022624553551399,0.7533143787620229,0.7158096137845138,0.7573561494474947,0.7345619962732683,0.7124228241771703,0.7543248214333909
32,0.6535579050056209,0.7226968165608624,0.763741768018217,0.7082369880601211,0.7154669023104918,0.6945672172964961,0.732958054425201
33,0.646172488863132,0.695073839884198,0.6815092156593049,0.6741959253177214,0.6778525704885132,0.6671900662040742,0.6849003717155282
34,0.6435401060105355,0.7337060655287021,0.6834407082344582,0.7233176936782578,0.703379200956358,0.6734655576784776,0.725914786640869
35,0.5852848657864524,0.6752826039049242,0.8062811854679062,0.7044088511826223,0.6898457275437733,0.6527831693753062,0.7298769347539433
36,0.6848679634400284,0.6385180138771464,0.8378570237862065,0.6744180574983651,0.6796430104691968,0.6654430465930604,0.723115228526573
37,0.691830044364443,0.6217565941514509,0.7355221208099377,0.6710081329156847,0.6814190886400638,0.6586952482246262,0.7027530634758166
38,0.6318078574548706,0.6955425507470148,0.7809974496516628,0.6291318856511124,0.6636752041009426,0.6311388645039311,0.7169062754731768
39,0.6228148420944962,0.7330389704468224,0.9084380188404348,0.6470642614757474,0.6900516159612848,0.6410019066304345,0.7768887325452255
40,0.627679198995733,0.6947001331957167,0.9411648119544275,0.5828798846322405,0.6611896660957248,0.6164793704048599,0.7563163028853943
41,0.6506883639061841,0.5986228134125466,0.7494277877716796,0.6259726928938442,0.6383305284000141,0.6191352230235199,0.675373219872558
42,0.6280988361551748,0.6587060150707241,0.8581060830531293,0.6451127955529944,0.6519094053118593,0.6408593057035396,0.7085560320663253
43,0.6312332647801511,0.6456229438830904,0.7068010674165532,0.6620521923046054,0.653837568093848,0.6420255241073556,0.6732394110825923
44,0.6263262994850739,0.6499901640728446,0.8027842228643174,0.6163382220578792,0.6381582317789593,0.6238292801282752,0.6881886787707128
45,0.6135895759293529,0.6630229783771427,0.7216164550550803,0.6676552718174797,0.6653391250973113,0.6506646277651953,0.6811455676268799
46,0.6344602478255252,0.6576119808223954,0.7665743248389689,0.6628540798292457,0.6602330303258206,0.6518240475731778,0.6887841410816765
47,0.5722408123674958,0.6556075764884336,0.6574557311247845,0.609614445945677,0.6326110112170553,0.6002710375511318,0.6560696151475213
48,0.5611557914473402,0.63551354128992,0.6901875558491557,0.6092370085261142,0.6223752749080171,0.5972167042564207,0.649182044929729
49,0.5427992345466265,0.6560155711249762,0.808211345536532,0.64554851185689,0.6507820414909331,0.6198611925293241,0.6940645147278651
50,0.6073115770417403,0.6345259706625357,0.6979379350699639,0.6255506553698175,0.6300383130161766,0.6209908857877982,0.6503789617643927
51,0.5637488004133734,0.6761838973015186,0.717751272860657,0.58839481205011,0.6322893546758144,0.5822333091409259,0.6865757411913033
52,0.5803172280457533,0.6433883503259391,0.8160298104918295,0.5927562324719862,0.6180722913989627,0.589646481365428,0.6865487153674117
53,0.5328276411347036,0.6158680126757688,0.7132108830948076,0.5953727645826944,0.6056203886292316,0.5797364837206967,0.6402037302805286
54,0.5919638672277507,0.6988392686856644,0.6635761307839181,0.6448049348084194,0.6541905327961688,0.6315946679132523,0.6723919152593547
55,0.6047954864005965,0.659670805884766,0.7748544414408672,0.5711071669649029,0.6322331461426813,0.5963734065416731,0.6884667147737913
56,0.6109337105836414,0.6026201114035257,0.7172540265359205,0.5713490703722729,0.6067769109935836,0.5948023511457124,0.6375137895717112
57,0.6112600741371877,0.6159703759675689,0.7828965096693591,0.5785784423524911,0.6136152250523783,0.6030896661910137,0.6577019093930164
58,0.650088008774534,0.6054569611368159,0.8019125221569378,0.57065303821211,0.627772484955675,0.5967559804056395,0.6880441371201349
59,0.6819567500138,0.6616417421812864,0.774685096894256,0.5143047676244427,0.6717992460975432,0.6248074985420754,0.705138836733914
60,0.6217008758771424,0.5686042457827571,0.7534075568866104,0.5361384247342614,0.5951525608299497,0.5604877905206332,0.6546275461295094
61,0.6088302817933712,0.6223637641765235,0.7747147031645796,0.5609540071266309,0.6155970229849473,0.5968612131266862,0.6604514989235375
62,0.6127611461183762,0.6072832703645729,0.7986763534048521,0.5069546954812647,0.6100222082414746,0.5822011266437459,0.6592399479399952
63,0.6105037127019942,0.5680861705426173,0.8073441631359877,0.48541305507142213,0.5892949416223058,0.5474178916748185,0.6597138253104926
64,0.5893682639823187,0.6011359419565137,0.6963159794260421,0.5220304756535832,0.5952521029694162,0.5725338169001348,0.6249309513238958
65,0.5236196487725754,0.6352976222980399,0.7294393605068048,0.48767460903346843,0.5794586355353076,0.5146333888377986,0.6588330568502312
66,0.5720698620561557,0.6066719249451747,0.7005330097247133,0.4890590531168851,0.5893708935006652,0.5513171598213381,0.6301371961400595
67,0.5573542997630817,0.6048213997592345,0.7056535364257449,0.5084677672090965,0.5810878497611581,0.5451326666245855,0.6300294339258622
68,0.5843004881097114,0.6028786726532656,0.6775662574214174,0.4780215347159718,0.5935895803814885,0.5577307497612765,0.6215505688453036
69,0.5975458116197631,0.5726582793301646,0.7215052131202304,0.4894218437067089,0.5851020454749638,0.5518491704243007,0.6285356619948799
70,0.5644516205774515,0.6386238402704599,0.7150555903925961,0.4630812458560136,0.6015377304239558,0.539109026897092,0.657731777800994
71,0.5626478550611795,0.5575003793296172,0.6902325884554245,0.447862862006398,0.5600741171953983,0.5300909999988124,0.5945440384097408
72,0.5617034957040502,0.6183038127667077,0.7166323347480101,0.4283323971246918,0.5900036542353789,0.5283607210592106,0.6428859432620333
73,0.590661508008999,0.5871828175577832,0.7786556382191143,0.4866380182735543,0.5889221627833912,0.562046617736726,0.6376600405615278
74,0.580952765114024,0.5749714200567948,0.6857269291080703,0.4658717519096154,0.5779620925854094,0.54769650302,0.6071463061125356
75,0.5226488384375626,0.5916795224807887,0.6416034252475142,0.4779955921426693,0.5571641804591756,0.5114855268638392,0.6041604981724701
76,0.4986858863057461,0.5778852694358466,0.6813215428016882,0.49500047239814976,0.5382855778707963,0.49776453282884703,0.603744337777307
77,0.5442460615404574,0.6388172345481464,0.6790667699893033,0.42778894241222587,0.5915316480443019,0.5151317817583996,0.6488796184084357
78,0.5397585908413671,0.5575267946238758,0.6684593522230006,0.47494982811158204,0.5486426927326215,0.5235564001589208,0.585259934023657
79,0.5594357064651533,0.7126744287983391,0.6901902985000625,0.4483886130813475,0.624813002482608,0.5316739331192019,0.6958113310746317
80,0.5877061532137042,0.6474003723592312,0.7286922903799474,0.4626993570066652,0.6175532627864677,0.5564544541619445,0.6677233518644102
81,0.5373904411657006,0.5705015463148544,0.6169028558141512,0.4747021665026923,0.5539459937402775,0.5217183724999485,0.5821018736896786
82,0.5732500892318246,0.5770758031488963,0.6243736375080906,0.43427411441789876,0.5751629461903605,0.5385060955283432,0.5889002617386949
83,0.5582942805436963,0.6210914253883124,0.6208312008522594,0.44031737212590405,0.5895627406979779,0.5288000534392483,0.6208962569862726
84,0.5111150835086756,0.6395932855262855,0.6624916363787272,0.47577962584831235,0.5753541845174805,0.5022812190935848,0.6453178732393959
85,0.548087148748836,0.546627808432527,0.6175202446338127,0.4704523960056325,0.5473574785906815,0.5275839553258034,0.5654454227200801
86,0.5752844753168902,0.5498234691665249,0.5996867617910797,0.459888804417077,0.5625539722417076,0.5273398029791629,0.5813850469354376
87,0.6014108987256789,0.5419425450833198,0.5769191489234058,0.42598167206044585,0.5594308470033629,0.5129523268276013,0.583042086373974
88,0.5327292213160373,0.6016624363938632,0.6150439371971356,0.4432882129414372,0.5671958288549502,0.5103689692223873,0.6050078115946813
89,0.5810888683642643,0.5652374607010683,0.6581369349928065,0.46516573353095886,0.5731631645326662,0.540219528908541,0.6003508850213999
90,0.5438489972040869,0.6245679102257294,0.7079150765655716,0.4684060554891585,0.5842084537149081,0.5249882617753547,0.64540470181069
91,0.5364236268947817,0.541873958223247,0.6646704940641793,0.4525318767921231,0.5391487925590144,0.5154506893691171,0.5725730921834801
92,0.5481403409398723,0.5765609798511924,0.6639548678864456,0.45221111103445805,0.5623506603955324,0.5241580334635187,0.5984094518600057
93,0.5493552237103357,0.5367344334617505,0.6374362459779515,0.4499039509068521,0.5430448285860432,0.515026812823026,0.5713754792772396
94,0.5942082866530403,0.5657062675107727,0.6697721657131906,0.4618408374664397,0.5799572770819065,0.5397399099996895,0.6130992564180778
95,0.544012022417775,0.5007847084192285,0.6538509707016238,0.40676080405662113,0.5223983654185018,0.47727873232857665,0.5714717594887372
96,0.48085291836394467,0.5566915313448904,0.6773163952618781,0.41672597585538734,0.5187722248544175,0.46482118273680534,0.5868477473241374
97,0.5265473657155766,0.5635411158075789,0.6208091001290118,0.38678002264117955,0.5450442407615778,0.4916055299469773,0.5778581118879371
98,0.5454580261652626,0.5222000332297136,0.6335011377007509,0.4339826964526653,0.5338290296974881,0.5001456990354516,0.5674688040491347


==> data/error_processed_succ_high.csv <==
s,0,1,2,3,median,lq,uq
0,0.7216598349604025,0.704058068800382,0.8627880588133945,0.6921639383082262,0.7128589518803923,0.701084536177343,0.7569418909236505
1,0.9811425957057286,1.4349355996983113,1.318862345062272,0.8694698606758535,1.1500024703840004,0.9532244119482598,1.347880658721282
2,1.9283268087224896,1.9503832221100885,2.0134418866830366,1.853946893106564,1.939355015416289,1.909731829818508,1.9661478882533254
3,1.8441497146004509,1.5626923813473084,2.0941509268547724,1.780372151211456,1.8122609329059536,1.7259522087454193,1.9066500176640313
4,1.0372965894466406,2.067887117633014,1.8300986588165244,1.5915940187258173,1.7108463387711708,1.4530196614060231,1.8895457735206467
5,0.9118021219591483,1.7491203359084586,2.1102166444396047,2.0409352316292315,1.8950277837688452,1.539790782421131,2.0582555848318247
6,1.0457365982853606,1.4071972354256355,1.4680622747496195,1.5960968588576128,1.4376297550876274,1.3168320761405667,1.5000709207766179
7,0.9207369984185005,1.0362623790724883,1.3366330020291355,1.932156440951972,1.186447690550812,1.0073810339089913,1.4855138617598447
8,0.8511547241795283,0.9491690489620831,1.3787126276376893,1.7920890714844075,1.1639408382998861,0.9246654677664443,1.4820567385993688
9,0.9274773267039994,1.019779032750528,2.4468575349551926,2.049859388816105,1.5348192107833167,0.9967036062388959,2.149108925350877
10,1.087758205819444,0.9079646931683016,2.1192207962292056,2.0886689585887246,1.5882135822040842,1.0428098276566584,2.0963069179988447
11,1.2250308454455334,1.0096335916379298,1.4249108367031404,1.5868083424944988,1.3249708410743368,1.1711815319936325,1.4653852131509801
12,1.0199582614154175,0.9792355554147083,1.0668549312863502,1.2801838867636217,1.0434065963508838,1.0097775849152402,1.120187170155668
13,1.1818971189138923,0.9453534025684506,0.9769190947928783,1.0532419561691273,1.015080525481003,0.9690276717367714,1.0854057468553187
14,1.165773608866262,0.7616505474497055,0.7468503242071759,1.0741328487890147,0.9178916981193601,0.7579504916390731,1.0970430388083265
15,1.1514828230404062,0.9163284425902813,0.7059059817772875,1.0170077985053165,0.9666681205477989,0.8637228273870329,1.050626554639089
16,1.167322115803663,0.8593922893894138,1.0657307689685533,1.1960737382524145,1.116526442386108,1.0141461490737684,1.174510021415851
17,0.9630265867262676,0.8396669491867577,1.4671584735324819,1.0388980607318272,1.0009623237290475,0.93218667734139,1.145963163931991
18,1.0822929088748474,0.8010000333411219,1.9828670680452154,0.9654356939532748,1.0238643014140612,0.9243267788002366,1.3074364486674395
19,0.9475257439705441,0.956293735811873,1.5048027639715915,0.9175788672530749,0.9519097398912086,0.9400390247911768,1.0934209928518026
20,0.848706822087276,0.906657270693205,2.678064328199618,1.0110617882788369,0.9588595294860209,0.8921696585417228,1.4278124232590321
21,1.052890842234876,1.1940994546118617,3.3976701723456673,0.9848454942693415,1.1234951484233688,1.0358795052434924,1.7449921340453132
22,0.9692015704760373,1.186578587162504,2.353851693221985,1.1453582054675275,1.1659683963150158,1.101319046719655,1.478396863677374
23,1.0002623421269836,0.9794064165264993,1.8711531949082845,1.118670117577975,1.0594662298524793,0.9950483607268625,1.3067908869105525
24,0.9044119801570237,1.1065101260773584,1.309195744863703,1.002785164415051,1.0546476452462046,0.9781918683505442,1.1571815307739446
25,1.2583549863688293,1.3489054878430238,1.1175173013087525,0.87453613103261,1.1879361438387908,1.0567720087397168,1.280992611737378
26,0.8920609514434393,1.4459249400441676,0.8343559329684972,0.810150238090249,0.8632084422059683,0.8283045092489352,1.0305269485936215
27,1.0108007422706073,1.3439279531206043,0.9380159016925793,0.8159313243644186,0.9744083219815933,0.9074947573605392,1.0940825449831066
28,0.9332902584882367,1.2169121354749741,1.0612039019693769,0.7491418437413858,0.9972470802288067,0.887253154801524,1.1001309603457763
29,1.053481113007443,2.0751831447196234,1.2524994981696536,0.7252017844336155,1.1529903055885482,0.9714112808639862,1.458170409807146
30,1.0568319043561076,2.475590037415556,1.4858637248457824,0.7053361476086758,1.271347814600945,0.9689579651692497,1.7332953029882257
31,0.9140836311160371,3.0920771478834537,1.267723706438087,0.7137336402507024,1.0909036687770621,0.8639961333997035,1.7238120667994288
32,1.0653909245676096,2.674325325318151,1.2415266787199086,0.6774731829893775,1.153458801643759,0.9684114891730515,1.5997263403694693
33,0.9493039357947282,2.3484241371959205,1.1888489790610277,0.6540261957010194,1.069076457427878,0.8754845007713009,1.478742768594751
34,0.9846070578228988,1.9904161407460905,0.9963822929701631,0.7860353573790855,0.9904946753965309,0.9349641327119455,1.2448907549141448
35,0.9499598176807607,1.7976718614067624,0.9776610523171314,0.6807064622279079,0.963810434998946,0.8826464788175474,1.182663754589539
36,0.8555088649380135,1.2980646920234502,0.9574310894197063,0.7869827301023313,0.9064699771788599,0.838377331229093,1.0425894900706423
37,0.8114108104330303,0.9822451958338548,1.2197703134798195,0.7471664490815304,0.8968280031334426,0.7953497200951554,1.0416264752453461
38,1.0190373836153324,0.9187279073020457,1.6104439036477367,0.6956177201591255,0.968882645458689,0.8629503605163157,1.1668890136234333
39,0.8688108032639658,0.8867689232190259,1.1465845286758245,0.8109590144706182,0.8777898632414958,0.8543478560656288,0.9517228245832257
40,0.8843042162985181,1.004813312156151,0.9144863440659303,0.8054048269435605,0.8993952801822243,0.8645793689597787,0.9370680860884855
41,0.8381631999421144,1.201126844164866,1.065377620793199,0.8324220481587112,0.9517704103676567,0.8367279119962636,1.099314926636116
42,0.9092262433246784,1.1950518580038552,1.2825549554624738,0.8007193219984015,1.0521390506642667,0.8820995129931091,1.2169276323685099
43,0.9614424740208579,1.1892884267207195,0.969946979946403,0.7605292344095125,0.9656947269836305,0.9112141641180216,1.0247823416399822
44,0.8857084401350198,1.0723505936639868,0.9817363627795114,0.7824550238785558,0.9337224014572656,0.8598950860709038,1.0043899205006301
45,0.9621074236649041,0.9704859215792371,0.983623252325671,0.7201207708150618,0.9662966726220705,0.9016107604524435,0.9737702542658456
46,0.9277548696703534,1.05898484507756,0.9028048852041478,0.7550396773723494,0.9152798774372506,0.8658635832461982,0.9605623635221551
47,0.9188866482001391,1.054402622512881,0.8850223890905888,0.8365524466208547,0.9019545186453639,0.8729049034731553,0.9527656417783246
48,0.7991700122298774,1.0602609437846136,1.000563233636269,0.795433379528733,0.8998666229330732,0.7982358540545913,1.0154876611733552
49,0.8077709987215285,1.0384477194603934,0.9265106598922448,0.7218573301801574,0.8671408293068866,0.7862925815861858,0.954494924784282
50,0.8630831141862639,1.1080258517066959,0.9899264675911305,0.7689307348740155,0.9265047908886972,0.8395450193582018,1.0194513136200218
51,0.7904767920946584,1.0104004329484182,1.0125942743587004,0.7613594310453151,0.9004386125215382,0.7831974518323226,1.0109488933009887
52,0.7734313594416682,1.2266569600724189,0.9333705532794423,0.7006286214915562,0.8534009563605552,0.7552306749541402,1.0066921549776864
53,0.7888016605073451,1.1217778861138579,0.827741265870979,0.8866488311870258,0.8571950485290023,0.8180063645300705,0.9454310949187337
54,0.635725473205509,1.3105714001413447,0.9430895528509704,0.7752702304025282,0.8591798916267492,0.7403840411032734,1.034960014673564
55,0.7601723483548531,1.1954800150501417,0.9537116133744997,0.7890493198590056,0.8713804666167526,0.7818300769829676,1.0141537137934102
56,0.7001076542842999,1.11054719486319,0.950871454271322,0.7610937742344163,0.8559826142528691,0.7458472442468871,0.990790389419289
57,0.6808988410093458,1.1409346402895135,0.9808659617435379,0.7666559696379847,0.8737609656907612,0.7452166874808249,1.0208831313800317
58,0.7279817684015957,1.1814569483113404,0.9866434029433063,0.7395539024521856,0.863098652697746,0.736660868939538,1.035346789285315
59,0.7293817065520329,1.0220415500717706,1.1604336231434325,0.7238754194567317,0.8757116283119017,0.7280051347782076,1.056639568339686
60,0.6855765742491958,1.0031198147717786,1.059482940172575,0.757921258458063,0.8805205366149208,0.7398350874058462,1.0172105961219775
61,0.7248456096703529,0.9670475983630914,1.0875039229644201,0.6912793578234119,0.8459466040167222,0.7164540467086177,0.9971616795134235
62,0.6789813326083078,0.9175872725347596,1.0321471673475615,0.6881930686949144,0.802890170614837,0.6858901346732628,0.9462272462379602
63,0.7212383322276089,1.1466838661972036,1.0722915418267094,0.6960745351623372,0.8967649370271591,0.7149473829612909,1.0908896229193328
64,0.6595339899025006,0.9793396170241361,1.0000170665077044,0.7969608505856098,0.888150233804873,0.7626041354148325,0.9845089793950281
65,0.6620648785023688,0.916024932043826,1.1052748269850137,0.7573164957593213,0.8366707139015737,0.7335035914450831,0.9633374057791229
66,0.6723156159695965,1.0188883339504284,1.0815905174945437,0.8157851150328966,0.9173367244916626,0.7799177402670716,1.0345638798364571
67,0.6007388771273545,0.8321072480115668,1.0641141822718247,0.6973670290197153,0.764737138515641,0.673209991046625,0.8901089815766313
68,0.6545953784228574,0.9242846239853212,1.0312621698320557,0.6589887952681431,0.7916367096267322,0.6578904410568217,0.9510290104470047
69,0.7139272046098726,0.8740362543019756,1.111299618695294,0.6654950945505337,0.7939817294559242,0.7018191770950378,0.9333520954003052
70,0.6724875741156326,0.7768457033217642,1.2757336780087267,0.6885826771407783,0.7327141902312713,0.6845589013844918,0.9015676969935048
71,0.7324360362161602,0.8377516586689343,1.150487899279134,0.7138509771848028,0.7850938474425473,0.7277897714583208,0.9159357188214843
72,0.6288919349150425,0.8909901740356014,1.026099368857493,0.7673690694371001,0.8291796217363507,0.7327497858065858,0.9247674727410744
73,0.7096622406997328,0.8362988688256191,0.9892063706505653,0.7489694688324853,0.7926341688290521,0.7391426617992971,0.8745257442818556
74,0.6769916800463315,0.8063063469843832,1.058682367572073,0.7215808171545421,0.7639435820694627,0.7104335328774894,0.8694003521313056
75,0.676129930128813,0.8165674453054962,1.0949057639754534,0.6839339797525816,0.750250712529039,0.6819829673466394,0.8861520249729855
76,0.7120927277232697,0.874089633957881,1.0657783112872188,0.724521657817669,0.799305645887775,0.7214144252940692,0.9220118032902154
77,0.6203289245123497,0.7006068548098954,0.9502469753409251,0.7143532047659948,0.7074800297879451,0.6805373722355089,0.7733266474097273
78,0.6841172447026233,0.7287280414971476,1.0901902780942796,0.6907719532721736,0.7097499973846606,0.689108276129786,0.8190936006464307
79,0.6523257029980338,0.794244714921938,0.961146507800262,0.7314191894427404,0.7628319521823392,0.7116458178315638,0.8359701631415191
80,0.6437642927990868,0.7593565841746152,1.070316967361138,0.7070132021718599,0.7331848931732375,0.6912009748286666,0.8370966799712458
81,0.6556540768782333,0.7735918090538872,1.0043262938858706,0.7768159500435678,0.7752038795487275,0.7441073760099738,0.8336935360041435
82,0.5688340264546349,0.7239511558212623,1.0096164127837746,0.7041876430506355,0.7140693994359489,0.6703492389016353,0.7953674700618905
83,0.7400734201307989,0.7623506741126501,1.0037164980526665,0.6603900394517279,0.7512120471217245,0.7201525749610311,0.8226921300976542
84,0.5855743627790176,0.6908469656957196,0.9913363773799092,0.6610243997423495,0.6759356827190346,0.6421618905015165,0.765969318616767
85,0.6223392785104823,0.7730262415068436,0.8239973328826393,0.7455128446922258,0.7592695430995346,0.71471945314679,0.7857690143507925
86,0.6038615606689828,0.6477993083724357,0.9007380143529793,0.6610883117270826,0.6544438100497592,0.6368148714465725,0.7210007373835567
87,0.6577743783097583,0.7490471249038206,0.9312102304411265,0.7492391399795173,0.749143132441669,0.7262289382553051,0.7947319125949197
88,0.5260602815460955,0.767213388061979,0.9594330900026357,0.6734058777454159,0.7203096329036975,0.6365694786955859,0.8152683135471432
89,0.6273481545403706,0.6771901177828868,0.9408824662123773,0.7367580261023002,0.7069740719425935,0.6647296269722578,0.7877891361298195
90,0.5349514847782185,0.7403053418849113,0.8286440868417009,0.6759392503225462,0.7081222961037288,0.6406923089364642,0.7623900281241087
91,0.5618008310085675,0.6668959529401102,0.8810603389883215,0.6177850446176356,0.6423404987788729,0.6037889912153686,0.720437049452163
92,0.6125116490969441,0.7440863335968869,1.2062253949776736,0.7372573817575616,0.7406718576772242,0.7060709485924073,0.8596210989420836
93,0.601463212075747,0.7008036884874942,1.2116335808697953,0.7487950465032794,0.7247993674953868,0.6759685693845574,0.8645046800949084
94,0.60000555766377,0.7164721451578093,0.9983454372294968,0.6392451011079036,0.6778586231328565,0.6294352152468701,0.7869404681757312
95,0.5393950395432416,0.7626406062585912,1.0534564102506299,0.6937724133455331,0.7282065098020621,0.6551780698949603,0.835344557256601
96,0.5247283270301839,0.7611786893724806,1.0402740517963558,0.7463633990646931,0.7537710442185868,0.6909546310560658,0.8309525299784494
97,0.5655349641040764,0.7737721158588182,1.0188031618019162,0.6978815802362379,0.7358268480475281,0.6647949262031976,0.8350298773445928
98,0.6209565638955208,0.7818329028866399,0.8936589169524018,0.7126524787216928,0.7472426908041663,0.6897285000151498,0.8097894064030804
99,0.6107795474923063,0.7462861687777169,0.9216790985052848,0.6748500974172364,0.7105681330974767,0.658832459936004,0.790134401209609


==> data/error_processed_succ_low.csv <==
s,0,1,2,3,median,lq,uq
0,0.8107476408066211,0.7298820215388679,0.8966385450914345,0.754323677984863,0.782535659395742,0.7482132638733642,0.8322203668778244
1,1.161222208252857,1.0805286046388063,1.5379176007632682,1.512833713869183,1.33702796106102,1.1410488073493443,1.5191046855927044
2,2.3515566680606423,1.9718041046907764,3.5165492745622537,3.4592620795917606,2.9054093738262017,2.256618527218176,3.473583878334384
3,3.8947358905268974,3.1173227789130964,3.250559047875644,3.089120360691394,3.18394091339437,3.110272174357671,3.4116032585384573
4,4.136868929930448,3.8015393280319034,2.927796322950785,2.9229191200979603,3.3646678254913445,2.926577022237579,3.8853717285065397
5,3.7561075869424023,3.5846081426977445,3.3686716533273864,2.7489469878906005,3.4766398980125652,3.21374048696819,3.627483003758909
6,3.2454158870292167,3.0783618480353057,2.2012442251768043,2.608334923612374,2.8433483858238398,2.5065622490034816,3.1201253577837837
7,2.431407564364257,2.6103027347288985,1.9493351108686463,2.4806523998254653,2.4560299820948615,2.310889450990355,2.5130649835513235
8,2.1703513719176497,2.1593603155075694,1.7864109317425503,2.4716613652991857,2.1648558437126093,2.0661229695663144,2.245678870263034
9,1.6899832993351458,1.7960712626846271,1.311043244100679,2.6738312814999756,1.7430272810098866,1.595248285526529,2.0155112673884643
10,1.693809703519779,1.8261451507204762,1.4623902541347504,2.974323687601431,1.7599774271201276,1.6359548411735219,2.113189784940715
11,1.4220613538572195,2.012837870263582,1.252225187679327,2.9691674344581593,1.7174496120604008,1.3796023123127465,2.2519202613122262
12,1.2019080204358898,1.805992975908643,1.1142139457009763,3.435096292596169,1.5039504981722664,1.1799845017521615,2.2132688050805247
13,1.2742798096189891,2.3872096717716627,0.9482412459823649,4.188100798531744,1.830744740695326,1.192770168709833,2.837432453461683
14,1.4319144417551772,2.36944745648235,0.8752378313333896,3.720495640242424,1.9006809491187635,1.2927452891497304,2.7072095024223684
15,1.8747232250809052,2.120495754342104,0.9376861281557107,3.804107279780327,1.9976094897115044,1.6404639508496066,2.54139863570166
16,1.7771347315224466,2.056256167248662,0.9463217642035034,4.348324283184652,1.9166954493855544,1.5694314896927108,2.629273196232659
17,1.363124132194258,2.3388771308181875,1.125830748575086,3.951203284123267,1.8510006315062228,1.303800786289465,2.7419586691444575
18,1.1190388144833663,2.156165874703763,1.1751643955225246,4.785264674337598,1.6656651351131437,1.1611330002627351,2.8134405746122217
19,1.1856107681470536,1.436687560980828,1.149711872895007,4.136821657821714,1.3111491645639408,1.176636044334042,2.1117210851910495
20,1.4096974385305223,1.6905302451479596,1.1915051944963109,3.8932158362511706,1.550113841839241,1.3551493775219694,2.2412016429237624
21,1.5727653399311927,1.673784722446768,1.0838893685842,5.2501553480534255,1.6232750311889803,1.4505463470944444,2.5678773788484324
22,1.457785026705882,1.7130636922037812,0.8677170471693297,4.840577165680951,1.5854243594548316,1.310268031821744,2.4949420605730737
23,1.35892639625022,1.6572555984042294,0.8470244707791916,4.596952132138429,1.5080909973272247,1.2309509148824629,2.3921797318377793
24,1.1279797056217098,1.1628812771280819,0.7917964852879222,5.260130201609957,1.1454304913748958,1.0439339005382628,2.1871935082485505
25,1.1717364769685812,0.9681796187617894,0.9231532936920764,5.891839604132054,1.0699580478651853,0.9569230374943611,2.3517622587594493
26,1.1942618073073807,0.8878552742620933,0.7665383451353458,7.533718144483162,1.041058540784737,0.8575260419804065,2.7791258916013257
27,1.0838627409133639,0.8353374741064202,0.700534765624239,7.572875303355261,0.9596001075098921,0.8016367969858749,2.706115881523838
28,1.3641785071714614,0.7306329055084109,0.6691914490641117,6.64931134848376,1.0474057063399362,0.7152725413973361,2.6854617174995363
29,1.2980295059519664,0.8119771055841614,0.6935340703989264,5.780473459380849,1.055003305768064,0.7823663467878526,2.4186404943091873
30,1.1249448234553021,0.8169208065729952,0.6573017155329093,6.854089490134654,0.9709328150141486,0.7770160338129737,2.5572309901251398
31,1.2283493720190444,0.712773391365775,0.6645840232115033,5.685183160395694,0.9705613816924097,0.7007260493272072,2.342557819113207
32,1.2428591097814514,0.7411753824922016,0.730488099426585,5.50023168017236,0.9920172461368265,0.7385035617257975,2.307202252379178
33,1.4109740093345535,0.7520277343086605,0.6282800841346995,6.1041673469527815,1.081500871821607,0.7210908217651703,2.5842723437391104
34,1.330242923966255,0.7263990337295172,0.6933788163425776,5.232869681191181,1.0283209788478862,0.7181439793827823,2.3058996132724863
35,1.0541923009206047,0.8093476923853892,0.6329469398946381,4.228410760573939,0.9317699966529969,0.7652475042627014,1.8477469158339384
36,0.9172830404546679,0.8073991665931033,0.5610068791614004,3.5873428613749367,0.8623411035238856,0.7458010947351776,1.5847979956847351
37,0.8913726531263683,0.7000416338011441,0.5485053790412793,3.8694501669794503,0.7957071434637562,0.6621575701111779,1.6358920315896388
38,0.9358221137033701,0.7088795088306913,0.5989768317564139,3.1544589180248472,0.8223508112670307,0.6814038395621219,1.4904813147837395
39,0.8239863447429151,0.675244291705802,0.6250065243607584,3.068482986938877,0.7496153182243586,0.6626848498695411,1.3851105052919057
40,0.7138022679707327,0.730110191126997,0.5868536236752238,2.3454668528539213,0.7219562295488648,0.6820651068968555,1.1339493565587282
41,0.7753796894579628,0.6967474250998076,0.5946901236482257,2.5391016752027773,0.7360635572788852,0.6712330997369121,1.2163101858941663
42,0.8262975638900498,0.6442874178888632,0.5907232054727517,2.2645817463778304,0.7352924908894565,0.6308963647848354,1.185868609511995
43,0.6961178202635865,0.7359180302920123,0.6083898622643786,1.958100587393174,0.7160179252777994,0.6741858307637845,1.0414636695673027
44,0.7300181370616207,0.7412371368268265,0.635955870493695,1.8555641325914405,0.7356276369442236,0.7065025704196393,1.01981888576798
45,0.7330200877399052,0.7435067713461585,0.6365255840442009,1.6983643657296705,0.7382634295430319,0.7088964618159791,0.9822211699420365
46,0.631036656351334,0.6631460178350244,0.6236166462692089,1.7092021986855133,0.6470913370931792,0.6291816538308027,0.9246600630476466
47,0.640857240880035,0.7512212935985144,0.6275393074135208,1.6580886033012965,0.6960392672392748,0.6375277575134065,0.97793812102421
48,0.6181484258626394,0.7210292552817615,0.6464157323114148,1.6737375488034438,0.6837224937965882,0.639348905699221,0.9592063286621821
49,0.5875751168222396,0.6480443163941547,0.6257082550160399,1.5893192380206511,0.6368762857050974,0.6161749704675898,0.8833630468007788
50,0.6946486611315548,0.6762826103729683,0.6313689483029103,1.402738481645246,0.6854656357522615,0.6650541948554538,0.8716711162599775
51,0.6342022527201384,0.6887554844884298,0.5712623037070348,1.298521050721254,0.6614788686042841,0.6184672654668626,0.8411968760466358
52,0.6797438890407157,0.681194641151133,0.6067482405550869,1.2785274522980006,0.6804692650959243,0.6614949769193085,0.8305278439378498
53,0.6476402715748465,0.6959254602537085,0.5834442070806742,1.1488135703470477,0.6717828659142775,0.6315912554513035,0.8091474877770433
54,0.6504160539035123,0.7311582307028166,0.5593218544560108,1.237427703971926,0.6907871423031644,0.6276425040416369,0.8577255990200939
55,0.7028040568917837,0.6252195518771354,0.5567572830600084,1.1213413663277445,0.6640118043844596,0.6081039846728536,0.807438384250774
56,0.6569853316695649,0.7123444734639373,0.6252138893704164,1.056236812530455,0.684664902566751,0.6490424710947778,0.7983175582305667
57,0.6952400682959684,0.6175253942788708,0.5603987197417871,1.0276400875762015,0.6563827312874195,0.6032437256445998,0.7783400731160266
58,0.597900218442861,0.6660298788030842,0.611617629735203,1.0320410249408345,0.6388237542691435,0.6081882769121174,0.7575326653375218
59,0.6513750781601777,0.6779507150172057,0.5526539126292009,0.9474649365926447,0.6646628965886917,0.6266947867774335,0.7453292704110656
60,0.662887199652636,0.6579040692378174,0.5958384875879855,0.8988886464116933,0.6603956344452266,0.6423876738253594,0.7218875613424003
61,0.6726644737431051,0.6703913612792786,0.6050264162694735,0.987739262156591,0.6715279175111919,0.6540501250268274,0.7514331708464765
62,0.6879084080800097,0.6097127909752639,0.5544641445220254,1.1022469087416473,0.6488105995276368,0.5959006293619542,0.7914930332454191
63,0.6217960703697724,0.6206017062069286,0.5567313014198562,1.0221474032466062,0.6211988882883505,0.6046341050101605,0.7218839035889808
64,0.6243820956542756,0.6767291136482548,0.5409704074971874,0.8667619840272394,0.6505556046512653,0.6035291736150036,0.724237331243001
65,0.6366636698786858,0.6446263149858615,0.5913398974132722,0.9323366852654135,0.6406449924322737,0.6253327267623324,0.7165539075557495
66,0.6550207516593062,0.6451656090608747,0.6371040727671443,0.8455134310459307,0.6500931803600905,0.6431502249874421,0.7026439215059623
67,0.6563916159397314,0.6279651532131598,0.5454323182952079,0.846566062008375,0.6421783845764456,0.6073319444836718,0.7039352274568923
68,0.6372139774310326,0.6347055809321582,0.5415312586528528,0.9429606720175129,0.6359597791815954,0.6114120003623319,0.7136506510776527
69,0.6110475949617197,0.5622585170784626,0.5462797705288809,0.8462393022749598,0.5866530560200911,0.5582638304410672,0.6698455217900298
70,0.6227089850402849,0.6112156086524032,0.5487894478751065,0.8608658578709979,0.6169622968463441,0.595609068458079,0.6822482032479632
71,0.7167014696178264,0.7082516408881908,0.5507899956813561,0.8192190337356442,0.7124765552530086,0.6688862295864821,0.7423308606472809
72,0.662402183753226,0.6121909334888758,0.5432707793942465,0.8211810095366019,0.6372965586210508,0.5949608949652184,0.70209689019907
73,0.7375212729576827,0.5525197808332193,0.4709008616836408,0.8200137894366114,0.645020526895451,0.5321150510458247,0.7581444020774148
74,0.6399978639712464,0.5473519493836209,0.47079394876966413,0.7798636455364388,0.5936749066774336,0.5282124492301317,0.6749643093625445
75,0.6469845395040451,0.5466379813485545,0.5468525717088589,0.7592297224355566,0.596918555606452,0.5467989241187828,0.675045835236923
76,0.6752305816954868,0.573230277932426,0.5188161233978116,0.7640359487130551,0.6242304298139564,0.5596267392987724,0.6974319234498788
77,0.7011251827534063,0.5386328779653351,0.4814607958998481,0.8389852760882504,0.6198790303593706,0.5243398574489634,0.7355902060871173
78,0.64479506500332,0.5651201465215098,0.4394421561282184,0.8402205273371257,0.6049576057624149,0.5337006489231869,0.6936514305867714
79,0.5796533946169662,0.5624303096437316,0.458034770649585,0.7602669689724089,0.5710418521303489,0.536331424895195,0.6248067882058268
80,0.7095984061540974,0.5761063375259399,0.48015212813519353,0.791599772500758,0.6428523718400186,0.5521177851782533,0.7300987477407626
81,0.653232259284097,0.5206017875115085,0.4419028334179648,0.8363838462947077,0.5869170233978027,0.5009270489881226,0.6990201560367497
82,0.6395668507601073,0.523131300807684,0.4336148582199267,0.6981915867083867,0.5813490757838957,0.5007521901607447,0.6542230347471771
83,0.6722526545238573,0.49663404696669144,0.4233995476898189,0.7389682079471847,0.5844433507452744,0.4783254221474733,0.6889315428796892
84,0.6350374334978989,0.4657324946940764,0.4308372551613985,0.7930951659471708,0.5503849640959877,0.45700868481090695,0.6745518666102168
85,0.6134912835288497,0.5384092465567505,0.44530954207477835,0.7574820179829514,0.5759502650428001,0.5151343204362575,0.6494889671423751
86,0.5662867214365521,0.4819257362638901,0.4752396732938622,0.742667359785302,0.5241062288502212,0.4802542205213831,0.6103818810237396
87,0.5575008778576669,0.49955124367893433,0.43640651545273634,0.7083581679442306,0.5285260607683007,0.48376506162238486,0.5952152003793079
88,0.5932807435695286,0.5096725389149841,0.4309861379084851,0.759943820050642,0.5514766412422564,0.49000093866335936,0.634946512689807
89,0.5644519727937394,0.4804168790451987,0.44731584706091504,0.6948979235142412,0.5224344259194691,0.47214162104912777,0.5970634604738648
90,0.5177521981538546,0.50071957710122,0.4285099013023999,0.7195861819599562,0.5092358876275374,0.48266715815151495,0.56821069410538
91,0.5735223218792558,0.5202539969040797,0.4014737192323647,0.7789539936335571,0.5468881593916677,0.490558927486151,0.6248802398178311
92,0.6215216143679683,0.4806080203260759,0.44081149684709936,0.7433022200900377,0.5510648173470221,0.4706588894563318,0.6519667657984856
93,0.5605584870143031,0.4786865687064879,0.44262232046035144,0.7122127219085642,0.5196225278603955,0.4696705066449538,0.5984720457378684
94,0.5952360151034263,0.4852702934380709,0.43629584678050487,0.7838474061317048,0.5402531542707486,0.4730266817736794,0.6423888628604959
95,0.5292178636335257,0.44581405028636406,0.42947345955712973,0.7282910580165365,0.4875159569599449,0.44172890260405545,0.5789861622292785
96,0.5539012550004547,0.45755268323923376,0.42335130380149033,0.7008764244130841,0.5057269691198443,0.44900233837979786,0.590645047353612
97,0.520485682420006,0.5161614842992737,0.4050219612988474,0.6849785876565435,0.5183235833596398,0.4883766035491671,0.5616089087291404
98,0.5574202375477832,0.4629145057423959,0.38867321854160614,0.7201959556561157,0.5101673716450896,0.44435418394219844,0.5981141670748664


==> data/error_processed_succ_medium.csv <==
s,0,1,2,3,median,lq,uq
0,0.7475932467815486,0.7710852963533746,0.7242414819679693,0.727998649212096,0.7377959479968224,0.7270593574010643,0.753466259174505
1,1.4041271924561942,1.8943663862865683,1.1517815179106679,1.2155386238460482,1.309832908151121,1.199599347362203,1.5266869909137877
2,2.7148452611395286,2.0930238779454013,4.658392009629303,1.2297936769142095,2.403934569542465,1.8772163276876035,3.2007319482619723
3,1.6733612300386582,1.2107887169371445,2.1089969487040046,0.9541186929326281,1.4420749734879013,1.1466212109360154,1.7822701597049948
4,1.5392378800788356,0.8954193029661325,1.542867374836801,0.9589552343343112,1.2490965572065733,0.9430712514922666,1.540145253768327
5,1.4646562500747005,0.8655321945484148,1.2330064665005012,0.8191466016981955,1.049269330524458,0.85393579633586,1.290918912394051
6,1.153103982662963,0.8276709936695557,0.9492436918728109,0.7916617095263545,0.8884573427711833,0.8186686726337553,1.000208764570349
7,1.0171111696662092,0.8048274908207985,0.7456596082014023,0.9297315388102392,0.8672795148155188,0.7900355201659495,0.9515764465242316
8,1.0104088433396763,0.7842489627219357,0.686294414164463,0.9743917584348517,0.8793203605783937,0.7597603255825675,0.9833960296610579
9,0.9802401925553608,0.6657777329404844,0.7836311804598243,0.9688224005650399,0.8762267905124321,0.7541678185799894,0.97167684856262
10,0.9667001505578412,0.6978251275652693,0.7379205037974162,0.7993754521504306,0.7686479779739235,0.7278966597393796,0.8412066267522833
11,0.826465193355577,0.7930229962805853,0.6730868651027738,0.8200387292162751,0.8065308627484302,0.7630389634861324,0.8216453452511006
12,0.8924519024671059,0.7178311854433406,0.644530492932368,0.8139992365301986,0.7659152109867695,0.6995060123155974,0.8336124030144254
13,0.7497467580372509,0.719754692321978,0.7386500250310649,0.7322241474104889,0.7354370862207769,0.7291067836383612,0.7414242082826114
14,0.7476694122226623,0.5953787725452062,0.7895165720461147,0.7321671566006799,0.7399182844116711,0.6979700605868114,0.7581312021785254
15,0.8776432315558635,0.7137806640254492,0.7551780488078847,0.7515841447944618,0.7533810968011733,0.7421332746022086,0.7857943444948794
16,0.8180163636568925,0.7299202061776835,0.6903943922559526,0.6863517523981784,0.710157299216818,0.6893837322915091,0.7519442455474856
17,0.720575885186513,0.6870376746265743,0.6915600185579273,0.7670904037807308,0.7060679518722202,0.690429432575089,0.7322045148350674
18,0.7563909997653095,0.7215323084276389,0.7137110265080304,0.7414303456000622,0.7314813270138505,0.7195769879477368,0.7451705091413741
19,0.6759263080466027,0.7316838246430251,0.6953283687568123,0.6688550604979855,0.6856273384017075,0.6741584961594483,0.7044172327283655
20,0.6311412800835897,0.6784580278617309,0.6674934559551304,0.7363877749430486,0.6729757419084307,0.6584054119872452,0.6929404646320604
21,0.7032792644135057,0.623242614363461,0.6021205871999901,0.6397143240603319,0.6314784692118964,0.6179621075725933,0.6556055591486254
22,0.6765118157750902,0.666195446413035,0.6620633707015329,0.6498124790180064,0.664129408557284,0.6590006477806513,0.6687745387535488
23,0.684612168538027,0.6077734682712201,0.6758992807470683,0.6288709775377391,0.6523851291424037,0.6235966002211093,0.6780775026948079
24,0.680792398155942,0.6679363415004768,0.6280302945187506,0.6132230568844399,0.6479833180096137,0.6243284851101729,0.671150355664343
25,0.6956619196168395,0.6456400417126108,0.6119954224824584,0.5596755263361527,0.6288177320975346,0.598915448445882,0.6581455111886679
26,0.6436021041939953,0.574011022185174,0.6149818775891558,0.5674868150844695,0.5944964498871649,0.5723799704099979,0.6221369342403656
27,0.6244122986916616,0.6588714220392515,0.6270426255168486,0.5976633206795703,0.6257274621042551,0.6177250541886388,0.6349998246474493
28,0.6580096976996432,0.6520383480480758,0.5545207604947534,0.5657943673896058,0.6089163577188408,0.5629759656658927,0.6535311854609677
29,0.6537107643890973,0.5650797425330375,0.5879429943645686,0.5834703984228283,0.5857066963936985,0.5788727344503807,0.6043849368707008
30,0.6324965666632767,0.6571165516861346,0.6183048178843031,0.578815521198957,0.6254006922737899,0.6084324937129666,0.6386515629189912
31,0.5699866163802954,0.658291546695978,0.5900612356582483,0.5617755973414039,0.5800239260192719,0.5679338616205725,0.6071188134176807
32,0.6522630357738334,0.6050113632096554,0.592124742562259,0.634363992641685,0.6196876779256701,0.6017897080478063,0.6388387534247221
33,0.640142632654622,0.6229458616020745,0.6244022063142155,0.6235814868494649,0.6239918465818401,0.6234225805376173,0.6283373128993172
34,0.6278357230533768,0.5829752939571011,0.5785822336238859,0.5674290777114738,0.5807787637904935,0.5757939446457829,0.5941904012311701
35,0.6330311872615835,0.654114905687704,0.5772471599166306,0.5500223919444204,0.605139173589107,0.570440967923578,0.6383021168681136
36,0.6241808678873869,0.6002697672888204,0.5207189386355143,0.5234162703929482,0.5618430188408843,0.5227419374535898,0.606247542438462
37,0.545831790707652,0.6093833585961358,0.5315452668208382,0.5450042200564646,0.5454180053820583,0.541639481747558,0.5617196826797729
38,0.6399937322659518,0.5571194280415199,0.5117938530154429,0.5875676011608258,0.5723435146011728,0.5457880342850007,0.6006741339371073
39,0.5429994961868346,0.5148344998416209,0.4771972847509305,0.5892669584080279,0.5289169980142278,0.5054251960689482,0.5545663617421329
40,0.6126358147632694,0.5595135026301066,0.4789734647595155,0.5546820439171857,0.5570977732736462,0.5357548991277682,0.5727940806633973
41,0.6369326117406137,0.5447312829182817,0.45493982620038315,0.5561684337396275,0.5504498583289545,0.522283418738807,0.5763594782398741
42,0.5740282428105267,0.5663397989970301,0.44703102898956737,0.49300259392349693,0.5296711964602635,0.48150970269001453,0.5682619099504043
43,0.6285485597253015,0.579673305219142,0.4976157127801677,0.5389981372692906,0.5593357212442163,0.5286525311470098,0.5918921188456818
44,0.5793825862776182,0.5521443191899132,0.48309695891967,0.5370948936950812,0.5446196064424973,0.5235954100012284,0.5589538859618395
45,0.5627587880119574,0.5288050774358672,0.4714174294213316,0.497737870124779,0.5132714737803231,0.49115775994891714,0.5372935050798898
46,0.5627371736098042,0.5048698273697078,0.4767720996114017,0.4610724671759369,0.4908209634905547,0.4728471915025355,0.5193366639297319
47,0.6145246957911731,0.5866318891151705,0.47089180943936804,0.4979492473418371,0.5422905682285037,0.49118488786621983,0.5936050907841711
48,0.6579129338597798,0.5215135209959828,0.47929472031332165,0.5338676060802701,0.5276905635381264,0.5109588208253175,0.5648789380251475
49,0.6035235700605274,0.5533937463232855,0.4947017603837036,0.5534507405886641,0.5534222434559748,0.53872074983839,0.5659689479566299
50,0.5778504136275384,0.5496712783508947,0.46561285489571896,0.5266679341932443,0.5381696062720696,0.5114041643688629,0.5567160621700555
51,0.5686536031435562,0.5091670829391413,0.4868671642846572,0.4880250048403834,0.4985960438897623,0.48773554470145186,0.524038712990245
52,0.5801450771234857,0.5140119931034061,0.4608094154542814,0.4717264579366586,0.4928692255200323,0.4689971973160643,0.530545264108426
53,0.5249911177961882,0.4905229818918567,0.46004855871886136,0.47116851583518304,0.4808457488635199,0.46838852655610264,0.49914001586793966
54,0.5145497092484819,0.5422308271017423,0.4523217985362219,0.4964507596146487,0.5055002344315653,0.485418519345042,0.521469988711797
55,0.5202421955363037,0.5468355546402318,0.4642916449825663,0.5171810626355906,0.5187116290859471,0.5039587082223346,0.5268905353122857
56,0.5584235518881652,0.5072998024483382,0.4288467781899709,0.4712072968598581,0.4892535496540982,0.4606171671923863,0.520080739808295
57,0.5646031212258152,0.5306191124310522,0.4069474527363055,0.4735936620447707,0.5021063872379115,0.4569321097176544,0.5391151146297429
58,0.5194749777397426,0.5145064211117809,0.4189680305795256,0.46660085932080386,0.4905536402162924,0.45469265213548427,0.5157485602687714
59,0.5615982404628187,0.5200634349933908,0.3988883679780178,0.4352563410313515,0.47765988801237114,0.4261643477680181,0.5304471363607478
60,0.5606323638047056,0.5243089679580848,0.4936740742666971,0.42407796502680023,0.508991521112391,0.4762750469567229,0.53338981691974
61,0.5425328103614372,0.5081749853618311,0.4218222070800819,0.5026352140058689,0.50540509968385,0.48243196227442214,0.5167644416117326
62,0.5549164979718332,0.519089371635474,0.4211356608760435,0.4711771412867653,0.4951332564611196,0.45866677118408483,0.5280461532195637
63,0.5232223930977763,0.5000584749220802,0.41361562638828836,0.4334842599705952,0.46677136744633774,0.4285171015750185,0.5058494544660043
64,0.5836060973138756,0.5224635330618096,0.39314929895822104,0.48734025356292127,0.5049018933123655,0.4637925149117462,0.5377491741248261
65,0.5446625687667901,0.48000516946683225,0.4066012327902254,0.47059072364125504,0.47529794655404367,0.4545933509284976,0.4961695192918217
66,0.5551242020278839,0.45959148842715863,0.41584469027581433,0.4242199127497118,0.44190570058843526,0.4221261071312375,0.48347466682733997
67,0.5388467484186503,0.46494366778763924,0.4152585135242601,0.46488785096536467,0.464915759376502,0.45248051660508853,0.483419437945392
68,0.6117806939772704,0.4733829937284549,0.41623288595112384,0.430919393427289,0.4521511935778719,0.4272477665582477,0.5079824187906588
69,0.529397446462523,0.47038787629113843,0.4311595735502051,0.4442377131770271,0.45731279473408276,0.44096817827032164,0.48514026883398453
70,0.5950592139982728,0.46129806213935687,0.4033367852343496,0.43620629252008597,0.4487521773297214,0.4279889156986519,0.49473835010408584
71,0.5440144187719381,0.5133092407320416,0.4235836003736578,0.43575097824774744,0.47453010948989455,0.43270913377922504,0.5209855352420157
72,0.538187787843791,0.42865550958072385,0.43250596952585413,0.4514880823193706,0.44199702592261236,0.43154335453957154,0.4731630087004757
73,0.5535749334768513,0.47573698960059196,0.39627044301638287,0.44391632540894377,0.45982665750476787,0.43200485481080353,0.49519647556965674
74,0.5281811939766564,0.5045591753537798,0.38354284681650486,0.4560933997050769,0.48032628752942835,0.4379557614829339,0.510464680009499
75,0.5125659113255567,0.5368947871599513,0.42247801812909613,0.45866140779121545,0.4856136595583861,0.4496155603756856,0.5186481302841554
76,0.5970966969596699,0.5177887504888133,0.4026885937244284,0.4148797456143406,0.46633424805157697,0.4118319576418626,0.5376157371065275
77,0.5727509377359631,0.48460298516239564,0.3843636428023535,0.4418165974160671,0.46320979128923134,0.42745335876263874,0.5066399733057875
78,0.6797316612345078,0.4814803158907745,0.4077674635475869,0.41962990259899996,0.45055510924488723,0.4166642928361467,0.5310431522267078
79,0.6404453483254968,0.4648479214426331,0.3764550094074178,0.41911423115560803,0.44198107629912053,0.40844942571856047,0.5087472781633491
80,0.6310852901035914,0.4545332702266764,0.3953374847136562,0.4315016916291151,0.4430174809278957,0.42246063990025035,0.49867127519590515
81,0.7844200291428293,0.4651136433143631,0.4096508226233184,0.4256956802114534,0.44540466176290827,0.42168446581441965,0.5449402397714797
82,0.8753294076282971,0.4755931988540681,0.4207726314032596,0.4285151685365101,0.4520541836952891,0.4265795342531975,0.5755272510476254
83,0.9629596433286338,0.48362001068166427,0.39442907292882323,0.41445613903805706,0.4490380748598607,0.40944937251074864,0.6034549188434066
84,0.9339835931675065,0.4783313249830754,0.4229780665779304,0.4446062014305181,0.46146876320679675,0.43919916771737116,0.5922443920291831
85,0.8342168838625712,0.4497704272979695,0.3803498423615926,0.41814372554678614,0.4339570764223778,0.40869525475048774,0.5458820414391199
86,0.9073344379901207,0.4880408239381056,0.36838089856638734,0.41868247670929404,0.4533616503236998,0.4061070821735674,0.5928642274511093
87,0.9500351551309356,0.5270674563482838,0.3560209502202884,0.41216830039785907,0.46961787837307145,0.3981314628534664,0.6328093810439468
88,0.9480462571031889,0.45374482757192475,0.4356382173979307,0.43267763442633983,0.4446915224849277,0.43489807165503297,0.5773201849547408
89,0.8844872666981064,0.4184590638419832,0.3803542224416265,0.4293277130255602,0.4238933884337717,0.40893285349189407,0.5431176014436968
90,0.908186312300932,0.412592077197354,0.36798973286586967,0.4210839047798547,0.41683799098860436,0.40144149111448296,0.5428595066601241
91,0.865264623788892,0.4441119328327339,0.37439977663216867,0.4139303976708749,0.42902116525180445,0.40404774241119834,0.5494001055717734
92,0.8096035023891757,0.47171891433124663,0.3669215236420986,0.42095558416080275,0.4463372492460247,0.4074470690311267,0.5561900613457289
93,0.7450720711578959,0.4663550420177986,0.3882561332420101,0.43742464615139603,0.4518898440845973,0.42513251792404955,0.5360342993028229
94,0.6769516240398937,0.48001336706157793,0.40603027714378986,0.43686808413368083,0.4584407255976294,0.42915863238620805,0.5292479313061569
95,0.6744201363397601,0.43370756044085973,0.36814879515552784,0.4097708976649461,0.42173922905290295,0.39936537203759154,0.49388570441558477
96,0.6059143325957949,0.4587500535305129,0.38638925611933345,0.38706922778620284,0.4229096406583579,0.38689923486948546,0.4955411232968334
97,0.6666001084525688,0.46532014229312696,0.3644673851023182,0.43803501495364044,0.4516775786233837,0.41964310749080985,0.5156401338329875
98,0.6655804752819044,0.4510547947978335,0.37190101602973763,0.4571988885517186,0.454126841674776,0.43126635010580955,0.509294285234265
99,0.6419062774484691,0.42484820231416603,0.391834876588102,0.4244274919720513,0.4246378471431087,0.416279338126064,0.47911272109774183


==> data/error_processed_succ_up.csv <==
s,0,1,2,3,median,lq,uq
0,0.8352864171800037,0.7636398675795746,0.8494574923026963,0.7399665021958252,0.7994631423797891,0.7577215262336372,0.8388291859606769
1,1.1297001825614033,1.2884579694795935,0.9010757686096484,1.331071015536453,1.2090790760204984,1.0725440790734646,1.2991112309938082
2,2.380883402229534,2.6981570652634503,1.656606277279761,2.0178844229057917,2.199383912567663,1.927564886499284,2.460201817988013
3,2.572330331294655,3.6539376216746593,1.8704613152824665,2.664192260344012,2.6182612958193334,2.3968630772916075,2.911628600676674
4,2.069583916386447,2.4123769070477916,1.6369597110759886,2.965460197528783,2.2409804117171195,1.9614278650588322,2.5506477296680394
5,1.6674740480159176,1.947404490962568,1.5410787219213833,2.7820837323325147,1.807439269489243,1.635875216492284,2.156074301305055
6,1.4529789589448043,1.2464836337151348,1.0172972269494958,2.3245013491140805,1.3497312963299697,1.189187032023725,1.6708595564871234
7,1.1818302428144594,0.9293048601933356,0.915214107539769,1.6358892080610503,1.0555675515038976,0.925782172029944,1.295344984126107
8,1.48762404378125,0.8996591004840182,0.8019629498552651,1.569602862004704,1.193641572132634,0.87523506282683,1.5081187483371135
9,1.0535507114814595,1.0918993897264564,0.7656559223246786,1.4365211433575604,1.072725050603958,0.9815770141922643,1.1780548281342325
10,1.2153709870592229,0.7800124607688932,0.8628378806829103,1.36574628202306,1.0391044338710667,0.842131525704406,1.252964810800182
11,1.1553736687172316,0.7331927766633936,0.7478507202479174,1.4933294176034904,0.9516121944825745,0.7441862343517864,1.2398626059387963
12,1.2984561421623106,0.7463151224446994,0.7263562191417465,1.3766937497764768,1.022385632303505,0.7413253966189612,1.3180155440658523
13,1.6690291262765937,0.7911392325086747,0.8790759851511426,1.1949343185490753,1.0370051518501089,0.8570917969905256,1.313458020480955
14,1.3882398126176916,0.6770681463528605,1.0972905807573852,1.2495189656901247,1.173404773223755,0.992234972156254,1.2841991774220165
15,1.0715175100830194,0.6250835379678069,0.9012275323264001,0.9326710333216508,0.9169492828240254,0.8321915337367517,0.967382652511993
16,0.8774785634989379,0.6592399897752337,0.796180030557942,0.9465639355275834,0.8368292970284399,0.7619450203622649,0.8947499065060993
17,0.8293547600314048,0.6628194679030227,0.7227992087417614,0.9653223756401951,0.7760769843865831,0.7078042735320768,0.8633466639336024
18,0.6645368924546214,0.6224704257071754,0.6825858126478159,0.8800000580665989,0.6735613525512187,0.65402027576776,0.7319393740025116
19,0.7006284492579633,0.6146404373969664,0.6952947032228802,0.7941078588532184,0.6979615762404218,0.6751311367664017,0.723998301656777
20,0.6985620996374378,0.687888527416288,0.5833042018192548,0.774235624459785,0.6932253135268629,0.6617424460170297,0.7174804808430246
21,0.6385747296051577,0.6590215049327267,0.626552851821042,0.8737696848357024,0.6487981172689422,0.6355692601591287,0.7127085499084707
22,0.6434311910280516,0.6408561871400269,0.5872414853484956,0.7103205281656809,0.6421436890840393,0.6274525116921441,0.6601535253124589
23,0.6317599201419217,0.6176200611719714,0.6280544363979675,0.702317361554429,0.6299071782699446,0.6254458425914685,0.6493992804950486
24,0.6307934027730235,0.6788530657197573,0.6399663362095829,0.5793777779340208,0.6353798694913032,0.6179394965632728,0.6496880185871265
25,0.580727669382384,0.6321576172764152,0.6034769749934474,0.5642538901808092,0.5921023221879157,0.5766092245819903,0.6106471355641894
26,0.5938162014732753,0.5819617031711545,0.5470364756752091,0.5948016855107159,0.5878889523222148,0.5732303962971681,0.5940625724826354
27,0.5834928386642533,0.6120802158478278,0.5390445444321975,0.6695450899024604,0.5977865272560405,0.5723807651062394,0.626446434361486
28,0.6709889850044025,0.6146196773586321,0.5270919210506317,0.64698660385267,0.6308031406056511,0.592737738281632,0.6529871991406031
29,0.5900574099806806,0.6070208447543513,0.5153362875099865,0.6620722397079328,0.5985391273675159,0.571377129363007,0.6207836934927466
30,0.6021508554992862,0.6188975718659351,0.6150789706672533,0.5561352637714685,0.6086149130832696,0.5906469575673318,0.6160336209669237
31,0.5389190403919438,0.5817429897485591,0.6301567961231695,0.6139210702678632,0.5978320300082112,0.5710370024094052,0.6179800017316899
32,0.5960667426537025,0.6253563829649739,0.5838956754040509,0.5600381154015319,0.5899812090288767,0.5779312854034211,0.6033891527315204
33,0.6037922254546487,0.6248688456916927,0.5271826537340898,0.5451988666822688,0.5744955460684588,0.5406948134452241,0.6090613805139098
34,0.5752850187496792,0.5762517828192416,0.6028780186462481,0.5592792256075707,0.5757684007844603,0.5712835704641521,0.5829083417759933
35,0.5277889337773746,0.5899516662433753,0.5850896548425575,0.5773232669896151,0.5812064609160863,0.564939683686555,0.5863051576927619
36,0.6188908467807974,0.5800270884881634,0.5170493316048125,0.5534813548487371,0.5667542216684502,0.5443733490377559,0.589743028061322
37,0.5813315183320984,0.61980143581288,0.5542339266681657,0.542189156336134,0.5677827225001321,0.5512227340851578,0.5909489977022938
38,0.5687705107616357,0.5676711750836537,0.5019540394750398,0.5947051120804051,0.5682208429226447,0.5512418911815002,0.575254161091328
39,0.5821035230105435,0.5525051823835142,0.5056952991353739,0.5639198334584082,0.5582125079209612,0.5408027115714792,0.568465755846442
40,0.598340481704522,0.5921487101523707,0.47440867106326734,0.538726292786593,0.5654375014694819,0.5226468873557616,0.5936966530404085
41,0.6172371624461,0.5536280102202996,0.537594469962135,0.5428780605638969,0.5482530353920982,0.5415571629134563,0.5695302982767497
42,0.5400265284486617,0.535771736818121,0.4965293087439,0.5900675408216945,0.5378991326333913,0.5259611297995657,0.5525367815419199
43,0.5717124451479588,0.5830210172759408,0.490435553255598,0.5649283660541283,0.5683204056010436,0.5463051628544957,0.5745395881799543
44,0.551208810472415,0.5414475787318352,0.4643875200355421,0.584522916544141,0.5463281946021251,0.522182564057762,0.5595373369903465
45,0.5315676792541594,0.5615500260219102,0.4717052183039759,0.6068847051722386,0.5465588526380347,0.5166020640166135,0.5728836958094923
46,0.506465443918805,0.5676519563816769,0.5001797205442218,0.5259100759893165,0.5161877599540607,0.5048940130751591,0.5363455460874066
47,0.5302617193422442,0.528511313587376,0.4727155273299792,0.5431889473088105,0.5293865164648102,0.5145623670230268,0.5334935263338858
48,0.5092773318772842,0.5189342871185779,0.49785812115826844,0.5371313670514549,0.514105809497931,0.5064225291975302,0.5234835571017972
49,0.4790301857616577,0.586307039523852,0.47309189997638995,0.6064158306097478,0.5326686126427549,0.47754561431534076,0.591334237295326
50,0.5272862643062202,0.5147731996675027,0.48429420499714937,0.6042470412306503,0.5210297319868614,0.5071534509999144,0.5465264585373277
51,0.534119816690339,0.4955130834739705,0.47351920800454933,0.588963303299478,0.5148164500821548,0.4900146146066152,0.5478306883426238
52,0.527174778540773,0.5186697752340561,0.48945389477801476,0.594947672738586,0.5229222768874145,0.5113658051200458,0.5441180020902262
53,0.5148854806309724,0.5441236210339235,0.4823988785450264,0.5536129090313167,0.529504550832448,0.5067638301094859,0.5464959430332719
54,0.5373957972093394,0.540583903927925,0.4824300356638708,0.5496501210942845,0.5389898505686321,0.5236543568229722,0.5428504582195148
55,0.5262983681522475,0.5297714644108853,0.4929129469917724,0.5634218766113837,0.5280349162815664,0.5179520128621288,0.5381840674610099
56,0.500417060984323,0.5038925538427523,0.48913671855341634,0.5406638222568031,0.5021548074135377,0.49759697537659636,0.513085370946265
57,0.5081369176839883,0.5354949740180882,0.47857912651219386,0.5580327641277191,0.5218159458510383,0.5007474698910397,0.5411294215454959
58,0.5029366783594673,0.5577856460910011,0.4691828806191265,0.6615764334224522,0.5303611622252342,0.4944982289243821,0.5837333429238639
59,0.4939510290060649,0.5428490638222869,0.46928335273207916,0.5817706894072201,0.5184000464141759,0.4877841099375685,0.5525794702185203
60,0.5015881685540734,0.5468501663146207,0.44965305236289366,0.6057376866311762,0.524219167434347,0.4886043895062785,0.5615720463937596
61,0.5244119694707912,0.5359409707317827,0.48230693434725197,0.6150269313388512,0.530176470101287,0.5138857106899064,0.5557124608835499
62,0.47039781075829673,0.5407986826425166,0.46272039254711106,0.5721647092516072,0.5055982467004067,0.4684784562055003,0.5486401892947893
63,0.49030767434957107,0.5454956621305549,0.43352625442835097,0.5807744723882979,0.517901668240063,0.476112319369266,0.5543153646949907
64,0.501369023784187,0.549465800957804,0.46107636688472964,0.519872324604668,0.5106206741944275,0.49129585955932265,0.5272706936929521
65,0.48298919239846166,0.5070391805885146,0.4491240890358858,0.5522701660880005,0.49501418649348816,0.4745229165578177,0.518346926963386
66,0.46523786209213847,0.5107465399418277,0.45684420741790127,0.5783024066114464,0.4879922010169831,0.4631394484235792,0.5276355066092324
67,0.4953390990007436,0.4914798122749899,0.43533501406825326,0.698819040791108,0.49340945563786676,0.4774436127233057,0.5462090844483347
68,0.4474190369081743,0.5251857681330381,0.44218507665011236,0.5172595971535462,0.48233931703086025,0.4461105468436588,0.5192411398984191
69,0.4734683652912471,0.5384159397812432,0.4681676949252861,0.5931175650163112,0.5059421525362452,0.4721431976997569,0.5520913460900103
70,0.46476966900749744,0.5549759199085913,0.48483671105877557,0.5525224413005282,0.5186795761796519,0.47981995054595605,0.5531358109525439
71,0.4528453844382588,0.5675535021648954,0.4436750967858572,0.552800905568555,0.5028231450034069,0.4505528125251584,0.5564890547176401
72,0.48987269156705543,0.5210440857805684,0.43357473593601953,0.5409193661567407,0.5054583886738119,0.47579820265929645,0.5260129058746115
73,0.5071455824586245,0.5008060765241512,0.44132783384468405,0.5341061586108543,0.5039758294913879,0.4859365158542844,0.513885726496682
74,0.5238664246227748,0.5061833192328331,0.438491116255332,0.5610216306953861,0.5150248719278039,0.48926026848845783,0.5331552261409276
75,0.49558913132686494,0.5173722724697227,0.42625346838680095,0.5436876478845967,0.5064807018982939,0.4782552155918489,0.5239511163234412
76,0.49838943742802927,0.5197872357764473,0.4570191226595419,0.5282391176912796,0.5090883366022383,0.4880468587359074,0.5219002062551553
77,0.4742541205052181,0.4883163467926986,0.4456024768853566,0.4921105251296757,0.48128523364895837,0.46709120960025274,0.48926489137694285
78,0.5234410347712191,0.4956763975146744,0.4211455752771527,0.5195578287242085,0.5076171131194415,0.47704369195529395,0.5205286302359611
79,0.4895680016905444,0.5029194319875736,0.4255644613449945,0.5154600818018676,0.496243716839059,0.4735671166041569,0.5060545944411471
80,0.5219916465155269,0.4569874558871883,0.4871004143783637,0.4597808513076084,0.47344063284298604,0.45908250245250337,0.49582322241265453
81,0.5197461041802569,0.5559095316634983,0.4140547525726781,0.5212851246528544,0.5205156144165557,0.4933232662783622,0.5299412264055153
82,0.5418082428147557,0.5223826662777465,0.483127458671317,0.5264614231190714,0.5244220446984089,0.5125688643761391,0.5302981280429925
83,0.4859640611582973,0.4540781680632371,0.4806732635799626,0.5348192339769615,0.48331866236912996,0.4740244897007812,0.49817785436296336
84,0.5227711486329452,0.47356861792161403,0.431380895013802,0.57819791369612,0.4981698832772796,0.463021687194661,0.5366278398987389
85,0.47898509113709214,0.47539986270147094,0.42852998179995877,0.514744206256352,0.47719247691928157,0.4636823924760929,0.4879248699169071
86,0.48913378876440494,0.47213153968499055,0.44201678008160605,0.5065051520203021,0.48063266422469775,0.46460284978414446,0.49347662957837923
87,0.4758063598652243,0.47557888710961144,0.41230492192688695,0.5408215622050674,0.47569262348741786,0.45976039581393036,0.4920601604501851
88,0.48994809808599254,0.5108690051532535,0.4578705967148805,0.5200131194095071,0.500408551619623,0.4819287227432145,0.513155033717317
89,0.5056049188332774,0.4618523906457493,0.441770052427019,0.49755294594093163,0.47970266829334046,0.4568318060910667,0.4995659391640181
90,0.4532700031480922,0.5008833148589279,0.4616944828320243,0.4924334108040794,0.47706394681805186,0.4595883629110413,0.49454588681779155
91,0.5171281253194105,0.5183072212888227,0.4301314091246202,0.5130950493670507,0.5151115873432306,0.4923541393064431,0.5174228993117636
92,0.5006253815294374,0.49660800449581266,0.4127681547671383,0.49191579476544933,0.494261899630631,0.47212888476587156,0.4976123487542188
93,0.5090985871927919,0.48060571080172365,0.4160384708043964,0.4914513779202299,0.48602854436097676,0.46446390080239186,0.4958631802383704
94,0.4468449269274627,0.44930635252994355,0.4228200000553857,0.49607573682163747,0.4480756397287031,0.4408386952094434,0.4609986986028671
95,0.5074329497248802,0.5137338010619833,0.43163964525962856,0.4768777005586041,0.49215532514174215,0.46556818673386025,0.5090081625591559
96,0.5109273302891757,0.4645093950033511,0.4158509694783226,0.5301338485310093,0.4877183626462634,0.452344788622094,0.5157289598496341
97,0.5445522397749503,0.46738474355859566,0.41250770141137283,0.559331404619116,0.5059684916667729,0.45366548302179,0.5482470309859917
98,0.47441955055420315,0.49598589061297416,0.4233000696767844,0.4612022573419535,0.46781090394807834,0.4517267104256612,0.4798111355688959
99,0.48935050966325805,0.4503002670708718,0.413987163059321,0.4477475630218074,0.4490239150463396,0.4393074630311858,0.46006282771896834


==> data/igoal_hard_succ.csv <==
,episode,0,1,2,median,lq,uq
0,0,0.0,0.0,0.0,0.0,0.0,0.0
1,4000,0.0,0.0,0.0,0.0,0.0,0.0
2,8000,0.0,0.0,0.005,0.0,0.0,0.0025
3,12000,0.0,0.015,0.005,0.005,0.0025,0.01
4,16000,0.04,0.03,0.01,0.03,0.02,0.035
5,20000,0.035,0.07,0.075,0.07,0.052500000000000005,0.07250000000000001
6,24000,0.11,0.07,0.115,0.11,0.09,0.1125
7,28000,0.165,0.15,0.155,0.155,0.1525,0.16
8,32000,0.245,0.46,0.28,0.28,0.2625,0.37
9,36000,0.315,0.31,0.28,0.31,0.29500000000000004,0.3125
10,40000,0.395,0.315,0.375,0.375,0.345,0.385
11,44000,0.535,0.43,0.34,0.43,0.385,0.48250000000000004
12,48000,0.61,0.55,0.55,0.55,0.55,0.5800000000000001
13,52000,0.7,0.635,0.645,0.645,0.64,0.6725
14,56000,0.735,0.57,0.64,0.64,0.605,0.6875
15,60000,0.87,0.705,0.64,0.705,0.6725,0.7875
16,64000,0.725,0.75,0.8,0.75,0.7375,0.775
17,68000,0.75,0.68,0.73,0.73,0.7050000000000001,0.74
18,72000,0.88,0.68,0.835,0.835,0.7575000000000001,0.8574999999999999
19,76000,0.86,0.885,0.82,0.86,0.84,0.8725
20,80000,0.865,0.88,0.935,0.88,0.8725,0.9075
21,84000,0.91,0.845,0.935,0.91,0.8775,0.9225000000000001
22,88000,0.925,0.85,0.895,0.895,0.8725,0.91
23,92000,0.84,0.9,0.885,0.885,0.8625,0.8925000000000001
24,96000,0.89,0.935,0.915,0.915,0.9025000000000001,0.925
25,100000,0.915,0.9,0.9,0.9,0.9,0.9075
26,104000,0.965,0.93,0.88,0.93,0.905,0.9475
27,108000,0.945,0.895,0.985,0.945,0.9199999999999999,0.965
28,112000,0.955,0.92,0.975,0.955,0.9375,0.965
29,116000,0.79,0.975,0.925,0.925,0.8575,0.95
30,120000,0.98,0.945,0.965,0.965,0.955,0.9724999999999999
31,124000,0.945,0.935,0.93,0.935,0.9325000000000001,0.94
32,128000,0.97,0.92,0.965,0.965,0.9425,0.9675
33,132000,0.91,0.97,0.91,0.91,0.91,0.94
34,136000,0.965,1.0,0.99,0.99,0.9775,0.995
35,140000,0.975,0.97,0.975,0.975,0.9724999999999999,0.975
36,144000,0.99,1.0,0.985,0.99,0.9875,0.995
37,148000,0.995,0.975,0.965,0.975,0.97,0.985
38,152000,0.98,0.985,0.965,0.98,0.9724999999999999,0.9824999999999999
39,156000,0.98,0.92,1.0,0.98,0.95,0.99
40,160000,1.0,0.985,0.98,0.985,0.9824999999999999,0.9924999999999999
41,164000,0.985,0.98,0.975,0.98,0.9775,0.9824999999999999
42,168000,0.995,0.995,0.975,0.995,0.985,0.995
43,172000,0.99,0.995,0.995,0.995,0.9924999999999999,0.995
44,176000,0.99,1.0,0.97,0.99,0.98,0.995
45,180000,0.99,0.99,1.0,0.99,0.99,0.995
46,184000,0.99,0.995,0.995,0.995,0.9924999999999999,0.995
47,188000,0.995,1.0,1.0,1.0,0.9975,1.0
48,192000,0.995,1.0,0.995,0.995,0.995,0.9975
49,196000,0.995,1.0,1.0,1.0,0.9975,1.0


==> data/igoal_typeB.csv <==
,episode,0,1,2,3,median,lq,uq
0,0.0,0.085,0.055,0.095,0.075,0.08,0.06999999999999999,0.0875
1,4000.0,0.075,0.065,0.045,0.075,0.07,0.06,0.075
2,8000.0,0.155,0.11,0.11,0.165,0.1325,0.11,0.1575
3,12000.0,0.285,0.19,0.275,0.215,0.245,0.20875,0.2775
4,16000.0,0.275,0.3,0.35,0.32,0.31,0.29374999999999996,0.3275
5,20000.0,0.465,0.39,0.445,0.435,0.44,0.42374999999999996,0.45
6,24000.0,0.595,0.48,0.645,0.665,0.62,0.5662499999999999,0.65
7,28000.0,0.835,0.595,0.785,0.59,0.69,0.59375,0.7975
8,32000.0,0.83,0.72,0.86,0.715,0.7749999999999999,0.71875,0.8374999999999999
9,36000.0,0.885,0.77,0.89,0.835,0.86,0.81875,0.8862500000000001
10,40000.0,0.92,0.9,0.885,0.86,0.8925000000000001,0.87875,0.905
11,44000.0,0.94,0.905,0.875,0.92,0.9125000000000001,0.8975,0.925
12,48000.0,0.935,0.905,0.95,0.96,0.9425,0.9275,0.9524999999999999
13,52000.0,0.955,0.94,0.975,0.955,0.955,0.9512499999999999,0.96
14,56000.0,0.965,0.935,0.96,0.94,0.95,0.93875,0.9612499999999999
15,60000.0,0.96,0.95,0.995,0.95,0.955,0.95,0.96875
16,64000.0,0.98,0.965,0.98,0.98,0.98,0.97625,0.98
17,68000.0,0.925,0.995,0.975,0.98,0.9775,0.9624999999999999,0.98375
18,72000.0,0.95,1.0,1.0,0.985,0.9924999999999999,0.9762500000000001,1.0
19,76000.0,0.96,0.98,0.985,0.995,0.9824999999999999,0.975,0.9875
20,80000.0,0.965,0.975,0.99,0.96,0.97,0.96375,0.97875
21,84000.0,0.99,1.0,0.975,1.0,0.995,0.98625,1.0
22,88000.0,0.98,0.975,0.98,0.985,0.98,0.97875,0.98125
23,92000.0,0.99,0.995,0.99,0.995,0.9924999999999999,0.99,0.995
24,96000.0,0.975,1.0,1.0,0.99,0.995,0.98625,1.0
25,100000.0,0.985,0.995,0.995,0.99,0.9924999999999999,0.9887499999999999,0.995
26,104000.0,0.99,0.995,0.99,1.0,0.9924999999999999,0.99,0.99625
27,108000.0,1.0,1.0,1.0,0.99,1.0,0.9975,1.0
28,112000.0,0.985,0.995,0.98,0.99,0.9875,0.98375,0.99125
29,116000.0,0.98,1.0,0.99,0.995,0.9924999999999999,0.9874999999999999,0.99625
30,120000.0,0.99,1.0,0.995,1.0,0.9975,0.9937499999999999,1.0
31,124000.0,0.995,0.985,0.99,0.995,0.9924999999999999,0.9887499999999999,0.995
32,128000.0,0.995,0.995,1.0,0.995,0.995,0.995,0.99625
33,132000.0,0.985,0.98,1.0,0.99,0.9875,0.98375,0.9924999999999999
34,136000.0,0.98,0.995,0.995,1.0,0.995,0.99125,0.99625
35,140000.0,1.0,0.98,0.995,0.995,0.995,0.99125,0.99625
36,144000.0,1.0,0.995,0.99,1.0,0.9975,0.9937499999999999,1.0


==> data/processed_succ_down.csv <==
,episode,0,1,2,3,0r,1r,2r,3r,median,lq,uq
0,0,0.0,0.0,0.0,0.0,,,,,,,
1,2000,0.0,0.0,0.0,0.0,,,,,,,
2,4000,0.0,0.0,0.0,0.0,,,,,,,
3,6000,0.0,0.0,0.0,0.0,,,,,,,
4,8000,0.0,0.0,0.0,0.0,,,,,,,
5,10000,0.0,0.0,0.0,0.0,,,,,,,
6,12000,0.0,0.0,0.0,0.0,,,,,,,
7,14000,0.0,0.0,0.0,0.0,,,,,,,
8,16000,0.0,0.0,0.0,0.0,,,,,,,
9,18000,0.0,0.0,0.0,0.0,,,,,,,
10,20000,0.0,0.0,0.0,0.0,,,,,,,
11,22000,0.0,0.0,0.0,0.0,,,,,,,
12,24000,0.0,0.0,0.0,0.0,,,,,,,
13,26000,0.0,0.0,0.0,0.0,,,,,,,
14,28000,0.0,0.0,0.0,0.0,,,,,,,
15,30000,0.0,0.0,0.0,0.0,,,,,,,
16,32000,0.0,0.0,0.0,0.0,,,,,,,
17,34000,0.0,0.0,0.0,0.0,,,,,,,
18,36000,0.0,0.0,0.0,0.0,,,,,,,
19,38000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,40000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,42000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,44000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,46000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24,48000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
25,50000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
26,52000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
27,54000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
28,56000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
29,58000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
30,60000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
31,62000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
32,64000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
33,66000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
34,68000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
35,70000,0.0,0.0,0.005,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,6.25e-05
36,72000,0.0,0.0,0.0,0.005,0.0,0.0,0.00025,0.00025,0.000125,0.0,0.00025
37,74000,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.000125,0.0,0.00025
38,76000,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.000125,0.0,0.00025
39,78000,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.000125,0.0,0.00025
40,80000,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.000125,0.0,0.00025
41,82000,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.000125,0.0,0.00025
42,84000,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.000125,0.0,0.00025
43,86000,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.000125,0.0,0.00025
44,88000,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.000125,0.0,0.00025
45,90000,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.000125,0.0,0.00025
46,92000,0.005,0.0,0.0,0.0,0.00025,0.0,0.00025,0.00025,0.00025,0.0001875,0.00025
47,94000,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.00025,0.00025,0.0001875,0.00025
48,96000,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.00025,0.00025,0.0001875,0.00025
49,98000,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.00025,0.00025,0.0001875,0.00025
50,100000,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.00025,0.00025,0.0001875,0.00025
51,102000,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.00025,0.00025,0.0001875,0.00025
52,104000,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.00025,0.00025,0.0001875,0.00025
53,106000,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.00025,0.00025,0.0001875,0.00025
54,108000,0.0,0.0,0.005,0.0,0.00025,0.0,0.0005,0.00025,0.00025,0.0001875,0.0003125
55,110000,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.00025,0.00025,0.0001875,0.00025
56,112000,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.0,0.000125,0.0,0.00025
57,114000,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.0,0.000125,0.0,0.00025
58,116000,0.0,0.005,0.0,0.0,0.00025,0.00025,0.00025,0.0,0.00025,0.0001875,0.00025
59,118000,0.0,0.005,0.0,0.0,0.00025,0.0005,0.00025,0.0,0.00025,0.0001875,0.0003125
60,120000,0.0,0.0,0.0,0.0,0.00025,0.0005,0.00025,0.0,0.00025,0.0001875,0.0003125
61,122000,0.0,0.0,0.0,0.0,0.00025,0.0005,0.00025,0.0,0.00025,0.0001875,0.0003125
62,124000,0.0,0.0,0.0,0.0,0.00025,0.0005,0.00025,0.0,0.00025,0.0001875,0.0003125
63,126000,0.0,0.0,0.0,0.0,0.00025,0.0005,0.00025,0.0,0.00025,0.0001875,0.0003125
64,128000,0.0,0.0,0.0,0.0,0.00025,0.0005,0.00025,0.0,0.00025,0.0001875,0.0003125
65,130000,0.0,0.0,0.0,0.0,0.00025,0.0005,0.00025,0.0,0.00025,0.0001875,0.0003125
66,132000,0.0,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0,0.000125,0.0,0.0003125
67,134000,0.0,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0,0.000125,0.0,0.0003125
68,136000,0.0,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0,0.000125,0.0,0.0003125
69,138000,0.0,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0,0.000125,0.0,0.0003125
70,140000,0.0,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0,0.000125,0.0,0.0003125
71,142000,0.0,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0,0.000125,0.0,0.0003125
72,144000,0.0,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0,0.000125,0.0,0.0003125
73,146000,0.0,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0,0.000125,0.0,0.0003125
74,148000,0.0,0.0,0.0,0.0,0.0,0.0005,0.0,0.0,0.0,0.0,0.000125
75,150000,0.0,0.0,0.0,0.0,0.0,0.0005,0.0,0.0,0.0,0.0,0.000125
76,152000,0.0,0.0,0.0,0.0,0.0,0.0005,0.0,0.0,0.0,0.0,0.000125
77,154000,0.0,0.005,0.0,0.0,0.0,0.00075,0.0,0.0,0.0,0.0,0.0001875
78,156000,0.0,0.0,0.0,0.0,0.0,0.0004999999999999999,0.0,0.0,0.0,0.0,0.00012499999999999998
79,158000,0.0,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0,0.0,0.0,0.0,6.249999999999997e-05
80,160000,0.0,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0,0.0,0.0,0.0,6.249999999999997e-05
81,162000,0.0,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0,0.0,0.0,0.0,6.249999999999997e-05
82,164000,0.0,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0,0.0,0.0,0.0,6.249999999999997e-05
83,166000,0.0,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0,0.0,0.0,0.0,6.249999999999997e-05
84,168000,0.0,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0,0.0,0.0,0.0,6.249999999999997e-05
85,170000,0.0,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0,0.0,0.0,0.0,6.249999999999997e-05
86,172000,0.0,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0,0.0,0.0,0.0,6.249999999999997e-05
87,174000,0.0,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0,0.0,0.0,0.0,6.249999999999997e-05
88,176000,0.0,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0,0.0,0.0,0.0,6.249999999999997e-05
89,178000,0.005,0.0,0.0,0.0,0.00025,0.0002499999999999999,0.0,0.0,0.00012499999999999995,0.0,0.0002499999999999999
90,180000,0.0,0.0,0.0,0.0,0.00025,0.0002499999999999999,0.0,0.0,0.00012499999999999995,0.0,0.0002499999999999999
91,182000,0.0,0.0,0.0,0.0,0.00025,0.0002499999999999999,0.0,0.0,0.00012499999999999995,0.0,0.0002499999999999999
92,184000,0.0,0.0,0.0,0.0,0.00025,0.0002499999999999999,0.0,0.0,0.00012499999999999995,0.0,0.0002499999999999999
93,186000,0.005,0.005,0.0,0.0,0.0005,0.0004999999999999999,0.0,0.0,0.00024999999999999995,0.0,0.0004999999999999999
94,188000,0.0,0.005,0.0,0.01,0.0005,0.00075,0.0,0.0005,0.0005,0.000375,0.0005625000000000001
95,190000,0.0,0.0,0.0,0.005,0.0005,0.00075,0.0,0.00075,0.000625,0.000375,0.00075
96,192000,0.005,0.0,0.0,0.0,0.00075,0.00075,0.0,0.00075,0.00075,0.0005625000000000001,0.00075
97,194000,0.0,0.0,0.0,0.0,0.00075,0.0004999999999999999,0.0,0.00075,0.0006249999999999999,0.0003749999999999999,0.00075
98,196000,0.005,0.005,0.0,0.0,0.001,0.00075,0.0,0.00075,0.00075,0.0005625000000000001,0.0008125000000000001
99,198000,0.005,0.0,0.005,0.0,0.00125,0.00075,0.00025,0.00075,0.00075,0.0006250000000000001,0.0008750000000000001
100,200000,0.0,0.0,0.0,0.0,0.00125,0.00075,0.00025,0.00075,0.00075,0.0006250000000000001,0.0008750000000000001
101,202000,0.0,0.005,0.0,0.0,0.00125,0.001,0.00025,0.00075,0.000875,0.0006250000000000001,0.0010625
102,204000,0.005,0.005,0.0,0.0,0.0015,0.00125,0.00025,0.00075,0.001,0.0006250000000000001,0.0013124999999999999
103,206000,0.0,0.0,0.0,0.0,0.0015,0.00125,0.00025,0.00075,0.001,0.0006250000000000001,0.0013124999999999999
104,208000,0.0,0.005,0.0,0.0,0.0015,0.0015,0.00025,0.00075,0.0011250000000000001,0.0006250000000000001,0.0015
105,210000,0.0,0.005,0.0,0.0,0.0015,0.0017500000000000003,0.00025,0.00075,0.0011250000000000001,0.0006250000000000001,0.0015625
106,212000,0.0,0.005,0.005,0.0,0.0015,0.002,0.0005,0.00075,0.0011250000000000001,0.0006875000000000001,0.0016250000000000001
107,214000,0.0,0.005,0.0,0.0,0.0015,0.00225,0.0005,0.00075,0.0011250000000000001,0.0006875000000000001,0.0016875000000000002
108,216000,0.0,0.0,0.0,0.0,0.0015,0.00225,0.0005,0.00075,0.0011250000000000001,0.0006875000000000001,0.0016875000000000002
109,218000,0.0,0.0,0.0,0.0,0.00125,0.00225,0.0005,0.00075,0.001,0.0006875000000000001,0.0015
110,220000,0.0,0.01,0.0,0.0,0.00125,0.00275,0.0005,0.00075,0.001,0.0006875000000000001,0.001625
111,222000,0.0,0.005,0.0,0.0,0.00125,0.003,0.0005,0.00075,0.001,0.0006875000000000001,0.0016875
112,224000,0.0,0.005,0.0,0.0,0.00125,0.0032500000000000003,0.0005,0.00075,0.001,0.0006875000000000001,0.00175
113,226000,0.0,0.005,0.0,0.0,0.001,0.0032500000000000003,0.0005,0.00075,0.000875,0.0006875000000000001,0.0015625
114,228000,0.005,0.005,0.0,0.0,0.00125,0.0032500000000000003,0.0005,0.00024999999999999995,0.000875,0.0004375,0.00175
115,230000,0.005,0.005,0.0,0.0,0.0015,0.0035000000000000005,0.0005,0.0,0.001,0.000375,0.002
116,232000,0.005,0.005,0.0,0.0,0.0015,0.0037500000000000007,0.0005,0.0,0.001,0.000375,0.0020625
117,234000,0.0,0.005,0.0,0.0,0.0015,0.004000000000000001,0.0005,0.0,0.001,0.000375,0.002125
118,236000,0.0,0.0,0.0,0.0,0.00125,0.0037500000000000007,0.0005,0.0,0.000875,0.000375,0.0018750000000000001
119,238000,0.0,0.0,0.0,0.0,0.001,0.0037500000000000007,0.00025,0.0,0.000625,0.0001875,0.0016875000000000002
120,240000,0.0,0.005,0.0,0.0,0.001,0.004000000000000001,0.00025,0.0,0.000625,0.0001875,0.0017500000000000003
121,242000,0.005,0.0,0.0,0.0,0.00125,0.0037500000000000007,0.00025,0.0,0.00075,0.0001875,0.0018750000000000001
122,244000,0.005,0.0,0.0,0.005,0.00125,0.0035000000000000005,0.00025,0.00024999999999999995,0.00075,0.00025,0.0018125
123,246000,0.015,0.005,0.0,0.0,0.002,0.0037500000000000007,0.00025,0.00024999999999999995,0.0011250000000000001,0.00025,0.0024375000000000004
124,248000,0.0,0.005,0.0,0.0,0.002,0.0037500000000000007,0.00025,0.00024999999999999995,0.0011250000000000001,0.00025,0.0024375000000000004
125,250000,0.0,0.005,0.0,0.01,0.002,0.0037500000000000007,0.00025,0.00075,0.001375,0.0006250000000000001,0.0024375000000000004
126,252000,0.01,0.005,0.0,0.01,0.0025,0.0037500000000000007,0.0,0.00125,0.001875,0.0009375,0.0028125
127,254000,0.005,0.005,0.0,0.005,0.00275,0.0037500000000000007,0.0,0.0015,0.002125,0.0011250000000000001,0.003
128,256000,0.005,0.005,0.0,0.0,0.003,0.004000000000000001,0.0,0.0015,0.0022500000000000003,0.0011250000000000001,0.0032500000000000003
129,258000,0.0,0.0,0.0,0.0,0.003,0.004000000000000001,0.0,0.0015,0.0022500000000000003,0.0011250000000000001,0.0032500000000000003
130,260000,0.0,0.01,0.0,0.0,0.003,0.004000000000000001,0.0,0.0015,0.0022500000000000003,0.0011250000000000001,0.0032500000000000003
131,262000,0.0,0.005,0.0,0.0,0.003,0.004000000000000001,0.0,0.0015,0.0022500000000000003,0.0011250000000000001,0.0032500000000000003
132,264000,0.015,0.01,0.0,0.005,0.00375,0.00425,0.0,0.0017500000000000003,0.00275,0.0013125000000000003,0.003875
133,266000,0.005,0.0,0.0,0.01,0.004,0.004,0.0,0.0022500000000000003,0.003125,0.0016875000000000002,0.004
134,268000,0.0,0.005,0.0,0.0,0.00375,0.004,0.0,0.0022500000000000003,0.003,0.0016875000000000002,0.0038125
135,270000,0.015,0.015,0.0,0.0,0.0042499999999999994,0.0045,0.0,0.0022500000000000003,0.00325,0.0016875000000000002,0.0043124999999999995
136,272000,0.01,0.01,0.005,0.01,0.004499999999999999,0.004749999999999999,0.00025,0.0027500000000000003,0.0036249999999999998,0.002125,0.004562499999999999
137,274000,0.0,0.025,0.0,0.0,0.004499999999999999,0.00575,0.00025,0.0027500000000000003,0.0036249999999999998,0.002125,0.004812499999999999
138,276000,0.01,0.01,0.0,0.01,0.004999999999999999,0.0062499999999999995,0.00025,0.0032500000000000003,0.004125,0.0025000000000000005,0.0053124999999999995
139,278000,0.015,0.0,0.0,0.01,0.005749999999999999,0.0062499999999999995,0.00025,0.00375,0.004749999999999999,0.002875,0.005874999999999999
140,280000,0.015,0.005,0.005,0.01,0.006499999999999999,0.006249999999999999,0.0005,0.0042499999999999994,0.0052499999999999995,0.0033124999999999995,0.006312499999999999
141,282000,0.01,0.01,0.0,0.005,0.006749999999999999,0.006749999999999999,0.0005,0.0045,0.005625,0.0034999999999999996,0.006749999999999999
142,284000,0.005,0.015,0.0,0.02,0.006749999999999999,0.007499999999999998,0.0005,0.0052499999999999995,0.005999999999999999,0.0040625,0.006937499999999999
143,286000,0.005,0.01,0.0,0.0,0.0062499999999999995,0.007749999999999998,0.0005,0.0052499999999999995,0.00575,0.0040625,0.006624999999999999
144,288000,0.0,0.0,0.005,0.0,0.0062499999999999995,0.007499999999999998,0.00075,0.0052499999999999995,0.00575,0.004125,0.006562499999999999
145,290000,0.0,0.01,0.0,0.015,0.0062499999999999995,0.007749999999999998,0.00075,0.0055,0.005875,0.0043125,0.006624999999999999
146,292000,0.0,0.005,0.0,0.01,0.00575,0.007749999999999998,0.00075,0.0055,0.005625,0.0043125,0.00625
147,294000,0.005,0.02,0.0,0.005,0.00575,0.008499999999999997,0.00075,0.0055,0.005625,0.0043125,0.0064375
148,296000,0.0,0.005,0.0,0.005,0.0055,0.008499999999999997,0.00075,0.00575,0.005625,0.0043125,0.0064375
149,298000,0.0,0.015,0.0,0.005,0.0055,0.009249999999999998,0.00075,0.006,0.00575,0.0043125,0.0068125
150,300000,0.0,0.005,0.0,0.0,0.0055,0.008999999999999998,0.00075,0.006,0.00575,0.0043125,0.00675
151,302000,0.015,0.01,0.0,0.01,0.0062499999999999995,0.009249999999999998,0.00075,0.006500000000000001,0.0063750000000000005,0.004875,0.0071875
152,304000,0.025,0.0,0.0,0.015,0.006750000000000001,0.008749999999999997,0.00075,0.007000000000000001,0.006875000000000001,0.005250000000000001,0.0074375000000000005
153,306000,0.005,0.01,0.0,0.02,0.006750000000000001,0.009249999999999998,0.00075,0.0075,0.007125,0.005250000000000001,0.0079375
154,308000,0.01,0.01,0.0,0.005,0.007250000000000001,0.009499999999999998,0.00075,0.00775,0.007500000000000001,0.0056250000000000015,0.0081875
155,310000,0.02,0.025,0.0,0.02,0.0075000000000000015,0.009999999999999998,0.00075,0.008749999999999999,0.008125,0.005812500000000002,0.009062499999999998
156,312000,0.015,0.035,0.0,0.01,0.007750000000000002,0.011249999999999998,0.0004999999999999999,0.008749999999999999,0.00825,0.005937500000000002,0.009374999999999998
157,314000,0.015,0.02,0.0,0.025,0.008500000000000002,0.010999999999999998,0.0004999999999999999,0.009999999999999998,0.009250000000000001,0.006500000000000002,0.010249999999999999
158,316000,0.015,0.015,0.0,0.0,0.008750000000000003,0.011249999999999996,0.0004999999999999999,0.009499999999999998,0.009125000000000001,0.0066875000000000025,0.009937499999999998
159,318000,0.015,0.025,0.0,0.03,0.008750000000000003,0.012499999999999995,0.0004999999999999999,0.010499999999999999,0.009625000000000002,0.0066875000000000025,0.011
160,320000,0.005,0.005,0.0,0.01,0.008250000000000002,0.012499999999999994,0.0002499999999999999,0.010499999999999999,0.009375000000000001,0.006250000000000002,0.011
161,322000,0.01,0.01,0.0,0.005,0.008250000000000002,0.012499999999999994,0.0002499999999999999,0.010499999999999999,0.009375000000000001,0.006250000000000002,0.011
162,324000,0.015,0.0,0.005,0.015,0.008750000000000003,0.011749999999999993,0.0004999999999999999,0.010249999999999999,0.009500000000000001,0.0066875000000000025,0.010624999999999997
163,326000,0.015,0.015,0.0,0.01,0.009250000000000003,0.011999999999999993,0.0004999999999999999,0.01075,0.010000000000000002,0.007062500000000003,0.0110625
164,328000,0.01,0.025,0.0,0.0,0.009750000000000003,0.013249999999999994,0.0002499999999999999,0.01075,0.010250000000000002,0.007375000000000003,0.011375
165,330000,0.0,0.0,0.0,0.025,0.009750000000000003,0.012749999999999994,0.0002499999999999999,0.01125,0.010500000000000002,0.007375000000000003,0.011625
166,332000,0.015,0.01,0.0,0.025,0.010500000000000004,0.012999999999999994,0.0002499999999999999,0.011999999999999999,0.011250000000000001,0.007937500000000004,0.012249999999999997
167,334000,0.0,0.03,0.0,0.015,0.010250000000000004,0.013499999999999995,0.0002499999999999999,0.012499999999999997,0.011375,0.007750000000000003,0.012749999999999997
168,336000,0.005,0.015,0.0,0.015,0.010500000000000004,0.013999999999999995,0.0002499999999999999,0.012999999999999998,0.01175,0.007937500000000004,0.013249999999999998
169,338000,0.02,0.01,0.0,0.01,0.011500000000000003,0.013749999999999995,0.0002499999999999999,0.013249999999999998,0.012375,0.008687500000000003,0.013374999999999998
170,340000,0.015,0.02,0.0,0.025,0.012250000000000002,0.014499999999999996,0.0002499999999999999,0.014499999999999999,0.013374999999999998,0.009250000000000001,0.014499999999999996
171,342000,0.06,0.01,0.005,0.02,0.014500000000000002,0.014499999999999996,0.0004999999999999999,0.015,0.014499999999999999,0.010999999999999996,0.014625000000000003
172,344000,0.065,0.005,0.0,0.055,0.0165,0.014749999999999996,0.0004999999999999999,0.016999999999999998,0.015624999999999998,0.011187499999999996,0.016625
173,346000,0.015,0.03,0.0,0.035,0.017,0.015749999999999997,0.0004999999999999999,0.01775,0.016375,0.011937499999999997,0.0171875
174,348000,0.055,0.02,0.0,0.08,0.01925,0.016249999999999997,0.0004999999999999999,0.0215,0.01775,0.012312499999999997,0.019812499999999997
175,350000,0.005,0.02,0.005,0.05,0.0185,0.015999999999999997,0.00075,0.023,0.017249999999999998,0.012187499999999997,0.019624999999999997
176,352000,0.0,0.015,0.005,0.08,0.01775,0.014999999999999996,0.001,0.026499999999999996,0.016374999999999997,0.011499999999999996,0.019937499999999997
177,354000,0.005,0.025,0.0,0.045,0.017249999999999998,0.015249999999999996,0.001,0.027499999999999997,0.016249999999999997,0.011687499999999997,0.019812499999999997
178,356000,0.045,0.025,0.0,0.02,0.018749999999999996,0.015749999999999997,0.001,0.028499999999999998,0.017249999999999995,0.012062499999999997,0.021187499999999998
179,358000,0.03,0.04,0.01,0.03,0.019499999999999997,0.016499999999999994,0.0015,0.028499999999999998,0.017999999999999995,0.012749999999999996,0.02175
180,360000,0.035,0.02,0.005,0.035,0.020999999999999998,0.017249999999999995,0.0017499999999999998,0.02975,0.019124999999999996,0.013374999999999996,0.0231875
181,362000,0.01,0.005,0.005,0.03,0.020999999999999998,0.016999999999999994,0.0019999999999999996,0.031,0.018999999999999996,0.013249999999999996,0.0235
182,364000,0.05,0.02,0.005,0.03,0.022749999999999996,0.017999999999999995,0.0019999999999999996,0.03175,0.020374999999999997,0.013999999999999997,0.024999999999999998
183,366000,0.03,0.005,0.0,0.065,0.023499999999999993,0.017499999999999995,0.0019999999999999996,0.034499999999999996,0.020499999999999994,0.013624999999999996,0.026249999999999996
184,368000,0.06,0.025,0.0,0.045,0.02599999999999999,0.017499999999999995,0.0019999999999999996,0.03675,0.02174999999999999,0.013624999999999996,0.02868749999999999
185,370000,0.015,0.02,0.0,0.035,0.02674999999999999,0.018499999999999996,0.0019999999999999996,0.03725,0.022624999999999992,0.014374999999999997,0.02937499999999999
186,372000,0.08,0.005,0.0,0.035,0.02999999999999999,0.018249999999999995,0.0019999999999999996,0.03775,0.024124999999999994,0.014187499999999997,0.031937499999999994
187,374000,0.02,0.025,0.0,0.05,0.03099999999999999,0.018,0.0019999999999999996,0.0395,0.024499999999999994,0.013999999999999999,0.033124999999999995
188,376000,0.055,0.015,0.005,0.045,0.03349999999999999,0.018,0.0022499999999999994,0.041,0.025749999999999995,0.014062499999999999,0.03537499999999999
189,378000,0.04,0.045,0.005,0.115,0.03449999999999999,0.019749999999999997,0.0024999999999999996,0.04625,0.027124999999999993,0.015437499999999998,0.03743749999999999
190,380000,0.02,0.025,0.0,0.105,0.03474999999999999,0.019999999999999997,0.0024999999999999996,0.05025,0.027374999999999993,0.015624999999999998,0.03862499999999999
191,382000,0.075,0.04,0.0,0.07,0.03549999999999999,0.0215,0.0022499999999999994,0.052750000000000005,0.028499999999999994,0.0166875,0.039812499999999994
192,384000,0.045,0.02,0.0,0.0,0.03449999999999999,0.02225,0.0022499999999999994,0.05000000000000001,0.028374999999999994,0.01725,0.03837499999999999
193,386000,0.015,0.02,0.0,0.025,0.03449999999999999,0.02175,0.0022499999999999994,0.0495,0.028124999999999994,0.016875,0.03824999999999999
194,388000,0.055,0.02,0.005,0.075,0.03449999999999999,0.02175,0.0024999999999999996,0.04925000000000001,0.028124999999999994,0.0169375,0.03818749999999999
195,390000,0.03,0.03,0.005,0.045,0.03574999999999999,0.02225,0.0024999999999999996,0.04900000000000001,0.028999999999999995,0.0173125,0.03906249999999999
196,392000,0.03,0.035,0.005,0.045,0.03724999999999999,0.02325,0.0024999999999999996,0.04725000000000001,0.030249999999999996,0.018062500000000002,0.039749999999999994
197,394000,0.025,0.035,0.0,0.095,0.03824999999999999,0.02375,0.0024999999999999996,0.04975000000000001,0.030999999999999996,0.018437500000000002,0.041124999999999995
198,396000,0.045,0.02,0.0,0.13,0.03824999999999999,0.0235,0.0024999999999999996,0.05525000000000001,0.030874999999999996,0.018250000000000002,0.042499999999999996
199,398000,0.035,0.045,0.005,0.075,0.03849999999999999,0.02375,0.0022499999999999994,0.05750000000000001,0.031124999999999996,0.018375000000000002,0.04325
200,400000,0.04,0.04,0.0,0.09,0.03874999999999999,0.02475,0.001999999999999999,0.06025000000000001,0.03175,0.019062500000000003,0.044125
201,402000,0.02,0.03,0.0,0.07,0.03924999999999999,0.026000000000000002,0.0017499999999999994,0.062250000000000014,0.032625,0.019937500000000004,0.045
202,404000,0.065,0.015,0.0,0.07,0.039999999999999994,0.025750000000000002,0.0014999999999999994,0.06425000000000002,0.032875,0.019687500000000004,0.0460625
203,406000,0.04,0.04,0.005,0.03,0.040499999999999994,0.027500000000000004,0.0017499999999999994,0.06250000000000003,0.034,0.021062500000000005,0.046
204,408000,0.02,0.06,0.005,0.045,0.03849999999999999,0.029250000000000005,0.001999999999999999,0.06250000000000003,0.033875,0.022437500000000006,0.0445
205,410000,0.025,0.095,0.01,0.105,0.03899999999999999,0.033,0.0024999999999999996,0.06600000000000003,0.036,0.025375,0.04575
206,412000,0.08,0.03,0.0,0.115,0.03899999999999999,0.03425,0.0024999999999999996,0.07000000000000003,0.036625,0.026312500000000003,0.04675
207,414000,0.075,0.04,0.005,0.07,0.04174999999999999,0.035,0.0027499999999999994,0.07100000000000004,0.03837499999999999,0.026937500000000003,0.0490625
208,416000,0.06,0.1,0.005,0.105,0.04199999999999999,0.03925,0.0027499999999999994,0.07400000000000004,0.040624999999999994,0.030125,0.05
209,418000,0.045,0.055,0.005,0.1,0.04224999999999999,0.03975,0.0027499999999999994,0.07325000000000004,0.040999999999999995,0.0305,0.05
210,420000,0.04,0.035,0.0,0.06,0.04324999999999999,0.04025,0.0027499999999999994,0.07100000000000004,0.041749999999999995,0.030875,0.0501875
211,422000,0.085,0.055,0.01,0.075,0.04374999999999999,0.041,0.0032499999999999994,0.07125000000000004,0.042374999999999996,0.0315625,0.050625
212,424000,0.02,0.075,0.0,0.12,0.04249999999999999,0.04375,0.0032499999999999994,0.07725000000000004,0.043125,0.032687499999999994,0.052125000000000005
213,426000,0.05,0.05,0.005,0.17,0.04424999999999999,0.04525,0.0034999999999999996,0.08450000000000005,0.04475,0.034062499999999996,0.05506250000000001
214,428000,0.03,0.05,0.005,0.185,0.04299999999999999,0.04675,0.0034999999999999996,0.09000000000000005,0.044875,0.033124999999999995,0.05756250000000001
215,430000,0.04,0.03,0.0,0.11,0.04349999999999999,0.04675,0.0032499999999999994,0.09325000000000006,0.045125,0.033437499999999995,0.05837500000000001
216,432000,0.02,0.055,0.01,0.16,0.04299999999999999,0.04775,0.0034999999999999988,0.09900000000000006,0.045375,0.033124999999999995,0.06056250000000001
217,434000,0.045,0.05,0.0,0.08,0.04399999999999999,0.0485,0.0034999999999999988,0.09825000000000007,0.04625,0.033874999999999995,0.06093750000000002
218,436000,0.055,0.01,0.01,0.1,0.04449999999999999,0.048,0.003999999999999998,0.09675000000000007,0.04625,0.034374999999999996,0.06018750000000002
219,438000,0.055,0.045,0.005,0.07,0.04549999999999999,0.048,0.003999999999999998,0.09650000000000006,0.04675,0.035124999999999997,0.06012500000000002
220,440000,0.05,0.05,0.015,0.08,0.04599999999999999,0.0485,0.004749999999999999,0.09600000000000006,0.04725,0.0356875,0.06037500000000002
221,442000,0.055,0.05,0.005,0.04,0.047749999999999994,0.0495,0.004999999999999999,0.09450000000000006,0.048625,0.0370625,0.06075000000000002
222,444000,0.04,0.025,0.0,0.1,0.0465,0.049999999999999996,0.004999999999999999,0.09600000000000006,0.04825,0.036125000000000004,0.06150000000000001
223,446000,0.05,0.035,0.01,0.105,0.047,0.049749999999999996,0.005249999999999999,0.09975000000000006,0.048375,0.036562500000000005,0.062250000000000014
224,448000,0.055,0.025,0.005,0.07,0.04875,0.04799999999999999,0.005249999999999999,0.10100000000000006,0.048374999999999994,0.03731249999999999,0.06181250000000001
225,450000,0.065,0.05,0.0,0.075,0.05075,0.04574999999999999,0.004749999999999999,0.09950000000000007,0.04825,0.0355,0.06293750000000002
226,452000,0.1,0.05,0.005,0.12,0.051750000000000004,0.04674999999999999,0.004999999999999999,0.09975000000000009,0.04925,0.0363125,0.06375000000000003
227,454000,0.06,0.05,0.01,0.1,0.05100000000000001,0.04724999999999999,0.005249999999999999,0.10125000000000009,0.049125,0.03675,0.06356250000000002
228,456000,0.035,0.06,0.005,0.24,0.04975,0.04525,0.005249999999999999,0.10800000000000007,0.0475,0.03525,0.06431250000000002
229,458000,0.055,0.07,0.0,0.175,0.05025,0.04599999999999999,0.004999999999999998,0.11175000000000006,0.048125,0.03575,0.06562500000000002
230,460000,0.09,0.05,0.0,0.15,0.052750000000000005,0.04674999999999999,0.004999999999999998,0.11625000000000005,0.04975,0.0363125,0.06862500000000002
231,462000,0.035,0.045,0.01,0.125,0.05025,0.04624999999999999,0.004999999999999998,0.11875000000000005,0.04825,0.0359375,0.06737500000000002
232,464000,0.095,0.075,0.005,0.07,0.054000000000000006,0.04624999999999999,0.005249999999999999,0.11625000000000003,0.050125,0.036,0.06956250000000001
233,466000,0.015,0.045,0.0,0.165,0.05225,0.04599999999999999,0.004999999999999998,0.11600000000000003,0.049124999999999995,0.03575,0.06818750000000001
234,468000,0.035,0.035,0.005,0.075,0.05249999999999999,0.04524999999999999,0.004999999999999998,0.11050000000000004,0.04887499999999999,0.0351875,0.067
235,470000,0.01,0.055,0.01,0.185,0.05099999999999999,0.04649999999999999,0.005499999999999998,0.11425000000000005,0.04874999999999999,0.03625,0.0668125
236,472000,0.035,0.055,0.02,0.155,0.051749999999999984,0.04649999999999999,0.0059999999999999975,0.11400000000000003,0.04912499999999999,0.036375,0.0673125
237,474000,0.04,0.055,0.015,0.285,0.05149999999999999,0.04674999999999999,0.006749999999999997,0.12425000000000004,0.04912499999999999,0.03675,0.0696875
238,476000,0.045,0.055,0.01,0.105,0.05099999999999999,0.048999999999999995,0.006749999999999997,0.12450000000000003,0.04999999999999999,0.0384375,0.06937499999999999
239,478000,0.045,0.095,0.0,0.055,0.05049999999999999,0.051500000000000004,0.006499999999999997,0.12375000000000005,0.051,0.03949999999999999,0.06956250000000003
240,480000,0.075,0.055,0.005,0.21,0.051749999999999984,0.05175,0.0059999999999999975,0.13025000000000003,0.05174999999999999,0.04031249999999999,0.07137500000000001
241,482000,0.07,0.035,0.005,0.125,0.05249999999999999,0.05099999999999999,0.0059999999999999975,0.13450000000000004,0.05174999999999999,0.039749999999999994,0.07300000000000001
242,484000,0.04,0.08,0.005,0.15,0.05249999999999999,0.05375,0.006249999999999998,0.13700000000000004,0.05312499999999999,0.040937499999999995,0.0745625
243,486000,0.08,0.075,0.005,0.145,0.05399999999999999,0.05575,0.0059999999999999975,0.13900000000000004,0.05487499999999999,0.041999999999999996,0.0765625
244,488000,0.05,0.055,0.0,0.11,0.05375,0.05725,0.005749999999999997,0.14100000000000004,0.0555,0.04175,0.07818750000000002
245,490000,0.035,0.045,0.015,0.16,0.05225,0.056999999999999995,0.006499999999999997,0.14525000000000005,0.05462499999999999,0.0408125,0.07906250000000001
246,492000,0.105,0.055,0.0,0.27,0.05249999999999999,0.05724999999999999,0.006249999999999997,0.15275000000000002,0.05487499999999999,0.040937499999999995,0.081125
247,494000,0.08,0.07,0.01,0.1,0.05349999999999999,0.05824999999999999,0.006249999999999998,0.15275000000000002,0.055874999999999994,0.041687499999999995,0.081875
248,496000,0.08,0.065,0.01,0.09,0.05575,0.05849999999999998,0.006499999999999997,0.14525000000000002,0.057124999999999995,0.043437500000000004,0.0801875
249,498000,0.085,0.08,0.0,0.185,0.05725,0.05899999999999998,0.006499999999999997,0.14575000000000002,0.058124999999999996,0.044562500000000005,0.0806875
250,500000,0.065,0.095,0.005,0.255,0.055999999999999994,0.061249999999999985,0.006749999999999997,0.15100000000000002,0.05862499999999999,0.0436875,0.0836875
251,502000,0.025,0.085,0.005,0.245,0.055499999999999994,0.06324999999999999,0.006499999999999997,0.15700000000000003,0.05937499999999999,0.04325,0.0866875
252,504000,0.065,0.035,0.0,0.18,0.05399999999999999,0.061249999999999985,0.006249999999999997,0.16250000000000003,0.05762499999999999,0.042062499999999996,0.0865625
253,506000,0.025,0.035,0.015,0.19,0.05449999999999999,0.060749999999999985,0.0069999999999999975,0.16375000000000003,0.05762499999999999,0.042624999999999996,0.0865
254,508000,0.03,0.05,0.005,0.205,0.05425,0.061499999999999985,0.0069999999999999975,0.17025000000000004,0.057874999999999996,0.0424375,0.0886875
255,510000,0.065,0.105,0.0,0.25,0.056999999999999995,0.06399999999999999,0.006499999999999997,0.17350000000000004,0.06049999999999999,0.044375,0.091375
256,512000,0.065,0.065,0.005,0.245,0.058499999999999996,0.06449999999999999,0.005749999999999997,0.17800000000000005,0.06149999999999999,0.0453125,0.092875
257,514000,0.08,0.065,0.01,0.085,0.0605,0.06499999999999999,0.005499999999999997,0.16800000000000004,0.06275,0.04675,0.09075
258,516000,0.06,0.07,0.005,0.23,0.061250000000000006,0.06575,0.005249999999999998,0.17425000000000004,0.0635,0.04725000000000001,0.09287500000000001
259,518000,0.05,0.095,0.02,0.225,0.06150000000000001,0.06575,0.006249999999999998,0.18275000000000002,0.06362500000000001,0.047687500000000015,0.095
260,520000,0.08,0.145,0.005,0.28,0.06175000000000001,0.07025,0.006249999999999997,0.18625000000000003,0.066,0.04787500000000001,0.09925
261,522000,0.04,0.045,0.0,0.29,0.06025000000000001,0.07075000000000001,0.005999999999999997,0.19450000000000003,0.0655,0.04668750000000001,0.10168750000000001
262,524000,0.04,0.11,0.005,0.2,0.06025000000000001,0.07225000000000001,0.005999999999999997,0.19700000000000004,0.06625,0.04668750000000001,0.10343750000000002
263,526000,0.065,0.115,0.015,0.16,0.05950000000000001,0.07425000000000001,0.006499999999999997,0.19775000000000004,0.06687500000000002,0.04625000000000001,0.10512500000000002
264,528000,0.05,0.14,0.01,0.215,0.05950000000000001,0.0785,0.0069999999999999975,0.203,0.069,0.04637500000000001,0.109625
265,530000,0.075,0.09,0.01,0.205,0.06150000000000001,0.08075000000000002,0.006749999999999997,0.20525000000000002,0.07112500000000002,0.047812500000000015,0.11187500000000002
266,532000,0.09,0.045,0.015,0.2,0.06075000000000001,0.08025000000000002,0.007499999999999998,0.20175,0.07050000000000001,0.04743750000000001,0.11062500000000001
267,534000,0.1,0.09,0.01,0.26,0.06175000000000001,0.08125000000000002,0.007499999999999998,0.20975000000000002,0.07150000000000001,0.04818750000000001,0.11337500000000002
268,536000,0.1,0.125,0.005,0.25,0.06275000000000001,0.08425000000000002,0.007249999999999998,0.21775000000000003,0.07350000000000001,0.04887500000000001,0.11762500000000001
269,538000,0.085,0.11,0.015,0.22,0.06275000000000001,0.08575000000000002,0.007999999999999998,0.21950000000000003,0.07425000000000001,0.04906250000000001,0.11918750000000003
270,540000,0.1,0.115,0.005,0.15,0.06450000000000003,0.08675000000000002,0.007999999999999998,0.21425000000000005,0.07562500000000003,0.050375000000000024,0.11862500000000004
271,542000,0.105,0.09,0.005,0.2,0.06850000000000003,0.08700000000000002,0.007999999999999998,0.21200000000000005,0.07775000000000003,0.05337500000000003,0.11825000000000002
272,544000,0.08,0.145,0.0,0.3,0.06925000000000003,0.09250000000000003,0.007999999999999998,0.21800000000000005,0.08087500000000003,0.05393750000000003,0.12387500000000004
273,546000,0.075,0.075,0.015,0.09,0.07175000000000004,0.09450000000000003,0.007999999999999998,0.21300000000000002,0.08312500000000003,0.05581250000000003,0.12412500000000003
274,548000,0.05,0.11,0.0,0.2,0.07275000000000004,0.09750000000000002,0.007749999999999998,0.21275000000000005,0.08512500000000003,0.05650000000000003,0.12631250000000002
275,550000,0.08,0.17,0.01,0.19,0.07350000000000004,0.10075000000000003,0.008249999999999999,0.20975000000000005,0.08712500000000004,0.05718750000000003,0.12800000000000006
276,552000,0.1,0.12,0.005,0.165,0.07525000000000005,0.10350000000000004,0.008249999999999999,0.20575000000000004,0.08937500000000004,0.058500000000000045,0.12906250000000002
277,554000,0.095,0.19,0.015,0.165,0.07600000000000004,0.10975000000000004,0.008499999999999999,0.20975000000000005,0.09287500000000004,0.05912500000000003,0.13475000000000004
278,556000,0.115,0.215,0.0,0.12,0.07875000000000004,0.11700000000000003,0.008249999999999999,0.20425000000000004,0.09787500000000005,0.061125000000000033,0.13881250000000003
279,558000,0.08,0.13,0.005,0.185,0.08025000000000004,0.11875000000000002,0.0075,0.20225000000000004,0.09950000000000003,0.062062500000000034,0.13962500000000003
280,560000,0.06,0.115,0.005,0.295,0.07925000000000004,0.11725000000000003,0.0075,0.203,0.09825000000000003,0.061312500000000034,0.13868750000000002
281,562000,0.07,0.24,0.015,0.11,0.08075000000000004,0.12700000000000006,0.008249999999999999,0.19400000000000003,0.10387500000000005,0.06262500000000003,0.14375000000000004
282,564000,0.09,0.09,0.02,0.355,0.08325000000000005,0.12600000000000006,0.008999999999999998,0.20175000000000004,0.10462500000000005,0.06468750000000004,0.14493750000000005
283,566000,0.09,0.11,0.005,0.235,0.08450000000000005,0.12575000000000003,0.008499999999999999,0.20550000000000007,0.10512500000000004,0.06550000000000004,0.14568750000000003
284,568000,0.08,0.1,0.005,0.15,0.08600000000000005,0.12375000000000003,0.008249999999999999,0.2022500000000001,0.10487500000000004,0.06656250000000002,0.14337500000000003
285,570000,0.085,0.195,0.0,0.25,0.08650000000000005,0.12900000000000003,0.007749999999999998,0.20450000000000007,0.10775000000000004,0.06681250000000004,0.14787500000000003
286,572000,0.1,0.165,0.005,0.235,0.08700000000000005,0.13500000000000004,0.007249999999999998,0.2062500000000001,0.11100000000000004,0.06706250000000002,0.15281250000000007
287,574000,0.06,0.19,0.01,0.25,0.08500000000000005,0.14000000000000004,0.007249999999999998,0.2057500000000001,0.11250000000000004,0.06556250000000002,0.15643750000000006
288,576000,0.105,0.185,0.015,0.315,0.08525000000000005,0.14300000000000004,0.007749999999999998,0.20900000000000013,0.11412500000000005,0.06587500000000003,0.1595000000000001
289,578000,0.11,0.155,0.0,0.345,0.08650000000000005,0.14525000000000005,0.0069999999999999975,0.2152500000000001,0.11587500000000005,0.06662500000000005,0.16275000000000006
290,580000,0.08,0.155,0.01,0.195,0.08550000000000005,0.14725000000000002,0.007249999999999998,0.2175000000000001,0.11637500000000003,0.06593750000000004,0.16481250000000006
291,582000,0.15,0.175,0.03,0.31,0.08775000000000005,0.15150000000000002,0.008499999999999997,0.2230000000000001,0.11962500000000004,0.06793750000000004,0.16937500000000005
292,584000,0.1,0.21,0.02,0.145,0.08875000000000005,0.15475,0.009499999999999998,0.21525000000000008,0.12175000000000002,0.06893750000000004,0.16987500000000003
293,586000,0.065,0.12,0.01,0.115,0.08825000000000005,0.157,0.009249999999999998,0.21650000000000008,0.12262500000000003,0.06850000000000003,0.171875
294,588000,0.09,0.17,0.02,0.41,0.09025000000000005,0.16,0.010249999999999997,0.2270000000000001,0.12512500000000004,0.07025000000000003,0.17675000000000002
295,590000,0.09,0.14,0.0,0.185,0.09075000000000005,0.15850000000000003,0.009749999999999997,0.22675000000000006,0.12462500000000004,0.07050000000000003,0.17556250000000004
296,592000,0.055,0.21,0.005,0.195,0.08850000000000005,0.163,0.009749999999999997,0.22825000000000006,0.12575000000000003,0.06881250000000004,0.1793125
297,594000,0.05,0.145,0.005,0.225,0.08625000000000005,0.16075,0.009249999999999998,0.23125000000000004,0.12350000000000003,0.06700000000000003,0.178375
298,596000,0.075,0.215,0.015,0.295,0.08425000000000005,0.16075,0.009999999999999998,0.24000000000000005,0.12250000000000003,0.06568750000000004,0.18056250000000001
299,598000,0.03,0.235,0.0,0.175,0.08175000000000004,0.166,0.009749999999999998,0.23950000000000005,0.12387500000000003,0.06375000000000003,0.184375
300,600000,0.06,0.14,0.005,0.275,0.08175000000000004,0.16725,0.009749999999999998,0.23850000000000007,0.12450000000000003,0.06375000000000003,0.18506250000000002
301,602000,0.095,0.255,0.025,0.295,0.08300000000000005,0.168,0.010249999999999999,0.24775000000000005,0.12550000000000003,0.06481250000000004,0.1879375
302,604000,0.065,0.2,0.01,0.27,0.08175000000000003,0.17350000000000004,0.009749999999999998,0.24350000000000005,0.12762500000000004,0.06375000000000001,0.19100000000000006
303,606000,0.1,0.235,0.005,0.26,0.08225000000000003,0.17975000000000002,0.009749999999999998,0.24475000000000002,0.13100000000000003,0.06412500000000002,0.196
304,608000,0.135,0.385,0.01,0.305,0.08500000000000003,0.194,0.009999999999999998,0.2525,0.1395,0.06625000000000003,0.208625
305,610000,0.07,0.205,0.015,0.455,0.08425000000000003,0.1945,0.01075,0.26275,0.13937500000000003,0.06587500000000002,0.2115625
306,612000,0.085,0.225,0.015,0.185,0.08350000000000003,0.1975,0.01125,0.26025,0.1405,0.06543750000000002,0.2131875
307,614000,0.075,0.165,0.005,0.32,0.08425000000000002,0.19625,0.011,0.26375,0.14025,0.06593750000000001,0.213125
308,616000,0.05,0.285,0.01,0.34,0.08150000000000003,0.20125,0.01075,0.26499999999999996,0.14137500000000003,0.06381250000000002,0.21718749999999998
309,618000,0.095,0.295,0.01,0.245,0.08075000000000002,0.20825,0.01125,0.25999999999999995,0.14450000000000002,0.06337500000000001,0.22118749999999998
310,620000,0.07,0.2,0.005,0.18,0.08025000000000002,0.2105,0.011,0.2592499999999999,0.145375,0.06293750000000001,0.22268749999999998
311,622000,0.145,0.175,0.01,0.39,0.08000000000000003,0.2105,0.009999999999999998,0.26324999999999993,0.14525000000000002,0.06250000000000003,0.22368749999999998
312,624000,0.055,0.19,0.015,0.165,0.07775000000000001,0.20950000000000002,0.009749999999999998,0.26425,0.143625,0.06075000000000001,0.2231875
313,626000,0.065,0.24,0.015,0.34,0.07775000000000001,0.21550000000000002,0.009999999999999998,0.27549999999999997,0.146625,0.06081250000000001,0.2305
314,628000,0.015,0.11,0.005,0.235,0.07400000000000001,0.21250000000000005,0.009249999999999998,0.26674999999999993,0.14325000000000004,0.05781250000000001,0.22606250000000003
315,630000,0.105,0.22,0.025,0.3,0.07475000000000001,0.21650000000000005,0.010499999999999999,0.27249999999999996,0.14562500000000003,0.05868750000000001,0.23050000000000004
316,632000,0.125,0.205,0.01,0.27,0.07825000000000001,0.21625000000000005,0.01075,0.27624999999999994,0.14725000000000005,0.06137500000000001,0.23125
317,634000,0.075,0.2,0.01,0.295,0.0795,0.21900000000000008,0.011,0.27974999999999994,0.14925000000000005,0.062375,0.23418750000000005
318,636000,0.07,0.2,0.015,0.33,0.07925000000000001,0.2182500000000001,0.011,0.2815,0.14875000000000005,0.062187500000000014,0.2340625000000001
319,638000,0.12,0.185,0.005,0.32,0.08375,0.21575000000000005,0.01125,0.28874999999999995,0.14975000000000002,0.065625,0.234
320,640000,0.095,0.15,0.0,0.3,0.08549999999999999,0.2162500000000001,0.011,0.2899999999999999,0.15087500000000004,0.06687499999999999,0.23468750000000008
321,642000,0.095,0.14,0.015,0.42,0.08549999999999999,0.21050000000000008,0.010499999999999999,0.29624999999999996,0.14800000000000002,0.06674999999999999,0.23193750000000002
322,644000,0.175,0.185,0.0,0.35,0.091,0.20975000000000005,0.009999999999999998,0.30024999999999996,0.15037500000000004,0.07075000000000001,0.232375
323,646000,0.08,0.18,0.015,0.23,0.09,0.20700000000000002,0.010499999999999999,0.29874999999999996,0.14850000000000002,0.070125,0.2299375
324,648000,0.14,0.165,0.02,0.4,0.09025,0.19600000000000004,0.010999999999999998,0.3035,0.143125,0.0704375,0.22287500000000002
325,650000,0.115,0.29,0.005,0.48,0.0925,0.20025000000000004,0.010499999999999999,0.30475,0.14637500000000003,0.072,0.22637500000000005
326,652000,0.165,0.285,0.005,0.44,0.09649999999999999,0.20325000000000007,0.009999999999999998,0.31750000000000006,0.14987500000000004,0.074875,0.2318125000000001
327,654000,0.1,0.245,0.005,0.325,0.09774999999999999,0.20725000000000007,0.009999999999999998,0.3177500000000001,0.15250000000000002,0.07581249999999999,0.23487500000000008
328,656000,0.105,0.28,0.015,0.4,0.1005,0.20700000000000007,0.010249999999999999,0.3207500000000001,0.15375000000000005,0.07793749999999999,0.23543750000000008
329,658000,0.06,0.33,0.005,0.38,0.09875000000000002,0.20875000000000007,0.009999999999999998,0.32750000000000007,0.15375000000000005,0.07656250000000002,0.23843750000000008
330,660000,0.135,0.165,0.005,0.44,0.10200000000000002,0.20700000000000007,0.009999999999999998,0.34050000000000014,0.15450000000000005,0.07900000000000001,0.2403750000000001
331,662000,0.115,0.27,0.01,0.415,0.10050000000000003,0.2117500000000001,0.009999999999999998,0.3417500000000001,0.15612500000000007,0.07787500000000003,0.2442500000000001
332,664000,0.055,0.245,0.005,0.225,0.10050000000000003,0.21450000000000008,0.009499999999999998,0.3447500000000001,0.15750000000000006,0.07775000000000003,0.24706250000000007
333,666000,0.08,0.155,0.01,0.37,0.10125000000000003,0.2102500000000001,0.009249999999999998,0.3462500000000001,0.15575000000000006,0.07825000000000001,0.24425000000000013
334,668000,0.055,0.19,0.0,0.195,0.10325000000000004,0.2142500000000001,0.008999999999999998,0.3442500000000001,0.15875000000000006,0.07968750000000002,0.24675000000000014
335,670000,0.185,0.195,0.01,0.19,0.10725000000000004,0.21300000000000013,0.008249999999999997,0.33875000000000016,0.16012500000000007,0.08250000000000002,0.24443750000000014
336,672000,0.21,0.275,0.0,0.28,0.11150000000000004,0.21650000000000014,0.007749999999999997,0.33925000000000016,0.1640000000000001,0.08556250000000003,0.24718750000000014
337,674000,0.125,0.23,0.005,0.445,0.11400000000000003,0.21800000000000014,0.007499999999999997,0.3467500000000002,0.1660000000000001,0.08737500000000002,0.2501875000000001
338,676000,0.21,0.325,0.01,0.51,0.12100000000000004,0.22425000000000014,0.007249999999999998,0.3557500000000002,0.17262500000000008,0.09256250000000002,0.25712500000000016
339,678000,0.105,0.24,0.015,0.44,0.12025000000000004,0.22700000000000017,0.007749999999999998,0.3617500000000002,0.1736250000000001,0.09212500000000003,0.2606875000000002
340,680000,0.12,0.24,0.005,0.45,0.12150000000000002,0.23150000000000018,0.007999999999999998,0.3692500000000002,0.1765000000000001,0.09312500000000001,0.26593750000000016
341,682000,0.07,0.315,0.005,0.27,0.12025000000000001,0.2402500000000002,0.007499999999999998,0.36175000000000024,0.1802500000000001,0.0920625,0.2706250000000002
342,684000,0.155,0.34,0.0,0.34,0.11925000000000001,0.24800000000000022,0.007499999999999998,0.36125000000000024,0.18362500000000012,0.0913125,0.27631250000000024
343,686000,0.16,0.35,0.0,0.275,0.12325000000000001,0.25650000000000023,0.006749999999999997,0.36350000000000027,0.18987500000000013,0.094125,0.2832500000000002
344,688000,0.085,0.3,0.01,0.465,0.12050000000000001,0.2632500000000002,0.006249999999999998,0.36675000000000024,0.1918750000000001,0.0919375,0.2891250000000002
345,690000,0.215,0.305,0.01,0.21,0.1255,0.2640000000000002,0.006499999999999997,0.35325000000000023,0.1947500000000001,0.09575,0.2863125000000002
346,692000,0.15,0.31,0.005,0.32,0.12474999999999999,0.26525000000000015,0.006499999999999997,0.3472500000000002,0.19500000000000006,0.0951875,0.28575000000000017
347,694000,0.205,0.305,0.005,0.35,0.12999999999999998,0.26825000000000015,0.006499999999999997,0.3485000000000002,0.19912500000000005,0.09912499999999998,0.2883125000000002
348,696000,0.135,0.34,0.01,0.44,0.13149999999999998,0.2712500000000001,0.006249999999999998,0.3505000000000002,0.20137500000000003,0.10018749999999998,0.2910625000000001
349,698000,0.165,0.255,0.005,0.465,0.13674999999999998,0.2675000000000001,0.006249999999999997,0.35475000000000023,0.20212500000000005,0.10412499999999998,0.2893125000000002
350,700000,0.15,0.33,0.005,0.195,0.13749999999999996,0.2757500000000001,0.006249999999999997,0.3425000000000002,0.20662500000000003,0.10468749999999996,0.29243750000000013
351,702000,0.175,0.275,0.015,0.345,0.14049999999999993,0.27600000000000013,0.006499999999999997,0.3390000000000002,0.20825000000000005,0.10699999999999994,0.2917500000000002
352,704000,0.06,0.055,0.005,0.165,0.14074999999999993,0.2665000000000001,0.006499999999999997,0.3360000000000002,0.20362500000000003,0.10718749999999995,0.2838750000000001
353,706000,0.095,0.26,0.005,0.355,0.14149999999999993,0.2717500000000001,0.006249999999999998,0.3352500000000002,0.206625,0.10768749999999994,0.28762500000000013
354,708000,0.205,0.325,0.0,0.385,0.14899999999999994,0.2785000000000001,0.006249999999999998,0.3447500000000002,0.21375,0.11331249999999995,0.2950625000000001
355,710000,0.075,0.26,0.015,0.29,0.14349999999999993,0.28175000000000006,0.006499999999999997,0.34975000000000017,0.212625,0.10924999999999994,0.29875000000000007
356,712000,0.19,0.275,0.005,0.48,0.14249999999999993,0.28175000000000006,0.006749999999999997,0.3597500000000001,0.212125,0.10856249999999994,0.3012500000000001
357,714000,0.165,0.245,0.01,0.595,0.14449999999999993,0.2825000000000001,0.0069999999999999975,0.36725000000000013,0.21350000000000002,0.11012499999999995,0.3036875000000001
358,716000,0.035,0.245,0.0,0.48,0.13574999999999995,0.2785000000000001,0.006499999999999997,0.36575000000000013,0.207125,0.10343749999999997,0.3003125000000001
359,718000,0.165,0.27,0.015,0.4,0.13874999999999996,0.2800000000000001,0.006499999999999997,0.36375000000000013,0.20937500000000003,0.10568749999999998,0.3009375000000001
360,720000,0.155,0.38,0.01,0.465,0.14049999999999993,0.28700000000000003,0.006749999999999997,0.36450000000000016,0.21375,0.10706249999999994,0.30637500000000006
361,722000,0.075,0.165,0.02,0.385,0.14074999999999996,0.2795,0.007499999999999997,0.37025000000000013,0.210125,0.10743749999999998,0.30218750000000005
362,724000,0.11,0.42,0.0,0.375,0.13849999999999996,0.28350000000000003,0.007499999999999997,0.37200000000000016,0.211,0.10574999999999997,0.30562500000000004
363,726000,0.225,0.39,0.01,0.57,0.14174999999999996,0.28550000000000003,0.007999999999999997,0.38675000000000015,0.213625,0.10831249999999998,0.31081250000000005
364,728000,0.2,0.37,0.005,0.345,0.14749999999999996,0.28900000000000003,0.007749999999999997,0.3807500000000002,0.21825,0.11256249999999997,0.3119375000000001
365,730000,0.14,0.395,0.015,0.35,0.14375,0.29350000000000004,0.007999999999999997,0.38775000000000015,0.218625,0.1098125,0.3170625
366,732000,0.115,0.365,0.01,0.525,0.142,0.29625000000000007,0.008249999999999997,0.39800000000000013,0.21912500000000001,0.10856249999999998,0.32168750000000007
367,734000,0.055,0.31,0.01,0.415,0.1345,0.2965000000000001,0.008499999999999997,0.4012500000000001,0.21550000000000005,0.10300000000000001,0.3226875000000001
368,736000,0.17,0.345,0.0,0.315,0.13624999999999998,0.29675000000000007,0.007999999999999997,0.3950000000000001,0.21650000000000003,0.10418749999999999,0.32131250000000006
369,738000,0.105,0.325,0.02,0.415,0.13324999999999998,0.3002500000000001,0.008749999999999996,0.39250000000000007,0.21675000000000003,0.10212499999999998,0.32331250000000006
370,740000,0.17,0.305,0.015,0.325,0.13424999999999998,0.29900000000000004,0.009249999999999994,0.399,0.216625,0.10299999999999998,0.32400000000000007
371,742000,0.195,0.095,0.01,0.585,0.13524999999999998,0.29000000000000004,0.008999999999999994,0.41100000000000003,0.212625,0.10368749999999999,0.32025000000000003
372,744000,0.19,0.49,0.01,0.42,0.14175,0.3117500000000001,0.009249999999999994,0.42375000000000007,0.22675000000000003,0.10862499999999999,0.3397500000000001
373,746000,0.23,0.265,0.01,0.455,0.14849999999999997,0.31200000000000006,0.009499999999999995,0.4287500000000001,0.23025,0.11374999999999998,0.3411875000000001
374,748000,0.2,0.3,0.02,0.525,0.14824999999999997,0.31075,0.010499999999999994,0.4357500000000001,0.22949999999999998,0.11381249999999997,0.342
375,750000,0.16,0.325,0.02,0.325,0.15249999999999997,0.31400000000000006,0.010749999999999992,0.4375000000000001,0.23325,0.11706249999999997,0.34487500000000004
376,752000,0.17,0.4,0.01,0.49,0.15149999999999997,0.32025000000000003,0.010999999999999992,0.43800000000000006,0.235875,0.11637499999999998,0.34968750000000004
377,754000,0.165,0.32,0.01,0.295,0.15149999999999997,0.32400000000000007,0.010999999999999992,0.42300000000000004,0.23775000000000002,0.11637499999999998,0.34875000000000006
378,756000,0.235,0.35,0.015,0.505,0.16149999999999995,0.32925000000000004,0.011749999999999993,0.42425000000000007,0.245375,0.12406249999999995,0.35300000000000004
379,758000,0.18,0.29,0.005,0.535,0.16224999999999995,0.33025000000000004,0.011249999999999993,0.43100000000000005,0.24625,0.12449999999999996,0.3554375000000001
380,760000,0.165,0.225,0.01,0.365,0.16274999999999998,0.3225,0.011249999999999993,0.42600000000000005,0.24262499999999998,0.12487499999999999,0.348375
381,762000,0.155,0.26,0.01,0.35,0.16674999999999995,0.32725,0.010749999999999994,0.42425000000000007,0.24699999999999997,0.12774999999999997,0.3515
382,764000,0.135,0.255,0.02,0.275,0.16799999999999995,0.319,0.011749999999999993,0.41925000000000007,0.2435,0.12893749999999998,0.34406250000000005
383,766000,0.115,0.365,0.005,0.49,0.16249999999999995,0.31775000000000003,0.011499999999999993,0.41525000000000006,0.24012499999999998,0.12474999999999996,0.34212500000000007
384,768000,0.185,0.265,0.01,0.365,0.16174999999999995,0.3125,0.011749999999999993,0.41625000000000006,0.23712499999999997,0.12424999999999996,0.3384375
385,770000,0.155,0.31,0.01,0.535,0.16249999999999992,0.30824999999999997,0.011499999999999993,0.4255000000000001,0.23537499999999995,0.12474999999999994,0.3375625
386,772000,0.205,0.41,0.0,0.455,0.16699999999999993,0.31049999999999994,0.010999999999999992,0.42200000000000004,0.23874999999999993,0.12799999999999995,0.338375
387,774000,0.15,0.385,0.01,0.56,0.1717499999999999,0.31425,0.010999999999999992,0.42925000000000013,0.24299999999999994,0.13156249999999994,0.343
388,776000,0.27,0.36,0.015,0.51,0.1767499999999999,0.315,0.011749999999999993,0.43900000000000017,0.24587499999999995,0.13549999999999993,0.3460000000000001
389,778000,0.16,0.425,0.015,0.335,0.17949999999999994,0.31999999999999995,0.011499999999999995,0.4350000000000002,0.24974999999999994,0.13749999999999993,0.34875
390,780000,0.155,0.225,0.015,0.395,0.1787499999999999,0.31599999999999995,0.011499999999999993,0.4385000000000002,0.24737499999999993,0.1369374999999999,0.346625
391,782000,0.14,0.325,0.02,0.53,0.17599999999999993,0.3275,0.011999999999999993,0.4357500000000002,0.25175,0.13499999999999995,0.35456250000000006
392,784000,0.24,0.28,0.01,0.46,0.17849999999999994,0.317,0.011999999999999993,0.4377500000000002,0.24774999999999997,0.13687499999999997,0.3471875000000001
393,786000,0.19,0.31,0.015,0.55,0.17649999999999993,0.31925,0.012249999999999992,0.4425000000000002,0.24787499999999996,0.13543749999999996,0.35006250000000005
394,788000,0.195,0.415,0.03,0.58,0.17624999999999993,0.325,0.012749999999999989,0.44525000000000026,0.250625,0.13537499999999997,0.35506250000000006
395,790000,0.21,0.345,0.02,0.46,0.1787499999999999,0.32599999999999996,0.012749999999999989,0.4520000000000003,0.2523749999999999,0.13724999999999993,0.35750000000000004
396,792000,0.225,0.46,0.01,0.475,0.18149999999999994,0.32899999999999996,0.012749999999999989,0.45125000000000026,0.25525,0.13931249999999995,0.3595625
397,794000,0.145,0.43,0.025,0.38,0.18049999999999994,0.3344999999999999,0.01349999999999999,0.45550000000000035,0.25749999999999995,0.13874999999999996,0.36475
398,796000,0.145,0.38,0.01,0.37,0.17599999999999993,0.33599999999999997,0.01324999999999999,0.44875000000000026,0.25599999999999995,0.13531249999999995,0.36418750000000005
399,798000,0.2,0.44,0.015,0.28,0.17699999999999994,0.34349999999999997,0.01374999999999999,0.4360000000000002,0.26025,0.13618749999999996,0.36662500000000003
400,800000,0.21,0.41,0.005,0.355,0.17924999999999994,0.35275,0.01349999999999999,0.4355000000000002,0.26599999999999996,0.13781249999999995,0.3734375000000001
401,802000,0.24,0.25,0.005,0.385,0.18349999999999994,0.35225,0.01324999999999999,0.43725000000000025,0.267875,0.14093749999999994,0.37350000000000005
402,804000,0.255,0.42,0.035,0.48,0.18949999999999992,0.3605,0.01399999999999999,0.44750000000000023,0.27499999999999997,0.14562499999999995,0.38225000000000003
403,806000,0.16,0.315,0.015,0.36,0.19174999999999992,0.358,0.01449999999999999,0.44100000000000017,0.274875,0.14743749999999994,0.37875000000000003
404,808000,0.225,0.2,0.01,0.55,0.1937499999999999,0.35475,0.01449999999999999,0.4502500000000002,0.27424999999999994,0.14893749999999992,0.37862500000000004
405,810000,0.135,0.225,0.02,0.38,0.19274999999999992,0.35050000000000003,0.01499999999999999,0.4425000000000002,0.271625,0.14831249999999993,0.37350000000000005
406,812000,0.18,0.265,0.02,0.49,0.19149999999999992,0.34325,0.015999999999999993,0.44425000000000026,0.267375,0.14762499999999995,0.36850000000000005
407,814000,0.12,0.24,0.01,0.57,0.18999999999999992,0.336,0.015999999999999993,0.44475000000000026,0.26299999999999996,0.14649999999999994,0.36318750000000005
408,816000,0.225,0.25,0.02,0.495,0.18774999999999992,0.3305,0.016249999999999994,0.44400000000000023,0.25912499999999994,0.14487499999999995,0.35887500000000006
409,818000,0.37,0.3,0.005,0.29,0.1982499999999999,0.32425000000000004,0.015749999999999993,0.44175000000000014,0.26125,0.15262499999999993,0.3536250000000001
410,820000,0.315,0.31,0.015,0.415,0.2062499999999999,0.3285,0.015749999999999993,0.4427500000000001,0.267375,0.15862499999999993,0.35706250000000006
411,822000,0.24,0.315,0.005,0.255,0.21124999999999994,0.328,0.01499999999999999,0.42900000000000016,0.269625,0.16218749999999996,0.35325000000000006
412,824000,0.16,0.35,0.025,0.525,0.20724999999999993,0.3315,0.015749999999999993,0.43225000000000013,0.269375,0.15937499999999996,0.35668750000000005
413,826000,0.195,0.43,0.025,0.555,0.20749999999999993,0.3375,0.016249999999999994,0.4325000000000001,0.27249999999999996,0.15968749999999995,0.36125000000000007
414,828000,0.15,0.355,0.015,0.525,0.20524999999999993,0.3345,0.015499999999999991,0.42975000000000013,0.269875,0.15781249999999994,0.35831250000000003
415,830000,0.085,0.29,0.01,0.49,0.19899999999999993,0.33175000000000004,0.01499999999999999,0.4312500000000001,0.26537499999999997,0.15299999999999994,0.3566250000000001
416,832000,0.215,0.36,0.01,0.54,0.19849999999999993,0.32675000000000004,0.01499999999999999,0.43450000000000016,0.262625,0.15262499999999996,0.35368750000000004
417,834000,0.2,0.435,0.035,0.15,0.20124999999999993,0.32700000000000007,0.015499999999999991,0.42300000000000015,0.264125,0.15481249999999994,0.3510000000000001
418,836000,0.185,0.4,0.02,0.405,0.20324999999999993,0.32800000000000007,0.015999999999999993,0.4247500000000001,0.265625,0.15643749999999995,0.3521875000000001
419,838000,0.255,0.3,0.0,0.605,0.2059999999999999,0.32100000000000006,0.015249999999999991,0.44100000000000017,0.26349999999999996,0.1583124999999999,0.3510000000000001
420,840000,0.2,0.3,0.02,0.515,0.20549999999999993,0.3155,0.015999999999999993,0.4490000000000002,0.26049999999999995,0.15812499999999996,0.34887500000000005
421,842000,0.26,0.225,0.02,0.63,0.2064999999999999,0.31425000000000003,0.016749999999999994,0.46125000000000027,0.26037499999999997,0.15906249999999994,0.3510000000000001
422,844000,0.13,0.26,0.02,0.615,0.2002499999999999,0.30625,0.015999999999999993,0.46800000000000025,0.25325,0.15418749999999992,0.3466875000000001
423,846000,0.24,0.295,0.025,0.465,0.2042499999999999,0.30524999999999997,0.016499999999999994,0.4732500000000003,0.2547499999999999,0.1573124999999999,0.34725000000000006
424,848000,0.225,0.29,0.015,0.345,0.2042499999999999,0.30974999999999997,0.016749999999999994,0.46300000000000024,0.25699999999999995,0.15737499999999993,0.34806250000000005
425,850000,0.16,0.305,0.01,0.24,0.20549999999999993,0.31375,0.016249999999999994,0.45600000000000024,0.25962499999999994,0.15818749999999995,0.3493125
426,852000,0.15,0.295,0.015,0.27,0.20399999999999996,0.31525,0.015999999999999993,0.4450000000000002,0.259625,0.15699999999999997,0.34768750000000004
427,854000,0.16,0.3,0.03,0.54,0.20599999999999996,0.31825,0.016999999999999994,0.4435000000000002,0.26212499999999994,0.15874999999999997,0.34956250000000005
428,856000,0.195,0.41,0.03,0.57,0.2045,0.32625,0.017499999999999995,0.44725000000000026,0.26537499999999997,0.15774999999999997,0.35650000000000004
429,858000,0.275,0.265,0.03,0.505,0.19975,0.32449999999999996,0.018749999999999996,0.45800000000000035,0.262125,0.15450000000000003,0.35787500000000005
430,860000,0.265,0.415,0.035,0.445,0.19724999999999998,0.32975,0.019749999999999997,0.4595000000000004,0.26349999999999996,0.152875,0.3621875000000001
431,862000,0.245,0.325,0.025,0.53,0.19749999999999995,0.33025,0.020749999999999998,0.47325000000000034,0.26387499999999997,0.15331249999999996,0.3660000000000001
432,864000,0.345,0.28,0.005,0.26,0.20674999999999993,0.32675,0.019749999999999997,0.4600000000000003,0.26674999999999993,0.15999999999999995,0.36006250000000006
433,866000,0.275,0.405,0.015,0.24,0.21074999999999994,0.3255,0.019249999999999996,0.44425000000000037,0.26812499999999995,0.16287499999999994,0.3551875000000001
434,868000,0.205,0.565,0.04,0.525,0.21349999999999994,0.336,0.020499999999999994,0.44425000000000037,0.27475,0.16524999999999995,0.36306250000000007
435,870000,0.18,0.17,0.02,0.495,0.21824999999999992,0.33,0.020999999999999994,0.4445000000000003,0.27412499999999995,0.16893749999999993,0.3586250000000001
436,872000,0.275,0.325,0.035,0.66,0.22124999999999995,0.32825000000000004,0.022249999999999992,0.45050000000000023,0.27475,0.17149999999999996,0.3588125000000001
437,874000,0.22,0.455,0.015,0.52,0.22224999999999992,0.32925000000000004,0.02124999999999999,0.4690000000000002,0.27575,0.17199999999999993,0.3641875000000001
438,876000,0.295,0.455,0.005,0.475,0.22774999999999995,0.332,0.02049999999999999,0.47250000000000025,0.279875,0.17593749999999997,0.36712500000000003
439,878000,0.13,0.46,0.02,0.29,0.22149999999999995,0.34,0.02149999999999999,0.45675000000000016,0.28075,0.17149999999999996,0.36918750000000006
440,880000,0.245,0.455,0.01,0.285,0.22374999999999995,0.34775000000000006,0.02099999999999999,0.44525000000000015,0.28575,0.17306249999999998,0.3721250000000001
441,882000,0.145,0.505,0.02,0.52,0.21799999999999992,0.36175000000000007,0.02099999999999999,0.4397500000000001,0.289875,0.16874999999999993,0.3812500000000001
442,884000,0.27,0.3,0.05,0.625,0.22499999999999995,0.3637500000000001,0.02249999999999999,0.4402500000000001,0.294375,0.17437499999999995,0.3828750000000001
443,886000,0.23,0.265,0.02,0.695,0.22449999999999998,0.36225000000000007,0.02224999999999999,0.4517500000000001,0.29337500000000005,0.1739375,0.3846250000000001
444,888000,0.25,0.31,0.035,0.61,0.22574999999999998,0.36325,0.023249999999999986,0.465,0.2945,0.17512499999999998,0.3886875
445,890000,0.14,0.365,0.025,0.4,0.22474999999999995,0.3662500000000001,0.023999999999999987,0.47300000000000003,0.2955,0.17456249999999995,0.3929375000000001
446,892000,0.31,0.315,0.04,0.505,0.23274999999999993,0.3672500000000001,0.025249999999999988,0.4847500000000001,0.3,0.18087499999999995,0.3966250000000001
447,894000,0.215,0.34,0.015,0.665,0.2354999999999999,0.3692500000000001,0.024499999999999987,0.4910000000000002,0.302375,0.1827499999999999,0.3996875000000001
448,896000,0.23,0.44,0.015,0.53,0.2372499999999999,0.3707500000000001,0.023749999999999986,0.48900000000000016,0.304,0.1838749999999999,0.40031250000000007
449,898000,0.235,0.26,0.0,0.545,0.2352499999999999,0.3705000000000001,0.022249999999999985,0.4910000000000001,0.302875,0.1819999999999999,0.4006250000000001
450,900000,0.25,0.285,0.02,0.535,0.23449999999999993,0.3640000000000001,0.021499999999999984,0.4955000000000001,0.29925,0.18124999999999994,0.3968750000000001
451,902000,0.18,0.32,0.02,0.45,0.2312499999999999,0.36375000000000013,0.021249999999999984,0.4915000000000001,0.2975,0.1787499999999999,0.39568750000000014
452,904000,0.265,0.43,0.02,0.345,0.2272499999999999,0.3712500000000001,0.021999999999999985,0.49575000000000014,0.29925,0.1759374999999999,0.4023750000000001
453,906000,0.23,0.35,0.02,0.555,0.22499999999999992,0.36850000000000005,0.022249999999999985,0.5115000000000001,0.29674999999999996,0.17431249999999995,0.40425000000000005
454,908000,0.42,0.49,0.03,0.38,0.2357499999999999,0.3647500000000001,0.021749999999999988,0.5042500000000001,0.30025,0.1822499999999999,0.39962500000000006
455,910000,0.29,0.435,0.02,0.465,0.2412499999999999,0.37800000000000006,0.021749999999999988,0.5027500000000001,0.309625,0.1863749999999999,0.40918750000000004
456,912000,0.095,0.38,0.02,0.58,0.2322499999999999,0.38075000000000003,0.02099999999999999,0.49875000000000014,0.3065,0.17943749999999994,0.4102500000000001
457,914000,0.24,0.575,0.0,0.55,0.2332499999999999,0.38675000000000004,0.02024999999999999,0.5002500000000002,0.30999999999999994,0.1799999999999999,0.4151250000000001
458,916000,0.205,0.505,0.015,0.755,0.22874999999999993,0.3892500000000001,0.02074999999999999,0.5142500000000003,0.309,0.17674999999999996,0.42050000000000015
459,918000,0.285,0.425,0.035,0.65,0.23649999999999993,0.3875000000000001,0.02149999999999999,0.5322500000000003,0.31200000000000006,0.18274999999999994,0.42368750000000016
460,920000,0.24,0.38,0.015,0.455,0.23624999999999993,0.38375000000000015,0.02174999999999999,0.5407500000000003,0.31000000000000005,0.18262499999999993,0.4230000000000002
461,922000,0.275,0.24,0.05,0.19,0.24274999999999997,0.37050000000000016,0.02324999999999999,0.5242500000000003,0.30662500000000004,0.18787499999999996,0.4089375000000002
462,924000,0.175,0.31,0.04,0.595,0.238,0.3710000000000001,0.02274999999999999,0.5227500000000004,0.30450000000000005,0.18418749999999998,0.4089375000000002
463,926000,0.125,0.33,0.02,0.5,0.23274999999999996,0.37425000000000014,0.02274999999999999,0.5130000000000003,0.30350000000000005,0.18024999999999994,0.4089375000000002
464,928000,0.13,0.2,0.05,0.75,0.22674999999999995,0.3687500000000002,0.023499999999999986,0.5200000000000004,0.29775000000000007,0.17593749999999994,0.40656250000000027
465,930000,0.125,0.42,0.025,0.24,0.22599999999999998,0.37150000000000016,0.023499999999999986,0.5120000000000003,0.29875000000000007,0.17537499999999998,0.40662500000000024
466,932000,0.245,0.355,0.025,0.475,0.22275,0.37350000000000017,0.02274999999999999,0.5105000000000003,0.2981250000000001,0.17275,0.40775000000000017
467,934000,0.07,0.38,0.025,0.545,0.21550000000000002,0.37550000000000017,0.02324999999999999,0.5045000000000004,0.2955000000000001,0.16743750000000002,0.4077500000000002
468,936000,0.13,0.385,0.02,0.56,0.2105,0.37275000000000014,0.02349999999999999,0.5060000000000004,0.2916250000000001,0.16374999999999998,0.4060625000000002
469,938000,0.25,0.355,0.015,0.735,0.21125,0.3775000000000001,0.02424999999999999,0.5155000000000004,0.29437500000000005,0.1645,0.41200000000000014
470,940000,0.245,0.405,0.03,0.45,0.211,0.3835000000000001,0.024749999999999987,0.5112500000000003,0.29725000000000007,0.1644375,0.4154375000000001
471,942000,0.175,0.305,0.03,0.655,0.21075,0.3827500000000001,0.025249999999999988,0.5215000000000003,0.29675000000000007,0.164375,0.41743750000000013
472,944000,0.22,0.52,0.02,0.775,0.2085,0.38725000000000015,0.025249999999999988,0.5430000000000004,0.29787500000000006,0.16268749999999998,0.4261875000000002
473,946000,0.355,0.47,0.04,0.59,0.21475,0.3932500000000002,0.02624999999999999,0.5447500000000003,0.3040000000000001,0.167625,0.43112500000000026
474,948000,0.26,0.335,0.01,0.71,0.20675,0.38550000000000023,0.025249999999999988,0.5612500000000004,0.2961250000000001,0.161375,0.42943750000000025
475,950000,0.33,0.35,0.025,0.615,0.20875,0.3812500000000002,0.025499999999999988,0.5687500000000003,0.2950000000000001,0.16293749999999999,0.42812500000000026
476,952000,0.33,0.425,0.015,0.575,0.2205,0.38350000000000023,0.025249999999999988,0.5685000000000003,0.3020000000000001,0.1716875,0.4297500000000003
477,954000,0.25,0.37,0.04,0.625,0.221,0.3732500000000002,0.02724999999999999,0.5722500000000003,0.2971250000000001,0.1725625,0.42300000000000026
478,956000,0.305,0.37,0.025,0.635,0.22599999999999998,0.3665000000000002,0.02774999999999999,0.5662500000000003,0.2962500000000001,0.17643749999999997,0.41643750000000024
479,958000,0.17,0.415,0.055,0.63,0.22024999999999997,0.3660000000000002,0.02874999999999999,0.5652500000000003,0.2931250000000001,0.17237499999999997,0.41581250000000025
480,960000,0.225,0.585,0.025,0.675,0.21949999999999995,0.37625000000000025,0.02924999999999999,0.5762500000000003,0.2978750000000001,0.17193749999999997,0.42625000000000024
481,962000,0.33,0.465,0.03,0.44,0.22224999999999992,0.38750000000000023,0.02824999999999999,0.5887500000000003,0.30487500000000006,0.17374999999999993,0.43781250000000027
482,964000,0.29,0.385,0.05,0.695,0.22799999999999992,0.39125000000000026,0.02874999999999999,0.5937500000000002,0.3096250000000001,0.17818749999999992,0.44187500000000024
483,966000,0.495,0.395,0.065,0.605,0.24649999999999994,0.3945000000000003,0.030999999999999993,0.5990000000000003,0.3205000000000001,0.19262499999999996,0.44562500000000027
484,968000,0.435,0.58,0.06,0.65,0.2617499999999999,0.4135000000000003,0.03149999999999999,0.5940000000000003,0.3376250000000001,0.20418749999999994,0.4586250000000003
485,970000,0.245,0.415,0.04,0.72,0.26774999999999993,0.4132500000000003,0.032249999999999994,0.6180000000000003,0.34050000000000014,0.20887499999999995,0.4644375000000003
486,972000,0.265,0.45,0.05,0.645,0.26874999999999993,0.41800000000000026,0.033499999999999995,0.6265000000000003,0.3433750000000001,0.20993749999999994,0.4701250000000003
487,974000,0.29,0.285,0.045,0.78,0.2797499999999999,0.41325000000000023,0.034499999999999996,0.6382500000000003,0.34650000000000003,0.2184374999999999,0.46950000000000025
488,976000,0.46,0.45,0.015,0.71,0.2962499999999999,0.4165000000000002,0.034249999999999996,0.6457500000000003,0.35637500000000005,0.23074999999999993,0.47381250000000025
489,978000,0.365,0.375,0.025,0.35,0.30199999999999994,0.41750000000000015,0.034749999999999996,0.6265000000000003,0.35975,0.23518749999999994,0.46975000000000017
490,980000,0.16,0.53,0.03,0.64,0.2977499999999999,0.4237500000000002,0.034749999999999996,0.6360000000000003,0.36075,0.2319999999999999,0.47681250000000025
491,982000,0.39,0.365,0.015,0.57,0.3084999999999999,0.4267500000000002,0.033999999999999996,0.6317500000000004,0.36762500000000004,0.23987499999999992,0.4780000000000002
492,984000,0.375,0.42,0.05,0.605,0.3162499999999999,0.4217500000000002,0.0355,0.6232500000000003,0.36900000000000005,0.24606249999999993,0.4721250000000002
493,986000,0.275,0.265,0.055,0.575,0.31224999999999997,0.4115000000000002,0.03625,0.6225000000000003,0.36187500000000006,0.24325,0.4642500000000002
494,988000,0.24,0.305,0.025,0.47,0.31124999999999997,0.41000000000000014,0.037,0.6105000000000004,0.3606250000000001,0.24268749999999997,0.46012500000000023
495,990000,0.335,0.585,0.03,0.495,0.3115,0.4217500000000002,0.03725,0.6045000000000004,0.3666250000000001,0.2429375,0.4674375000000002
496,992000,0.255,0.355,0.025,0.535,0.30774999999999997,0.4182500000000002,0.03775,0.6025000000000004,0.3630000000000001,0.24024999999999996,0.46431250000000024
497,994000,0.32,0.54,0.035,0.79,0.31124999999999997,0.4267500000000003,0.0375,0.6107500000000003,0.3690000000000001,0.24281249999999996,0.47275000000000034
498,996000,0.39,0.545,0.02,0.65,0.3155,0.43550000000000033,0.03725,0.6115000000000004,0.37550000000000017,0.2459375,0.47950000000000037
499,998000,0.35,0.495,0.045,0.68,0.32449999999999996,0.43950000000000033,0.03675,0.6140000000000003,0.3820000000000001,0.25256249999999997,0.48312500000000036
500,1000000,0.295,0.435,0.04,0.625,0.32799999999999996,0.4320000000000004,0.0375,0.6115000000000003,0.38000000000000017,0.25537499999999996,0.4768750000000004
501,1002000,0.375,0.365,0.06,0.53,0.33025,0.4270000000000004,0.039,0.6160000000000003,0.3786250000000002,0.2574375,0.47425000000000034
502,1004000,0.23,0.49,0.03,0.58,0.32725,0.4322500000000004,0.038,0.6102500000000003,0.3797500000000002,0.2549375,0.47675000000000034
503,1006000,0.345,0.535,0.03,0.725,0.31975,0.4392500000000005,0.036250000000000004,0.6162500000000002,0.3795000000000002,0.24887499999999999,0.48350000000000043
504,1008000,0.495,0.46,0.03,0.76,0.32275,0.43325000000000047,0.03475,0.6217500000000002,0.3780000000000002,0.25075,0.4803750000000004
505,1010000,0.32,0.365,0.03,0.745,0.3265,0.4307500000000005,0.03425,0.6230000000000001,0.37862500000000027,0.2534375,0.4788125000000004
506,1012000,0.315,0.49,0.025,0.77,0.32900000000000007,0.4327500000000006,0.033,0.6292500000000001,0.3808750000000003,0.25500000000000006,0.48187500000000044
507,1014000,0.435,0.395,0.015,0.49,0.33625000000000005,0.4382500000000006,0.0315,0.6147500000000001,0.3872500000000003,0.26006250000000003,0.4823750000000005
508,1016000,0.32,0.52,0.025,0.46,0.32925000000000004,0.4417500000000006,0.032,0.6022500000000003,0.3855000000000003,0.25493750000000004,0.4818750000000005
509,1018000,0.24,0.6,0.015,0.515,0.32300000000000006,0.45300000000000057,0.0315,0.6105000000000003,0.38800000000000034,0.25012500000000004,0.4923750000000005
510,1020000,0.485,0.38,0.06,0.73,0.33925000000000005,0.4455000000000006,0.032999999999999995,0.6150000000000003,0.39237500000000036,0.2626875,0.4878750000000005
511,1022000,0.405,0.59,0.045,0.56,0.3400000000000001,0.4567500000000006,0.034499999999999996,0.6145000000000003,0.39837500000000037,0.26362500000000005,0.4961875000000005
512,1024000,0.275,0.42,0.025,0.705,0.3350000000000001,0.4567500000000006,0.033249999999999995,0.6195000000000003,0.3958750000000003,0.2595625000000001,0.49743750000000053
513,1026000,0.435,0.365,0.05,0.515,0.3430000000000001,0.4617500000000006,0.032999999999999995,0.6165000000000004,0.40237500000000037,0.26550000000000007,0.5004375000000005
514,1028000,0.33,0.5,0.03,0.685,0.34750000000000003,0.4715000000000006,0.033249999999999995,0.6272500000000003,0.4095000000000003,0.2689375,0.5104375000000005
515,1030000,0.39,0.535,0.04,0.555,0.35025000000000006,0.46900000000000064,0.033749999999999995,0.6302500000000004,0.40962500000000035,0.27112500000000006,0.5093125000000005
516,1032000,0.205,0.595,0.02,0.675,0.34775000000000006,0.48100000000000065,0.033499999999999995,0.6372500000000004,0.4143750000000004,0.2691875000000001,0.5200625000000005
517,1034000,0.385,0.52,0.055,0.61,0.35100000000000003,0.4800000000000006,0.034499999999999996,0.6282500000000004,0.4155000000000003,0.27187500000000003,0.5170625000000005
518,1036000,0.32,0.495,0.04,0.63,0.34750000000000003,0.4775000000000006,0.0355,0.6272500000000004,0.4125000000000003,0.2695,0.5149375000000006
519,1038000,0.18,0.585,0.03,0.54,0.3390000000000001,0.48200000000000065,0.034749999999999996,0.6202500000000004,0.41050000000000036,0.2629375000000001,0.5165625000000006
520,1040000,0.315,0.465,0.04,0.8,0.3400000000000001,0.4835000000000006,0.034749999999999996,0.6290000000000004,0.41175000000000034,0.2636875000000001,0.5198750000000005
521,1042000,0.385,0.585,0.04,0.815,0.3405000000000001,0.49450000000000066,0.03375,0.6432500000000004,0.41750000000000037,0.26381250000000006,0.5316875000000006
522,1044000,0.465,0.585,0.025,0.66,0.35225000000000006,0.4992500000000006,0.0335,0.6472500000000004,0.4257500000000003,0.27256250000000004,0.5362500000000006
523,1046000,0.485,0.505,0.03,0.595,0.35925000000000007,0.49775000000000064,0.0335,0.6407500000000005,0.4285000000000003,0.2778125000000001,0.5335000000000006
524,1048000,0.455,0.505,0.025,0.71,0.35725000000000007,0.5000000000000007,0.03325,0.6382500000000004,0.42862500000000037,0.27625000000000005,0.5345625000000006
525,1050000,0.39,0.48,0.045,0.475,0.36075,0.5057500000000006,0.034,0.6247500000000005,0.4332500000000003,0.27906250000000005,0.5355000000000005
526,1052000,0.315,0.415,0.005,0.63,0.36075,0.5020000000000006,0.033,0.6177500000000006,0.4313750000000003,0.2788125,0.5309375000000005
527,1054000,0.33,0.445,0.02,0.6,0.35550000000000004,0.5045000000000006,0.03325,0.6232500000000005,0.4300000000000003,0.2749375,0.5341875000000006
528,1056000,0.44,0.585,0.045,0.425,0.36150000000000004,0.5077500000000006,0.03425,0.6215000000000005,0.4346250000000003,0.2796875000000001,0.5361875000000006
529,1058000,0.425,0.425,0.025,0.29,0.37075,0.49900000000000067,0.03475,0.6102500000000004,0.43487500000000034,0.28675,0.5268125000000006
530,1060000,0.26,0.505,0.05,0.81,0.35950000000000004,0.5052500000000006,0.03425,0.6142500000000004,0.43237500000000034,0.27818750000000003,0.5325000000000006
531,1062000,0.275,0.38,0.02,0.585,0.35300000000000004,0.4947500000000007,0.033,0.6155000000000004,0.42387500000000033,0.273,0.5249375000000006
532,1064000,0.37,0.425,0.05,0.575,0.35775,0.4950000000000007,0.03425,0.6090000000000003,0.4263750000000004,0.276875,0.5235000000000006
533,1066000,0.26,0.445,0.055,0.585,0.34900000000000003,0.4990000000000007,0.0345,0.6125000000000004,0.4240000000000004,0.27037500000000003,0.5273750000000006
534,1068000,0.28,0.455,0.03,0.83,0.34650000000000003,0.49675000000000075,0.0345,0.6197500000000004,0.42162500000000036,0.2685,0.5275000000000006
535,1070000,0.275,0.52,0.05,0.77,0.34075000000000005,0.4960000000000007,0.035,0.6305000000000003,0.4183750000000004,0.2643125,0.5296250000000007
536,1072000,0.47,0.385,0.06,0.65,0.35400000000000004,0.48550000000000065,0.037,0.6292500000000003,0.41975000000000035,0.27475,0.5214375000000006
537,1074000,0.385,0.425,0.055,0.675,0.35400000000000004,0.48075000000000073,0.037,0.6325000000000004,0.4173750000000004,0.27475,0.5186875000000006
538,1076000,0.42,0.505,0.03,0.78,0.35900000000000004,0.4812500000000008,0.0365,0.6400000000000003,0.4201250000000004,0.27837500000000004,0.5209375000000007
539,1078000,0.275,0.555,0.06,0.43,0.3637500000000001,0.47975000000000084,0.038,0.6345000000000003,0.42175000000000046,0.2823125000000001,0.5184375000000008
540,1080000,0.485,0.445,0.1,0.4,0.3722500000000001,0.47875000000000084,0.040999999999999995,0.6145000000000003,0.42550000000000043,0.2894375,0.5126875000000006
541,1082000,0.405,0.505,0.045,0.8,0.3732500000000001,0.47475000000000095,0.041249999999999995,0.6137500000000002,0.4240000000000005,0.29025000000000006,0.5095000000000007
542,1084000,0.42,0.365,0.115,0.7,0.3710000000000001,0.463750000000001,0.04575,0.6157500000000002,0.41737500000000055,0.2896875000000001,0.5017500000000008
543,1086000,0.43,0.405,0.01,0.71,0.3682500000000001,0.45875000000000093,0.04475,0.6215000000000003,0.41350000000000053,0.28737500000000005,0.49943750000000076
544,1088000,0.325,0.475,0.06,0.705,0.36175000000000007,0.4572500000000009,0.04649999999999999,0.6212500000000002,0.4095000000000005,0.28293750000000006,0.49825000000000075
545,1090000,0.355,0.42,0.07,0.69,0.3600000000000001,0.4542500000000008,0.04774999999999999,0.6320000000000002,0.40712500000000046,0.28193750000000006,0.4986875000000006
546,1092000,0.4,0.45,0.015,0.635,0.3642500000000001,0.45600000000000085,0.04824999999999999,0.6322500000000002,0.41012500000000046,0.28525,0.5000625000000007
547,1094000,0.37,0.435,0.015,0.63,0.3662500000000001,0.45550000000000085,0.04799999999999999,0.6337500000000003,0.41087500000000043,0.2866875000000001,0.5000625000000007
548,1096000,0.275,0.6,0.045,0.565,0.3580000000000001,0.4562500000000009,0.04799999999999998,0.6407500000000002,0.4071250000000005,0.2805000000000001,0.5023750000000007
549,1098000,0.375,0.535,0.03,0.63,0.3555000000000001,0.4617500000000009,0.04824999999999998,0.6577500000000003,0.40862500000000046,0.27868750000000003,0.5107500000000007
550,1100000,0.415,0.56,0.065,0.685,0.36325000000000013,0.46450000000000086,0.048999999999999974,0.6515000000000002,0.4138750000000005,0.2846875000000001,0.5112500000000006
551,1102000,0.295,0.63,0.06,0.71,0.3642500000000001,0.47700000000000087,0.050999999999999976,0.6577500000000003,0.42062500000000047,0.2859375,0.5221875000000007
552,1104000,0.48,0.495,0.105,0.845,0.36975000000000013,0.48050000000000076,0.05374999999999998,0.6712500000000003,0.4251250000000004,0.29075000000000006,0.5281875000000007
553,1106000,0.46,0.46,0.035,0.66,0.37975000000000014,0.4812500000000008,0.05274999999999998,0.6750000000000004,0.43050000000000044,0.29800000000000015,0.5296875000000006
554,1108000,0.265,0.495,0.015,0.71,0.3790000000000001,0.48325000000000073,0.05199999999999997,0.6690000000000004,0.4311250000000004,0.2972500000000001,0.5296875000000006
555,1110000,0.345,0.43,0.085,0.655,0.38250000000000006,0.4787500000000008,0.053749999999999964,0.6632500000000003,0.4306250000000004,0.30031250000000004,0.5248750000000006
556,1112000,0.305,0.45,0.035,0.74,0.3742500000000001,0.48200000000000076,0.052499999999999956,0.6677500000000004,0.4281250000000004,0.2938125000000001,0.5284375000000007
557,1114000,0.47,0.67,0.045,0.47,0.37850000000000006,0.4942500000000007,0.051999999999999956,0.6575000000000004,0.4363750000000004,0.29687500000000006,0.5350625000000007
558,1116000,0.645,0.455,0.06,0.57,0.3897500000000001,0.4917500000000007,0.05349999999999996,0.6470000000000005,0.4407500000000004,0.30568750000000006,0.5305625000000007
559,1118000,0.43,0.62,0.075,0.4,0.3975000000000001,0.49500000000000066,0.05424999999999995,0.6455000000000004,0.44625000000000037,0.31168750000000006,0.5326250000000006
560,1120000,0.405,0.54,0.06,0.82,0.3935,0.4997500000000006,0.05224999999999995,0.6665000000000004,0.44662500000000027,0.3081875,0.5414375000000006
561,1122000,0.37,0.55,0.08,0.55,0.39175,0.5020000000000006,0.05399999999999996,0.6540000000000005,0.44687500000000024,0.3073125,0.5400000000000005
562,1124000,0.285,0.625,0.05,0.795,0.38499999999999995,0.5150000000000006,0.05074999999999996,0.6587500000000005,0.4500000000000003,0.3014374999999999,0.5509375000000005
563,1126000,0.4,0.565,0.055,0.735,0.3835,0.5230000000000006,0.05299999999999996,0.6600000000000005,0.45325000000000026,0.300875,0.5572500000000006
564,1128000,0.525,0.745,0.055,0.36,0.3935,0.5365000000000005,0.05274999999999995,0.6427500000000005,0.4650000000000003,0.3083125,0.5630625000000005
565,1130000,0.535,0.62,0.08,0.4,0.40249999999999997,0.5465000000000005,0.05324999999999995,0.6282500000000005,0.47450000000000025,0.3151875,0.5669375000000005
566,1132000,0.315,0.57,0.05,0.74,0.3982499999999999,0.5525000000000005,0.05499999999999996,0.6335000000000005,0.4753750000000002,0.31243749999999987,0.5727500000000005
567,1134000,0.545,0.56,0.04,0.765,0.4069999999999999,0.5587500000000005,0.05624999999999997,0.6402500000000005,0.4828750000000002,0.3193124999999999,0.5791250000000006
568,1136000,0.525,0.515,0.03,0.735,0.41949999999999993,0.5545000000000007,0.05549999999999997,0.6487500000000005,0.4870000000000003,0.3284999999999999,0.5780625000000006
569,1138000,0.37,0.495,0.055,0.785,0.4192499999999999,0.5525000000000005,0.05674999999999997,0.6565000000000005,0.4858750000000002,0.32862499999999994,0.5785000000000005
570,1140000,0.5,0.48,0.065,0.81,0.42349999999999993,0.5485000000000005,0.05674999999999997,0.6627500000000005,0.4860000000000002,0.33181249999999995,0.5770625000000005
571,1142000,0.545,0.495,0.05,0.76,0.43599999999999994,0.5417500000000005,0.05624999999999997,0.6652500000000006,0.4888750000000002,0.34106249999999994,0.5726250000000006
572,1144000,0.47,0.555,0.08,0.595,0.43549999999999994,0.5447500000000005,0.05499999999999997,0.6527500000000005,0.49012500000000025,0.3403749999999999,0.5717500000000005
573,1146000,0.405,0.56,0.07,0.68,0.43274999999999986,0.5497500000000005,0.05674999999999998,0.6537500000000005,0.4912500000000002,0.3387499999999999,0.5757500000000005
574,1148000,0.36,0.665,0.03,0.69,0.43749999999999983,0.5582500000000006,0.05749999999999998,0.6527500000000005,0.4978750000000002,0.34249999999999986,0.5818750000000006
575,1150000,0.345,0.63,0.05,0.635,0.43749999999999983,0.5682500000000006,0.05574999999999999,0.6517500000000005,0.5028750000000002,0.3420624999999999,0.5891250000000006
576,1152000,0.32,0.52,0.035,0.665,0.43824999999999986,0.5717500000000006,0.05574999999999999,0.6480000000000005,0.5050000000000002,0.3426249999999999,0.5908125000000006
577,1154000,0.46,0.54,0.065,0.485,0.43774999999999986,0.5652500000000006,0.05674999999999999,0.6487500000000004,0.5015000000000003,0.3424999999999999,0.5861250000000005
578,1156000,0.515,0.31,0.06,0.73,0.4312499999999999,0.5580000000000006,0.05674999999999999,0.6567500000000004,0.49462500000000026,0.33762499999999995,0.5826875000000005
579,1158000,0.535,0.295,0.025,0.8,0.43649999999999994,0.5417500000000006,0.054249999999999986,0.6767500000000004,0.48912500000000025,0.34093749999999995,0.5755000000000006
580,1160000,0.495,0.555,0.08,0.69,0.44099999999999995,0.5425000000000006,0.05524999999999999,0.6702500000000005,0.4917500000000003,0.3445625,0.5744375000000006
581,1162000,0.385,0.58,0.075,0.705,0.44175,0.5440000000000006,0.05499999999999998,0.6780000000000004,0.4928750000000003,0.3450625,0.5775000000000006
582,1164000,0.47,0.445,0.06,0.75,0.45099999999999996,0.5350000000000006,0.05549999999999998,0.6757500000000004,0.49300000000000027,0.3521249999999999,0.5701875000000005
583,1166000,0.55,0.47,0.05,0.71,0.4585,0.5302500000000007,0.05524999999999999,0.6745000000000004,0.49437500000000034,0.35768750000000005,0.5663125000000007
584,1168000,0.485,0.53,0.065,0.685,0.45649999999999996,0.5195000000000006,0.05574999999999999,0.6907500000000005,0.4880000000000003,0.3563125,0.5623125000000005
585,1170000,0.375,0.36,0.055,0.66,0.44849999999999995,0.5065000000000006,0.05449999999999998,0.7037500000000005,0.47750000000000026,0.35,0.5558125000000006
586,1172000,0.51,0.415,0.06,0.87,0.45824999999999994,0.4987500000000006,0.05499999999999998,0.7102500000000005,0.47850000000000026,0.3574374999999999,0.5516250000000005
587,1174000,0.585,0.41,0.065,0.75,0.46025,0.4912500000000006,0.05624999999999998,0.7095000000000005,0.4757500000000003,0.35924999999999996,0.5458125000000005
588,1176000,0.53,0.52,0.075,0.615,0.46049999999999996,0.49150000000000055,0.058499999999999976,0.7035000000000005,0.47600000000000026,0.36,0.5445000000000005
589,1178000,0.575,0.535,0.045,0.645,0.47074999999999995,0.4935000000000006,0.057999999999999975,0.6965000000000005,0.48212500000000025,0.36756249999999996,0.5442500000000006
590,1180000,0.56,0.59,0.02,0.475,0.47375,0.49900000000000055,0.05574999999999998,0.6797500000000004,0.4863750000000003,0.36925,0.5441875000000005
591,1182000,0.455,0.625,0.035,0.735,0.46925,0.5055000000000006,0.05499999999999997,0.6785000000000003,0.48737500000000034,0.3656875,0.5487500000000005
592,1184000,0.395,0.535,0.06,0.725,0.4654999999999999,0.5045000000000006,0.05399999999999997,0.6850000000000003,0.48500000000000026,0.3626249999999999,0.5496250000000005
593,1186000,0.36,0.54,0.075,0.785,0.46324999999999994,0.5035000000000006,0.054249999999999965,0.6902500000000004,0.4833750000000003,0.36099999999999993,0.5501875000000005
594,1188000,0.43,0.715,0.04,0.855,0.46674999999999994,0.5060000000000006,0.054749999999999965,0.6985000000000003,0.4863750000000002,0.3637499999999999,0.5541250000000004
595,1190000,0.475,0.61,0.055,0.75,0.4732499999999999,0.5050000000000006,0.05499999999999996,0.7042500000000004,0.48912500000000025,0.3686874999999999,0.5548125000000005
596,1192000,0.485,0.55,0.075,0.8,0.4814999999999999,0.5065000000000006,0.05699999999999996,0.7110000000000005,0.4940000000000002,0.3753749999999999,0.5576250000000006
597,1194000,0.56,0.465,0.065,0.76,0.4864999999999998,0.5027500000000005,0.05699999999999996,0.7247500000000004,0.49462500000000015,0.3791249999999998,0.5582500000000005
598,1196000,0.405,0.49,0.07,0.735,0.48099999999999976,0.5117500000000005,0.05749999999999996,0.7250000000000004,0.4963750000000001,0.37512499999999976,0.5650625000000005
599,1198000,0.475,0.5,0.085,0.42,0.47799999999999976,0.5220000000000005,0.060499999999999964,0.7060000000000004,0.5000000000000001,0.3736249999999998,0.5680000000000005
600,1200000,0.57,0.62,0.09,0.685,0.4817499999999998,0.5252500000000004,0.060999999999999964,0.7057500000000004,0.5035000000000001,0.3765624999999998,0.5703750000000004
601,1202000,0.49,0.615,0.07,0.7,0.4869999999999998,0.5270000000000005,0.06074999999999997,0.7055000000000005,0.5070000000000001,0.3804374999999999,0.5716250000000005
602,1204000,0.53,0.54,0.045,0.765,0.48999999999999977,0.5317500000000004,0.05999999999999996,0.7062500000000005,0.5108750000000001,0.38249999999999984,0.5753750000000004
603,1206000,0.47,0.38,0.075,0.74,0.48599999999999977,0.5272500000000004,0.06124999999999996,0.7077500000000004,0.5066250000000001,0.37981249999999983,0.5723750000000004
604,1208000,0.41,0.585,0.065,0.52,0.4822499999999998,0.5300000000000005,0.06124999999999996,0.6995000000000003,0.5061250000000002,0.37699999999999984,0.5723750000000004
605,1210000,0.645,0.49,0.04,0.735,0.4957499999999998,0.5365000000000005,0.060499999999999964,0.7032500000000004,0.5161250000000002,0.3869374999999999,0.5781875000000005
606,1212000,0.655,0.485,0.075,0.7,0.5029999999999998,0.5400000000000006,0.06124999999999996,0.6947500000000003,0.5215000000000002,0.39256249999999987,0.5786875000000006
607,1214000,0.345,0.56,0.065,0.84,0.4909999999999998,0.5475000000000005,0.06124999999999996,0.6992500000000004,0.5192500000000002,0.38356249999999986,0.5854375000000005
608,1216000,0.455,0.695,0.07,0.7,0.48724999999999985,0.5562500000000006,0.060999999999999964,0.7035000000000002,0.5217500000000002,0.38068749999999985,0.5930625000000005
609,1218000,0.535,0.49,0.075,0.73,0.4852499999999999,0.5540000000000006,0.062499999999999965,0.7077500000000003,0.5196250000000002,0.3795624999999999,0.5924375000000005
610,1220000,0.48,0.5,0.06,0.715,0.4812499999999999,0.5495000000000007,0.06449999999999997,0.7197500000000003,0.5153750000000002,0.3770624999999999,0.5920625000000006
611,1222000,0.605,0.6,0.055,0.74,0.4887499999999999,0.5482500000000006,0.06549999999999997,0.7200000000000004,0.5185000000000002,0.3829374999999999,0.5911875000000005
612,1224000,0.305,0.615,0.06,0.56,0.48424999999999996,0.5522500000000006,0.06549999999999997,0.7117500000000004,0.5182500000000003,0.37956249999999997,0.5921250000000006
613,1226000,0.56,0.625,0.065,0.605,0.49424999999999997,0.5565000000000007,0.06499999999999997,0.7027500000000004,0.5253750000000004,0.38693749999999993,0.5930625000000006
614,1228000,0.38,0.5,0.135,0.655,0.49175,0.5457500000000006,0.06974999999999996,0.6927500000000004,0.5187500000000003,0.38625,0.5825000000000006
615,1230000,0.4,0.62,0.085,0.735,0.4880000000000001,0.5462500000000007,0.07124999999999997,0.6920000000000004,0.5171250000000004,0.3838125000000001,0.5826875000000007
616,1232000,0.3,0.38,0.1,0.645,0.4787500000000001,0.5377500000000006,0.07249999999999998,0.6842500000000002,0.5082500000000003,0.37718750000000006,0.5743750000000005
617,1234000,0.66,0.68,0.075,0.61,0.4837500000000001,0.5485000000000007,0.07299999999999998,0.6767500000000003,0.5161250000000004,0.3810625000000001,0.5805625000000005
618,1236000,0.64,0.69,0.08,0.755,0.49550000000000016,0.5585000000000007,0.07349999999999998,0.6777500000000003,0.5270000000000004,0.39000000000000007,0.5883125000000006
619,1238000,0.535,0.635,0.12,0.665,0.4985000000000002,0.5652500000000006,0.07524999999999997,0.6900000000000003,0.5318750000000004,0.3926875000000002,0.5964375000000005
620,1240000,0.54,0.615,0.095,0.775,0.4970000000000002,0.5650000000000006,0.07549999999999997,0.6945000000000003,0.5310000000000004,0.3916250000000001,0.5973750000000005
621,1242000,0.48,0.445,0.075,0.87,0.4965000000000003,0.5565000000000007,0.07574999999999996,0.7030000000000003,0.5265000000000004,0.39131250000000023,0.5931250000000006
622,1244000,0.54,0.615,0.09,0.745,0.49700000000000033,0.5602500000000006,0.07799999999999997,0.7020000000000002,0.5286250000000005,0.39225000000000027,0.5956875000000005
623,1246000,0.55,0.7,0.06,0.78,0.5010000000000003,0.5762500000000006,0.07724999999999997,0.7040000000000002,0.5386250000000005,0.39506250000000026,0.6081875000000005
624,1248000,0.655,0.385,0.14,0.58,0.5132500000000003,0.5662500000000005,0.08099999999999999,0.7070000000000002,0.5397500000000004,0.40518750000000026,0.6014375000000004
625,1250000,0.47,0.63,0.08,0.495,0.5045000000000004,0.5732500000000005,0.08299999999999999,0.6950000000000002,0.5388750000000004,0.3991250000000003,0.6036875000000004
626,1252000,0.475,0.71,0.105,0.78,0.4955000000000004,0.5845000000000006,0.08449999999999999,0.6990000000000002,0.5400000000000005,0.3927500000000003,0.6131250000000005
627,1254000,0.635,0.515,0.055,0.87,0.5100000000000003,0.5822500000000006,0.08399999999999999,0.7005000000000001,0.5461250000000004,0.4035000000000003,0.6118125000000005
628,1256000,0.545,0.715,0.145,0.805,0.5145000000000003,0.5832500000000006,0.08774999999999998,0.7057500000000002,0.5488750000000004,0.4078125000000002,0.6138750000000005
629,1258000,0.61,0.495,0.065,0.435,0.5182500000000003,0.5835000000000006,0.08724999999999998,0.6910000000000002,0.5508750000000004,0.41050000000000025,0.6103750000000004
630,1260000,0.705,0.415,0.09,0.57,0.5295000000000003,0.5792500000000005,0.08874999999999998,0.6837500000000002,0.5543750000000004,0.4193125000000002,0.6053750000000004
631,1262000,0.475,0.56,0.08,0.49,0.5230000000000002,0.5772500000000005,0.09,0.6712500000000002,0.5501250000000004,0.41475000000000023,0.6007500000000005
632,1264000,0.54,0.65,0.055,0.61,0.5347500000000002,0.5790000000000005,0.08974999999999998,0.6737500000000002,0.5568750000000003,0.4235000000000001,0.6026875000000004
633,1266000,0.595,0.58,0.1,0.735,0.5365000000000002,0.5767500000000005,0.0915,0.6802500000000001,0.5566250000000004,0.42525000000000013,0.6026250000000004
634,1268000,0.39,0.445,0.115,0.73,0.5370000000000001,0.5740000000000005,0.0905,0.6840000000000002,0.5555000000000003,0.4253750000000001,0.6015000000000004
635,1270000,0.525,0.535,0.075,0.78,0.5432500000000002,0.5697500000000006,0.09,0.6862500000000001,0.5565000000000004,0.4299375000000002,0.5988750000000005
636,1272000,0.505,0.47,0.135,0.71,0.5535000000000002,0.5742500000000006,0.09174999999999998,0.6895000000000001,0.5638750000000003,0.4380625000000002,0.6030625000000005
637,1274000,0.47,0.68,0.16,0.73,0.5440000000000003,0.5742500000000006,0.09599999999999999,0.6955000000000002,0.5591250000000004,0.4320000000000002,0.6045625000000006
638,1276000,0.61,0.58,0.035,0.755,0.5425000000000002,0.5687500000000006,0.09374999999999997,0.6955000000000002,0.5556250000000005,0.43031250000000015,0.6004375000000006
639,1278000,0.365,0.585,0.15,0.655,0.5340000000000001,0.5662500000000006,0.09524999999999997,0.6950000000000001,0.5501250000000004,0.4243125000000001,0.5984375000000004
640,1280000,0.34,0.585,0.13,0.7,0.5240000000000002,0.5647500000000005,0.09699999999999996,0.69125,0.5443750000000004,0.4172500000000002,0.5963750000000004
641,1282000,0.515,0.485,0.13,0.54,0.5257500000000002,0.5667500000000005,0.09974999999999998,0.6747500000000002,0.5462500000000003,0.4192500000000001,0.5937500000000004
642,1284000,0.635,0.655,0.085,0.58,0.5305000000000002,0.5687500000000004,0.09949999999999998,0.6665000000000002,0.5496250000000003,0.4227500000000001,0.5931875000000003
643,1286000,0.415,0.595,0.075,0.71,0.52375,0.5635000000000006,0.10024999999999998,0.6630000000000001,0.5436250000000002,0.417875,0.5883750000000004
644,1288000,0.515,0.595,0.095,0.795,0.5167500000000002,0.5740000000000005,0.09799999999999998,0.6737500000000002,0.5453750000000004,0.4120625000000001,0.5989375000000005
645,1290000,0.41,0.53,0.1,0.8,0.5137500000000002,0.5690000000000005,0.09899999999999998,0.6890000000000003,0.5413750000000004,0.4100625000000001,0.5990000000000004
646,1292000,0.61,0.69,0.065,0.56,0.5205000000000001,0.5680000000000005,0.09699999999999998,0.6780000000000003,0.5442500000000003,0.414625,0.5955000000000005
647,1294000,0.445,0.605,0.145,0.76,0.5110000000000001,0.5725000000000005,0.10149999999999997,0.6725000000000003,0.5417500000000003,0.40862500000000007,0.5975000000000004
648,1296000,0.515,0.65,0.17,0.78,0.5095000000000002,0.5692500000000005,0.10274999999999997,0.6712500000000003,0.5393750000000004,0.40781250000000013,0.5947500000000004
649,1298000,0.71,0.685,0.06,0.835,0.5145000000000002,0.5787500000000005,0.10249999999999997,0.6912500000000003,0.5466250000000004,0.41150000000000014,0.6068750000000005
650,1300000,0.525,0.465,0.075,0.62,0.5055000000000002,0.5812500000000006,0.10174999999999998,0.6937500000000002,0.5433750000000004,0.40456250000000016,0.6093750000000004
651,1302000,0.61,0.59,0.17,0.835,0.5122500000000001,0.5827500000000005,0.10624999999999998,0.7110000000000002,0.5475000000000003,0.41075000000000006,0.6148125000000004
652,1304000,0.525,0.605,0.165,0.59,0.5115000000000002,0.5805000000000006,0.11174999999999997,0.7100000000000002,0.5460000000000004,0.4115625000000001,0.6128750000000005
653,1306000,0.59,0.595,0.135,0.775,0.5112500000000002,0.5812500000000006,0.11349999999999996,0.7120000000000003,0.5462500000000003,0.41181250000000014,0.6139375000000005
654,1308000,0.565,0.605,0.115,0.73,0.5200000000000001,0.5892500000000006,0.11349999999999996,0.7120000000000003,0.5546250000000004,0.4183750000000001,0.6199375000000005
655,1310000,0.8,0.585,0.09,0.675,0.5337500000000002,0.5917500000000006,0.11424999999999993,0.7067500000000003,0.5627500000000003,0.4288750000000001,0.6205000000000005
656,1312000,0.64,0.625,0.095,0.7,0.5405000000000001,0.5995000000000006,0.11224999999999996,0.7062500000000004,0.5700000000000003,0.43343750000000003,0.6261875000000006
657,1314000,0.775,0.55,0.105,0.49,0.5557500000000001,0.5930000000000006,0.10949999999999996,0.6942500000000004,0.5743750000000003,0.4441875,0.6183125000000006
658,1316000,0.405,0.525,0.165,0.435,0.5455000000000001,0.5902500000000006,0.11599999999999995,0.6782500000000004,0.5678750000000004,0.43812500000000004,0.6122500000000005
659,1318000,0.735,0.695,0.095,0.44,0.5640000000000001,0.5957500000000007,0.11324999999999996,0.6675000000000003,0.5798750000000004,0.4513125,0.6136875000000006
660,1320000,0.52,0.58,0.1,0.765,0.5730000000000001,0.5955000000000007,0.11174999999999997,0.6707500000000004,0.5842500000000004,0.4576875000000001,0.6143125000000006
661,1322000,0.625,0.585,0.155,0.64,0.5785,0.6005000000000008,0.11299999999999996,0.6757500000000004,0.5895000000000004,0.462125,0.6193125000000007
662,1324000,0.525,0.685,0.1,0.69,0.5730000000000001,0.6020000000000009,0.11374999999999998,0.6812500000000004,0.5875000000000005,0.4581875000000001,0.6218125000000008
663,1326000,0.355,0.54,0.045,0.8,0.5700000000000001,0.5992500000000007,0.11224999999999996,0.6857500000000003,0.5846250000000004,0.45556250000000004,0.6208750000000006
664,1328000,0.395,0.57,0.055,0.8,0.5640000000000001,0.5980000000000008,0.11024999999999996,0.6860000000000004,0.5810000000000004,0.45056250000000003,0.6200000000000007
665,1330000,0.58,0.57,0.115,0.665,0.5725,0.6000000000000008,0.11099999999999996,0.6792500000000004,0.5862500000000004,0.457125,0.6198125000000007
666,1332000,0.43,0.335,0.06,0.715,0.5635000000000001,0.5822500000000008,0.11074999999999997,0.6870000000000004,0.5728750000000005,0.45031250000000006,0.6084375000000007
667,1334000,0.525,0.69,0.11,0.505,0.5675000000000001,0.5865000000000008,0.10899999999999996,0.6742500000000005,0.5770000000000004,0.4528750000000001,0.6084375000000006
668,1336000,0.225,0.69,0.08,0.715,0.553,0.5885000000000008,0.10449999999999997,0.6710000000000005,0.5707500000000004,0.4408750000000001,0.6091250000000008
669,1338000,0.325,0.595,0.17,0.7,0.5337500000000001,0.5840000000000007,0.10999999999999996,0.6642500000000003,0.5588750000000005,0.42781250000000004,0.6040625000000006
670,1340000,0.61,0.555,0.14,0.545,0.538,0.5885000000000008,0.11324999999999996,0.6605000000000004,0.5632500000000005,0.43181250000000004,0.6065000000000007
671,1342000,0.54,0.595,0.115,0.81,0.5345000000000001,0.5887500000000008,0.11049999999999997,0.6592500000000004,0.5616250000000005,0.4285000000000001,0.6063750000000007
672,1344000,0.78,0.63,0.08,0.77,0.54725,0.5900000000000009,0.10624999999999998,0.6682500000000005,0.5686250000000004,0.437,0.6095625000000008
673,1346000,0.545,0.74,0.055,0.725,0.545,0.5972500000000008,0.10225,0.6657500000000004,0.5711250000000004,0.43431250000000005,0.6143750000000008
674,1348000,0.34,0.635,0.135,0.71,0.5337500000000001,0.5987500000000008,0.10324999999999998,0.6647500000000004,0.5662500000000004,0.4261250000000001,0.6152500000000007
675,1350000,0.635,0.67,0.1,0.835,0.5255,0.6030000000000009,0.10374999999999998,0.6727500000000004,0.5642500000000004,0.42006249999999995,0.6204375000000008
676,1352000,0.605,0.575,0.105,0.71,0.5237499999999999,0.6005000000000008,0.10424999999999998,0.6732500000000006,0.5621250000000004,0.41887499999999994,0.6186875000000007
677,1354000,0.255,0.635,0.105,0.79,0.49775,0.6047500000000008,0.10424999999999998,0.6882500000000005,0.5512500000000005,0.39937500000000004,0.6256250000000008
678,1356000,0.395,0.645,0.09,0.83,0.49725,0.6107500000000007,0.10049999999999996,0.7080000000000004,0.5540000000000004,0.39806250000000004,0.6350625000000005
679,1358000,0.75,0.58,0.055,0.705,0.49800000000000005,0.6050000000000006,0.09849999999999998,0.7212500000000005,0.5515000000000003,0.39812500000000006,0.6340625000000006
680,1360000,0.325,0.715,0.165,0.84,0.48825,0.6117500000000007,0.10174999999999997,0.7250000000000004,0.5500000000000004,0.391625,0.6400625000000006
681,1362000,0.785,0.56,0.085,0.77,0.49625,0.6105000000000007,0.09824999999999996,0.7315000000000004,0.5533750000000004,0.39675,0.6407500000000006
682,1364000,0.63,0.6,0.095,0.735,0.5015000000000001,0.6062500000000007,0.09799999999999995,0.7337500000000003,0.5538750000000003,0.400625,0.6381250000000007
683,1366000,0.645,0.635,0.08,0.68,0.516,0.6110000000000007,0.09974999999999996,0.7277500000000003,0.5635000000000003,0.4119375,0.6401875000000006
684,1368000,0.57,0.71,0.095,0.725,0.52475,0.6180000000000007,0.10174999999999997,0.7240000000000003,0.5713750000000004,0.41900000000000004,0.6445000000000005
685,1370000,0.61,0.575,0.09,0.75,0.52625,0.6182500000000006,0.10049999999999995,0.7282500000000003,0.5722500000000004,0.4198125,0.6457500000000005
686,1372000,0.42,0.435,0.095,0.78,0.52575,0.6232500000000006,0.10224999999999995,0.7315000000000003,0.5745000000000003,0.41987500000000005,0.6503125000000005
687,1374000,0.6,0.655,0.125,0.835,0.5295,0.6215000000000006,0.10299999999999995,0.7480000000000001,0.5755000000000003,0.42287499999999995,0.6531250000000005
688,1376000,0.415,0.61,0.09,0.685,0.5389999999999999,0.6175000000000006,0.10349999999999995,0.7465000000000002,0.5782500000000003,0.4301249999999999,0.6497500000000005
689,1378000,0.315,0.595,0.115,0.69,0.5385,0.6175000000000006,0.10074999999999996,0.7460000000000002,0.5780000000000003,0.42906249999999996,0.6496250000000006
690,1380000,0.45,0.62,0.13,0.805,0.5305,0.6207500000000006,0.10024999999999995,0.7590000000000001,0.5756250000000003,0.42293749999999997,0.6553125000000004
691,1382000,0.73,0.395,0.115,0.56,0.54,0.6107500000000006,0.10024999999999995,0.7465000000000002,0.5753750000000003,0.4300625,0.6446875000000005
692,1384000,0.515,0.625,0.17,0.755,0.52675,0.6105000000000005,0.10474999999999994,0.7457500000000002,0.5686250000000003,0.42125,0.6443125000000004
693,1386000,0.54,0.755,0.11,0.72,0.5265000000000002,0.6112500000000005,0.10749999999999993,0.7455000000000003,0.5688750000000004,0.4217500000000001,0.6448125000000005
694,1388000,0.3,0.57,0.145,0.855,0.5245000000000002,0.6080000000000005,0.10799999999999992,0.7527500000000004,0.5662500000000004,0.4203750000000001,0.6441875000000005
695,1390000,0.725,0.675,0.085,0.86,0.5290000000000001,0.6082500000000006,0.10724999999999991,0.7540000000000002,0.5686250000000004,0.42356250000000006,0.6446875000000005
696,1392000,0.7,0.67,0.11,0.805,0.5337500000000002,0.6130000000000007,0.1074999999999999,0.7587500000000003,0.5733750000000004,0.4271875000000001,0.6494375000000006
697,1394000,0.565,0.565,0.19,0.83,0.54925,0.6095000000000006,0.1117499999999999,0.7607500000000001,0.5793750000000003,0.439875,0.6473125000000005
698,1396000,0.465,0.62,0.12,0.805,0.5527500000000001,0.6082500000000006,0.11324999999999992,0.7595000000000002,0.5805000000000003,0.442875,0.6460625000000005
699,1398000,0.375,0.6,0.21,0.8,0.534,0.6092500000000005,0.12099999999999991,0.7642500000000002,0.5716250000000003,0.43075,0.6480000000000005
700,1400000,0.58,0.5,0.105,0.86,0.5467500000000001,0.5985000000000006,0.11799999999999991,0.7652500000000002,0.5726250000000004,0.4395625,0.6401875000000006
701,1402000,0.62,0.685,0.21,0.665,0.5385000000000001,0.6047500000000006,0.1242499999999999,0.7600000000000001,0.5716250000000003,0.4349375000000001,0.6435625000000005
702,1404000,0.7,0.665,0.125,0.64,0.542,0.6080000000000007,0.1257499999999999,0.7552500000000002,0.5750000000000004,0.4379375,0.6448125000000006
703,1406000,0.655,0.635,0.14,0.805,0.5425,0.6080000000000007,0.1287499999999999,0.7615000000000002,0.5752500000000003,0.43906249999999997,0.6463750000000006
704,1408000,0.54,0.725,0.08,0.765,0.541,0.6087500000000006,0.1279999999999999,0.7635000000000003,0.5748750000000002,0.43775000000000003,0.6474375000000006
705,1410000,0.565,0.76,0.1,0.71,0.5387500000000001,0.6180000000000005,0.1284999999999999,0.7615000000000002,0.5783750000000003,0.4361875,0.6538750000000004
706,1412000,0.69,0.755,0.08,0.535,0.55225,0.6340000000000006,0.1277499999999999,0.7492500000000002,0.5931250000000003,0.446125,0.6628125000000005
707,1414000,0.58,0.685,0.105,0.69,0.55125,0.6355000000000006,0.1267499999999999,0.7420000000000002,0.5933750000000003,0.445125,0.6621250000000005
708,1416000,0.355,0.43,0.07,0.86,0.5482500000000001,0.6265000000000007,0.1257499999999999,0.7507500000000001,0.5873750000000004,0.44262500000000005,0.6575625000000006
709,1418000,0.275,0.6,0.105,0.655,0.5462500000000001,0.6267500000000006,0.1252499999999999,0.7490000000000001,0.5865000000000004,0.44100000000000006,0.6573125000000004
710,1420000,0.495,0.64,0.125,0.81,0.5485000000000001,0.6277500000000007,0.12499999999999989,0.7492500000000002,0.5881250000000005,0.44262500000000005,0.6581250000000005
711,1422000,0.615,0.64,0.165,0.68,0.5427500000000001,0.6400000000000008,0.1274999999999999,0.7552500000000001,0.5913750000000004,0.43893750000000004,0.6688125000000006
712,1424000,0.545,0.695,0.105,0.81,0.5442500000000001,0.6435000000000007,0.12424999999999989,0.7580000000000001,0.5938750000000004,0.4392500000000001,0.6721250000000005
713,1426000,0.47,0.645,0.16,0.785,0.5407500000000001,0.6380000000000007,0.1267499999999999,0.7612500000000001,0.5893750000000004,0.43725,0.6688125000000005
714,1428000,0.635,0.805,0.195,0.78,0.5575,0.6497500000000007,0.1292499999999999,0.7575000000000001,0.6036250000000003,0.45043749999999994,0.6766875000000006
715,1430000,0.7,0.71,0.165,0.745,0.55625,0.6515000000000006,0.1332499999999999,0.7517500000000001,0.6038750000000004,0.4505,0.6765625000000005
716,1432000,0.32,0.725,0.16,0.69,0.53725,0.6542500000000006,0.1357499999999999,0.7460000000000001,0.5957500000000002,0.43687499999999996,0.6771875000000004
717,1434000,0.565,0.625,0.115,0.44,0.53725,0.6572500000000006,0.13199999999999992,0.7265,0.5972500000000003,0.4359375,0.6745625000000004
718,1436000,0.48,0.785,0.125,0.68,0.538,0.6655000000000006,0.13224999999999992,0.7202500000000001,0.6017500000000003,0.4365625,0.6791875000000005
719,1438000,0.46,0.725,0.08,0.72,0.5422500000000001,0.6717500000000006,0.12574999999999992,0.71625,0.6070000000000004,0.4381250000000001,0.6828750000000005
720,1440000,0.585,0.715,0.14,0.735,0.5425000000000002,0.6825000000000007,0.12749999999999992,0.7100000000000001,0.6125000000000005,0.43875000000000014,0.6893750000000005
721,1442000,0.19,0.64,0.14,0.84,0.5210000000000001,0.6802500000000007,0.12399999999999993,0.71875,0.6006250000000004,0.42175000000000007,0.6898750000000005
722,1444000,0.755,0.83,0.115,0.785,0.5237500000000003,0.6885000000000007,0.12349999999999994,0.726,0.6061250000000005,0.4236875000000002,0.6978750000000005
723,1446000,0.615,0.74,0.15,0.715,0.5217500000000003,0.6937500000000008,0.12399999999999993,0.7215,0.6077500000000005,0.42231250000000015,0.7006875000000006
724,1448000,0.56,0.715,0.105,0.765,0.5227500000000003,0.6932500000000007,0.12524999999999992,0.7215,0.6080000000000005,0.42337500000000017,0.7003125000000006
725,1450000,0.655,0.63,0.085,0.755,0.5272500000000002,0.6867500000000007,0.12449999999999992,0.7237500000000001,0.6070000000000004,0.4265625000000001,0.6960000000000006
726,1452000,0.69,0.53,0.135,0.74,0.5272500000000002,0.6755000000000007,0.12724999999999992,0.7340000000000001,0.6013750000000004,0.42725000000000013,0.6901250000000005
727,1454000,0.64,0.635,0.115,0.88,0.5302500000000003,0.6730000000000007,0.12774999999999992,0.7435000000000002,0.6016250000000005,0.42962500000000026,0.6906250000000005
728,1456000,0.575,0.58,0.13,0.815,0.5412500000000002,0.6805000000000007,0.13074999999999992,0.7412500000000002,0.6108750000000005,0.43862500000000015,0.6956875000000005
729,1458000,0.7,0.56,0.1,0.785,0.5625000000000002,0.6785000000000008,0.13049999999999992,0.7477500000000001,0.6205000000000005,0.4545000000000001,0.6958125000000006
730,1460000,0.595,0.655,0.11,0.715,0.5675000000000002,0.6792500000000007,0.12974999999999992,0.7430000000000001,0.6233750000000005,0.45806250000000015,0.6951875000000005
731,1462000,0.34,0.555,0.115,0.67,0.5537500000000002,0.6750000000000006,0.12724999999999992,0.7425000000000002,0.6143750000000003,0.4471250000000001,0.6918750000000005
732,1464000,0.675,0.625,0.225,0.76,0.5602500000000002,0.6715000000000007,0.13324999999999992,0.7400000000000001,0.6158750000000004,0.4535000000000001,0.6886250000000005
733,1466000,0.425,0.595,0.22,0.8,0.5580000000000003,0.6690000000000007,0.13624999999999993,0.7407500000000001,0.6135000000000005,0.4525625000000002,0.6869375000000006
734,1468000,0.46,0.755,0.17,0.72,0.5492500000000003,0.6665000000000008,0.13499999999999995,0.7377500000000002,0.6078750000000006,0.4456875000000003,0.6843125000000007
735,1470000,0.36,0.685,0.07,0.62,0.5322500000000003,0.6652500000000007,0.13024999999999992,0.7315000000000003,0.5987500000000006,0.43175000000000024,0.6818125000000006
736,1472000,0.51,0.585,0.11,0.76,0.5417500000000003,0.6582500000000008,0.12774999999999992,0.7350000000000002,0.6000000000000005,0.43825000000000014,0.6774375000000007
737,1474000,0.65,0.715,0.11,0.785,0.5460000000000004,0.6627500000000007,0.1274999999999999,0.7522500000000003,0.6043750000000006,0.4413750000000003,0.6851250000000007
738,1476000,0.285,0.7,0.14,0.88,0.5362500000000003,0.6585000000000008,0.12824999999999992,0.7622500000000003,0.5973750000000005,0.43425000000000025,0.6844375000000007
739,1478000,0.395,0.595,0.175,0.85,0.5330000000000003,0.6520000000000008,0.1329999999999999,0.7687500000000003,0.5925000000000005,0.43300000000000016,0.6811875000000007
740,1480000,0.68,0.605,0.18,0.76,0.5377500000000003,0.6465000000000007,0.1349999999999999,0.7700000000000002,0.5921250000000005,0.43706250000000013,0.6773750000000006
741,1482000,0.435,0.585,0.15,0.765,0.5500000000000004,0.6437500000000007,0.1354999999999999,0.7662500000000003,0.5968750000000005,0.4463750000000003,0.6743750000000006
742,1484000,0.355,0.635,0.17,0.74,0.5300000000000004,0.6340000000000007,0.13824999999999987,0.7640000000000002,0.5820000000000005,0.43206250000000024,0.6665000000000005
743,1486000,0.685,0.67,0.155,0.68,0.5335000000000003,0.6305000000000007,0.13849999999999987,0.7622500000000002,0.5820000000000005,0.4347500000000002,0.6634375000000006
744,1488000,0.5,0.745,0.17,0.82,0.5305000000000003,0.6320000000000007,0.14174999999999988,0.7650000000000002,0.5812500000000005,0.43331250000000016,0.6652500000000006
745,1490000,0.765,0.53,0.15,0.68,0.5360000000000004,0.6270000000000006,0.14499999999999985,0.7612500000000002,0.5815000000000005,0.4382500000000002,0.6605625000000004
746,1492000,0.325,0.62,0.155,0.7,0.5177500000000004,0.6315000000000006,0.14599999999999985,0.7592500000000001,0.5746250000000005,0.42481250000000026,0.6634375000000005
747,1494000,0.55,0.705,0.11,0.655,0.5132500000000004,0.6350000000000006,0.14574999999999985,0.748,0.5741250000000004,0.4213750000000003,0.6632500000000003
748,1496000,0.44,0.54,0.195,0.615,0.5065000000000004,0.6330000000000007,0.14899999999999985,0.7380000000000001,0.5697500000000005,0.41712500000000025,0.6592500000000006
749,1498000,0.655,0.72,0.235,0.67,0.5042500000000004,0.6410000000000007,0.15574999999999983,0.7322500000000001,0.5726250000000006,0.4171250000000003,0.6638125000000006
750,1500000,0.62,0.65,0.11,0.825,0.5055000000000003,0.6407500000000007,0.15574999999999983,0.73775,0.5731250000000006,0.41806250000000017,0.6650000000000006
751,1502000,0.74,0.685,0.125,0.675,0.5255000000000003,0.6472500000000008,0.15624999999999983,0.7380000000000001,0.5863750000000005,0.43318750000000017,0.6699375000000006
752,1504000,0.51,0.745,0.125,0.8,0.5172500000000003,0.6532500000000007,0.15124999999999983,0.7400000000000001,0.5852500000000005,0.42575000000000024,0.6749375000000005
753,1506000,0.575,0.705,0.075,0.76,0.5247500000000003,0.6587500000000006,0.14399999999999982,0.7380000000000001,0.5917500000000004,0.4295625000000002,0.6785625000000005
754,1508000,0.735,0.775,0.125,0.865,0.5385000000000002,0.6597500000000006,0.14174999999999982,0.7452500000000001,0.5991250000000004,0.4393125000000001,0.6811250000000004
755,1510000,0.775,0.685,0.125,0.8,0.5592500000000002,0.6597500000000006,0.14449999999999982,0.7542500000000001,0.6095000000000004,0.45556250000000015,0.6833750000000005
756,1512000,0.565,0.69,0.205,0.625,0.5620000000000002,0.6650000000000006,0.14924999999999983,0.7475000000000002,0.6135000000000004,0.45881250000000007,0.6856250000000005
757,1514000,0.45,0.595,0.185,0.795,0.5520000000000002,0.6590000000000006,0.15299999999999986,0.7480000000000001,0.6055000000000004,0.4522500000000001,0.6812500000000005
758,1516000,0.615,0.745,0.11,0.65,0.5685000000000001,0.6612500000000006,0.15149999999999983,0.7365000000000002,0.6148750000000003,0.46425,0.6800625000000005
759,1518000,0.47,0.725,0.125,0.715,0.5722500000000001,0.6677500000000005,0.14899999999999985,0.7297500000000001,0.6200000000000003,0.46643750000000006,0.6832500000000004
760,1520000,0.72,0.65,0.1,0.91,0.5742500000000003,0.6700000000000006,0.14499999999999985,0.7372500000000002,0.6221250000000005,0.46693750000000017,0.6868125000000005
761,1522000,0.46,0.665,0.23,0.765,0.5755000000000002,0.6740000000000006,0.14899999999999985,0.7372500000000002,0.6247500000000004,0.4688750000000001,0.6898125000000006
762,1524000,0.575,0.56,0.24,0.89,0.5865000000000002,0.6702500000000006,0.15249999999999986,0.7447500000000001,0.6283750000000003,0.47800000000000015,0.6888750000000005
763,1526000,0.425,0.61,0.11,0.81,0.5735000000000002,0.6672500000000006,0.15024999999999986,0.7512500000000002,0.6203750000000003,0.46768750000000014,0.6882500000000005
764,1528000,0.725,0.57,0.13,0.67,0.5847500000000002,0.6585000000000006,0.14824999999999985,0.7437500000000001,0.6216250000000004,0.47562500000000013,0.6798125000000006
765,1530000,0.39,0.725,0.095,0.835,0.5660000000000002,0.6682500000000007,0.14549999999999988,0.7515000000000003,0.6171250000000004,0.4608750000000001,0.6890625000000006
766,1532000,0.69,0.46,0.28,0.91,0.5842500000000002,0.6602500000000007,0.15174999999999988,0.7620000000000002,0.6222500000000004,0.4761250000000001,0.6856875000000006
767,1534000,0.595,0.635,0.14,0.71,0.5865000000000002,0.6567500000000007,0.15324999999999991,0.7647500000000004,0.6216250000000005,0.47818750000000015,0.6837500000000006
768,1536000,0.475,0.62,0.135,0.79,0.5882500000000002,0.6607500000000007,0.15024999999999994,0.7735000000000004,0.6245000000000005,0.4787500000000001,0.6889375000000006
769,1538000,0.605,0.69,0.22,0.75,0.5857500000000002,0.6592500000000007,0.14949999999999994,0.7775000000000003,0.6225000000000005,0.47668750000000015,0.6888125000000006
770,1540000,0.61,0.68,0.165,0.92,0.5852500000000003,0.6607500000000006,0.15224999999999994,0.7822500000000003,0.6230000000000004,0.4770000000000002,0.6911250000000005
771,1542000,0.625,0.68,0.265,0.785,0.5795000000000002,0.6605000000000005,0.15924999999999995,0.7877500000000003,0.6200000000000003,0.4744375000000001,0.6923125000000004
772,1544000,0.665,0.605,0.155,0.645,0.5872500000000003,0.6535000000000006,0.16074999999999995,0.7800000000000002,0.6203750000000005,0.4806250000000002,0.6851250000000005
773,1546000,0.695,0.68,0.135,0.675,0.5932500000000004,0.6522500000000007,0.16374999999999992,0.7757500000000003,0.6227500000000006,0.4858750000000003,0.6831250000000005
774,1548000,0.265,0.59,0.11,0.785,0.5697500000000004,0.6430000000000006,0.16299999999999992,0.7717500000000002,0.6063750000000006,0.46806250000000027,0.6751875000000005
775,1550000,0.705,0.68,0.14,0.52,0.5662500000000004,0.6427500000000006,0.16374999999999992,0.7577500000000001,0.6045000000000005,0.46562500000000023,0.6715000000000004
776,1552000,0.69,0.7,0.12,0.775,0.5725000000000005,0.6432500000000005,0.15949999999999992,0.7652500000000002,0.6078750000000005,0.46925000000000033,0.6737500000000005
777,1554000,0.625,0.555,0.1,0.83,0.5812500000000005,0.6412500000000005,0.15524999999999994,0.7670000000000001,0.6112500000000005,0.47475000000000034,0.6726875000000004
778,1556000,0.775,0.68,0.135,0.765,0.5892500000000005,0.6380000000000006,0.15649999999999992,0.77275,0.6136250000000005,0.48106250000000034,0.6716875000000004
779,1558000,0.72,0.725,0.125,0.855,0.6017500000000005,0.6380000000000006,0.15649999999999992,0.7797499999999999,0.6198750000000005,0.4904375000000003,0.6734375000000004
780,1560000,0.705,0.78,0.09,0.9,0.6010000000000004,0.6445000000000005,0.15599999999999992,0.7792499999999999,0.6227500000000005,0.4897500000000003,0.6781875000000004
781,1562000,0.75,0.65,0.115,0.82,0.6155000000000004,0.6437500000000005,0.15024999999999994,0.7819999999999998,0.6296250000000004,0.4991875000000003,0.6783125000000003
782,1564000,0.8,0.57,0.19,0.865,0.6267500000000005,0.6442500000000005,0.1477499999999999,0.7807499999999997,0.6355000000000005,0.5070000000000003,0.6783750000000004
783,1566000,0.725,0.655,0.145,0.845,0.6417500000000004,0.6465000000000005,0.1494999999999999,0.7824999999999996,0.6441250000000005,0.5186875000000002,0.6805000000000003
784,1568000,0.225,0.61,0.19,0.84,0.6167500000000004,0.6485000000000005,0.1524999999999999,0.7909999999999997,0.6326250000000004,0.5006875000000003,0.6841250000000003
785,1570000,0.675,0.57,0.17,0.74,0.6310000000000004,0.6407500000000005,0.15624999999999992,0.7862499999999997,0.6358750000000004,0.5123125000000003,0.6771250000000002
786,1572000,0.635,0.685,0.15,0.77,0.6282500000000004,0.6520000000000005,0.1497499999999999,0.7792499999999997,0.6401250000000005,0.5086250000000003,0.6838125000000003
787,1574000,0.45,0.595,0.22,0.8,0.6210000000000003,0.6500000000000006,0.15374999999999991,0.7837499999999997,0.6355000000000004,0.5041875000000002,0.6834375000000004
788,1576000,0.63,0.68,0.15,0.84,0.6287500000000004,0.6530000000000006,0.15449999999999992,0.7862499999999997,0.6408750000000005,0.5101875000000002,0.6863125000000003
789,1578000,0.605,0.765,0.24,0.77,0.6287500000000004,0.6567500000000006,0.15549999999999992,0.7872499999999997,0.6427500000000005,0.5104375000000002,0.6893750000000004
790,1580000,0.675,0.785,0.15,0.785,0.6320000000000005,0.6620000000000006,0.1547499999999999,0.7804999999999997,0.6470000000000005,0.5126875000000003,0.6916250000000004
791,1582000,0.68,0.66,0.175,0.835,0.6347500000000005,0.6610000000000007,0.15024999999999988,0.7829999999999997,0.6478750000000006,0.5136250000000003,0.6915000000000004
792,1584000,0.515,0.615,0.105,0.705,0.6272500000000004,0.6615000000000006,0.14774999999999988,0.7859999999999996,0.6443750000000006,0.5073750000000002,0.6926250000000004
793,1586000,0.58,0.775,0.14,0.83,0.6215000000000004,0.6662500000000007,0.1479999999999999,0.7937499999999995,0.6438750000000005,0.5031250000000003,0.6981250000000003
794,1588000,0.755,0.605,0.15,0.73,0.6460000000000005,0.6670000000000007,0.1499999999999999,0.7909999999999995,0.6565000000000005,0.5220000000000004,0.6980000000000004
795,1590000,0.38,0.78,0.31,0.81,0.6297500000000005,0.6720000000000007,0.15849999999999992,0.8054999999999994,0.6508750000000005,0.5119375000000004,0.7053750000000004
796,1592000,0.58,0.53,0.17,0.845,0.6242500000000005,0.6635000000000006,0.1609999999999999,0.8089999999999995,0.6438750000000006,0.5084375000000004,0.6998750000000004
797,1594000,0.62,0.725,0.155,0.905,0.6240000000000004,0.6720000000000007,0.1637499999999999,0.8127499999999996,0.6480000000000006,0.5089375000000003,0.7071875000000005
798,1596000,0.6,0.615,0.2,0.61,0.6152500000000004,0.6687500000000007,0.1669999999999999,0.8049999999999995,0.6420000000000006,0.5031875000000002,0.7028125000000005
799,1598000,0.53,0.715,0.155,0.705,0.6057500000000003,0.6682500000000007,0.1684999999999999,0.7974999999999994,0.6370000000000005,0.4964375000000002,0.7005625000000004


==> data/processed_succ_high.csv <==
,episode,0,1,2,3,0r,1r,2r,3r,median,lq,uq
0,0,0.0,0.0,0.0,0.0,,,,,,,
1,2000,0.0,0.0,0.0,0.0,,,,,,,
2,4000,0.0,0.0,0.0,0.0,,,,,,,
3,6000,0.0,0.0,0.0,0.0,,,,,,,
4,8000,0.0,0.0,0.0,0.0,,,,,,,
5,10000,0.0,0.0,0.0,0.0,,,,,,,
6,12000,0.0,0.0,0.0,0.0,,,,,,,
7,14000,0.0,0.0,0.0,0.0,,,,,,,
8,16000,0.0,0.0,0.0,0.0,,,,,,,
9,18000,0.0,0.0,0.0,0.0,,,,,,,
10,20000,0.0,0.0,0.0,0.0,,,,,,,
11,22000,0.0,0.0,0.0,0.0,,,,,,,
12,24000,0.0,0.0,0.0,0.0,,,,,,,
13,26000,0.0,0.0,0.0,0.0,,,,,,,
14,28000,0.0,0.0,0.0,0.0,,,,,,,
15,30000,0.0,0.0,0.0,0.0,,,,,,,
16,32000,0.0,0.0,0.0,0.0,,,,,,,
17,34000,0.0,0.0,0.0,0.0,,,,,,,
18,36000,0.0,0.0,0.0,0.0,,,,,,,
19,38000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,40000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,42000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,44000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,46000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
24,48000,0.0,0.005,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
25,50000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
26,52000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
27,54000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
28,56000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
29,58000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
30,60000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
31,62000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
32,64000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
33,66000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
34,68000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
35,70000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
36,72000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
37,74000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
38,76000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
39,78000,0.0,0.0,0.0,0.005,0.0,0.00025,0.0,0.00025,0.000125,0.0,0.00025
40,80000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.000125,0.0,0.00025
41,82000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.000125,0.0,0.00025
42,84000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.000125,0.0,0.00025
43,86000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.000125,0.0,0.00025
44,88000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
45,90000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
46,92000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
47,94000,0.005,0.0,0.0,0.0,0.00025,0.0,0.0,0.00025,0.000125,0.0,0.00025
48,96000,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.00025,0.000125,0.0,0.00025
49,98000,0.005,0.0,0.0,0.0,0.0005,0.0,0.0,0.00025,0.000125,0.0,0.0003125
50,100000,0.0,0.0,0.0,0.0,0.0005,0.0,0.0,0.00025,0.000125,0.0,0.0003125
51,102000,0.0,0.0,0.0,0.0,0.0005,0.0,0.0,0.00025,0.000125,0.0,0.0003125
52,104000,0.0,0.0,0.0,0.0,0.0005,0.0,0.0,0.00025,0.000125,0.0,0.0003125
53,106000,0.0,0.0,0.0,0.0,0.0005,0.0,0.0,0.00025,0.000125,0.0,0.0003125
54,108000,0.0,0.0,0.0,0.0,0.0005,0.0,0.0,0.00025,0.000125,0.0,0.0003125
55,110000,0.0,0.0,0.0,0.0,0.0005,0.0,0.0,0.00025,0.000125,0.0,0.0003125
56,112000,0.005,0.0,0.0,0.0,0.00075,0.0,0.0,0.00025,0.000125,0.0,0.000375
57,114000,0.0,0.0,0.0,0.0,0.00075,0.0,0.0,0.00025,0.000125,0.0,0.000375
58,116000,0.0,0.0,0.0,0.0,0.00075,0.0,0.0,0.00025,0.000125,0.0,0.000375
59,118000,0.0,0.0,0.0,0.0,0.00075,0.0,0.0,0.0,0.0,0.0,0.0001875
60,120000,0.005,0.0,0.0,0.0,0.001,0.0,0.0,0.0,0.0,0.0,0.00025
61,122000,0.005,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
62,124000,0.0,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
63,126000,0.0,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
64,128000,0.0,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
65,130000,0.0,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
66,132000,0.0,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
67,134000,0.0,0.0,0.0,0.0,0.001,0.0,0.0,0.0,0.0,0.0,0.00025
68,136000,0.005,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
69,138000,0.0,0.0,0.0,0.0,0.001,0.0,0.0,0.0,0.0,0.0,0.00025
70,140000,0.0,0.0,0.0,0.0,0.001,0.0,0.0,0.0,0.0,0.0,0.00025
71,142000,0.005,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
72,144000,0.0,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
73,146000,0.0,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
74,148000,0.0,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
75,150000,0.0,0.0,0.0,0.0,0.00125,0.0,0.0,0.0,0.0,0.0,0.0003125
76,152000,0.0,0.005,0.0,0.0,0.001,0.00025,0.0,0.0,0.000125,0.0,0.0004375
77,154000,0.0,0.0,0.0,0.0,0.001,0.00025,0.0,0.0,0.000125,0.0,0.0004375
78,156000,0.0,0.0,0.0,0.0,0.001,0.00025,0.0,0.0,0.000125,0.0,0.0004375
79,158000,0.0,0.0,0.0,0.0,0.001,0.00025,0.0,0.0,0.000125,0.0,0.0004375
80,160000,0.0,0.0,0.0,0.0,0.00075,0.00025,0.0,0.0,0.000125,0.0,0.000375
81,162000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.00025,0.0,0.0,0.000125,0.0,0.00031249999999999995
82,164000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.00025,0.0,0.0,0.000125,0.0,0.00031249999999999995
83,166000,0.005,0.0,0.0,0.0,0.00075,0.00025,0.0,0.0,0.000125,0.0,0.000375
84,168000,0.0,0.0,0.0,0.0,0.00075,0.00025,0.0,0.0,0.000125,0.0,0.000375
85,170000,0.0,0.0,0.0,0.0,0.00075,0.00025,0.0,0.0,0.000125,0.0,0.000375
86,172000,0.0,0.005,0.0,0.0,0.00075,0.0005,0.0,0.0,0.00025,0.0,0.0005625000000000001
87,174000,0.005,0.0,0.0,0.0,0.001,0.0005,0.0,0.0,0.00025,0.0,0.000625
88,176000,0.0,0.005,0.0,0.0,0.00075,0.00075,0.0,0.0,0.000375,0.0,0.00075
89,178000,0.0,0.005,0.0,0.0,0.00075,0.001,0.0,0.0,0.000375,0.0,0.0008125000000000001
90,180000,0.0,0.005,0.0,0.0,0.00075,0.00125,0.0,0.0,0.000375,0.0,0.0008750000000000001
91,182000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.00125,0.0,0.0,0.00024999999999999995,0.0,0.0006875
92,184000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.00125,0.0,0.0,0.00024999999999999995,0.0,0.0006875
93,186000,0.0,0.005,0.0,0.0,0.0004999999999999999,0.0015,0.0,0.0,0.00024999999999999995,0.0,0.0007499999999999999
94,188000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.0015,0.0,0.0,0.00024999999999999995,0.0,0.0007499999999999999
95,190000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.0015,0.0,0.0,0.00024999999999999995,0.0,0.0007499999999999999
96,192000,0.0,0.0,0.0,0.005,0.0004999999999999999,0.00125,0.0,0.00025,0.00037499999999999995,0.0001875,0.0006875
97,194000,0.005,0.0,0.005,0.01,0.00075,0.00125,0.00025,0.00075,0.00075,0.0006250000000000001,0.0008750000000000001
98,196000,0.0,0.0,0.0,0.0,0.00075,0.00125,0.00025,0.00075,0.00075,0.0006250000000000001,0.0008750000000000001
99,198000,0.0,0.0,0.0,0.0,0.00075,0.00125,0.00025,0.00075,0.00075,0.0006250000000000001,0.0008750000000000001
100,200000,0.0,0.005,0.0,0.0,0.00075,0.0015,0.00025,0.00075,0.00075,0.0006250000000000001,0.0009375000000000001
101,202000,0.0,0.0,0.0,0.0,0.00075,0.0015,0.00025,0.00075,0.00075,0.0006250000000000001,0.0009375000000000001
102,204000,0.0,0.0,0.0,0.005,0.00075,0.0015,0.00025,0.001,0.000875,0.0006250000000000001,0.0011250000000000001
103,206000,0.0,0.005,0.0,0.0,0.0004999999999999999,0.0017500000000000003,0.00025,0.001,0.00075,0.0004374999999999999,0.0011875000000000002
104,208000,0.0,0.005,0.0,0.0,0.0004999999999999999,0.002,0.00025,0.001,0.00075,0.0004374999999999999,0.00125
105,210000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.002,0.00025,0.001,0.00075,0.0004374999999999999,0.00125
106,212000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.0017500000000000003,0.00025,0.001,0.00075,0.0004374999999999999,0.0011875000000000002
107,214000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0017500000000000003,0.00025,0.001,0.000625,0.00025,0.0011875000000000002
108,216000,0.0,0.005,0.005,0.0,0.0002499999999999999,0.0017500000000000003,0.0005,0.001,0.00075,0.00043749999999999995,0.0011875000000000002
109,218000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0015,0.0005,0.001,0.00075,0.00043749999999999995,0.0011250000000000001
110,220000,0.0,0.0,0.0,0.005,0.0002499999999999999,0.00125,0.0005,0.00125,0.000875,0.00043749999999999995,0.00125
111,222000,0.0,0.01,0.0,0.0,0.0002499999999999999,0.0017500000000000003,0.0005,0.00125,0.000875,0.00043749999999999995,0.001375
112,224000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0017500000000000003,0.0005,0.00125,0.000875,0.00043749999999999995,0.001375
113,226000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0015,0.0005,0.00125,0.000875,0.00043749999999999995,0.0013124999999999999
114,228000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0015,0.0005,0.00125,0.000875,0.00043749999999999995,0.0013124999999999999
115,230000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0015,0.0005,0.00125,0.000875,0.00043749999999999995,0.0013124999999999999
116,232000,0.0,0.0,0.005,0.0,0.0002499999999999999,0.0015,0.00075,0.001,0.000875,0.000625,0.0011250000000000001
117,234000,0.0,0.0,0.0,0.0,0.0,0.0015,0.0004999999999999999,0.0005,0.0005,0.0003749999999999999,0.00075
118,236000,0.0,0.0,0.005,0.0,0.0,0.0015,0.00075,0.0005,0.000625,0.000375,0.0009375000000000001
119,238000,0.0,0.0,0.0,0.0,0.0,0.0015,0.00075,0.0005,0.000625,0.000375,0.0009375000000000001
120,240000,0.0,0.0,0.0,0.0,0.0,0.00125,0.00075,0.0005,0.000625,0.000375,0.0008750000000000001
121,242000,0.0,0.0,0.0,0.0,0.0,0.00125,0.00075,0.0005,0.000625,0.000375,0.0008750000000000001
122,244000,0.0,0.005,0.0,0.0,0.0,0.0015,0.00075,0.00025,0.0005,0.0001875,0.0009375000000000001
123,246000,0.0,0.0,0.0,0.0,0.0,0.00125,0.00075,0.00025,0.0005,0.0001875,0.0008750000000000001
124,248000,0.0,0.0,0.0,0.0,0.0,0.001,0.00075,0.00025,0.0005,0.0001875,0.0008125000000000001
125,250000,0.0,0.0,0.0,0.0,0.0,0.001,0.00075,0.00025,0.0005,0.0001875,0.0008125000000000001
126,252000,0.0,0.0,0.0,0.0,0.0,0.001,0.00075,0.00025,0.0005,0.0001875,0.0008125000000000001
127,254000,0.0,0.0,0.0,0.0,0.0,0.001,0.00075,0.00025,0.0005,0.0001875,0.0008125000000000001
128,256000,0.0,0.005,0.0,0.0,0.0,0.001,0.0004999999999999999,0.00025,0.00037499999999999995,0.0001875,0.0006249999999999999
129,258000,0.0,0.0,0.0,0.0,0.0,0.001,0.0004999999999999999,0.00025,0.00037499999999999995,0.0001875,0.0006249999999999999
130,260000,0.0,0.0,0.0,0.0,0.0,0.001,0.0004999999999999999,0.0,0.00024999999999999995,0.0,0.0006249999999999999
131,262000,0.0,0.0,0.0,0.0,0.0,0.0005,0.0004999999999999999,0.0,0.00024999999999999995,0.0,0.0004999999999999999
132,264000,0.0,0.0,0.005,0.0,0.0,0.0005,0.00075,0.0,0.00025,0.0,0.0005625000000000001
133,266000,0.005,0.0,0.005,0.0,0.0002499999999999999,0.0005,0.001,0.0,0.00037499999999999995,0.00018749999999999992,0.000625
134,268000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0005,0.001,0.0,0.00037499999999999995,0.00018749999999999992,0.000625
135,270000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0005,0.001,0.0,0.00037499999999999995,0.00018749999999999992,0.000625
136,272000,0.0,0.005,0.0,0.005,0.0002499999999999999,0.00075,0.00075,0.00025,0.0005,0.00025,0.00075
137,274000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.00075,0.00075,0.00025,0.0005,0.00025,0.00075
138,276000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.00075,0.0004999999999999999,0.00025,0.00037499999999999995,0.00025,0.0005624999999999998
139,278000,0.0,0.0,0.005,0.0,0.0002499999999999999,0.00075,0.00075,0.00025,0.0005,0.00025,0.00075
140,280000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.00075,0.00075,0.00025,0.0005,0.00025,0.00075
141,282000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.00075,0.00075,0.00025,0.0005,0.00025,0.00075
142,284000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0004999999999999999,0.00075,0.00025,0.00037499999999999995,0.00025,0.0005624999999999998
143,286000,0.0,0.0,0.005,0.0,0.0002499999999999999,0.0004999999999999999,0.001,0.00025,0.00037499999999999995,0.00025,0.0006249999999999999
144,288000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0004999999999999999,0.001,0.00025,0.00037499999999999995,0.00025,0.0006249999999999999
145,290000,0.0,0.005,0.005,0.0,0.0002499999999999999,0.00075,0.00125,0.00025,0.0005,0.00025,0.0008750000000000001
146,292000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.00075,0.00125,0.00025,0.0005,0.00025,0.0008750000000000001
147,294000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.00075,0.00125,0.00025,0.0005,0.00025,0.0008750000000000001
148,296000,0.0,0.01,0.005,0.0,0.0002499999999999999,0.001,0.0015,0.00025,0.000625,0.00025,0.0011250000000000001
149,298000,0.0,0.005,0.0,0.0,0.0002499999999999999,0.00125,0.0015,0.00025,0.00075,0.00025,0.0013124999999999999
150,300000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.00125,0.0015,0.00025,0.00075,0.00025,0.0013124999999999999
151,302000,0.0,0.005,0.0,0.0,0.0002499999999999999,0.0015,0.0015,0.00025,0.000875,0.00025,0.0015
152,304000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0015,0.00125,0.00025,0.00075,0.00025,0.0013124999999999999
153,306000,0.005,0.0,0.005,0.0,0.0002499999999999999,0.0015,0.00125,0.00025,0.00075,0.00025,0.0013124999999999999
154,308000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0015,0.00125,0.00025,0.00075,0.00025,0.0013124999999999999
155,310000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.0015,0.00125,0.00025,0.00075,0.00025,0.0013124999999999999
156,312000,0.0,0.0,0.0,0.005,0.0002499999999999999,0.00125,0.00125,0.00025,0.00075,0.00025,0.00125
157,314000,0.0,0.0,0.0,0.0,0.0002499999999999999,0.00125,0.00125,0.00025,0.00075,0.00025,0.00125
158,316000,0.0,0.0,0.0,0.01,0.0002499999999999999,0.00125,0.00125,0.00075,0.001,0.000625,0.00125
159,318000,0.005,0.0,0.0,0.0,0.0004999999999999999,0.00125,0.001,0.00075,0.000875,0.0006875000000000001,0.0010625
160,320000,0.005,0.0,0.0,0.005,0.00075,0.00125,0.001,0.001,0.001,0.0009375,0.0010625
161,322000,0.0,0.0,0.005,0.0,0.00075,0.00125,0.00125,0.001,0.0011250000000000001,0.0009375,0.00125
162,324000,0.0,0.005,0.0,0.005,0.00075,0.0015,0.00125,0.00125,0.00125,0.001125,0.0013124999999999999
163,326000,0.0,0.0,0.0,0.0,0.00075,0.0015,0.001,0.00125,0.0011250000000000001,0.0009375,0.0013124999999999999
164,328000,0.005,0.0,0.005,0.0,0.001,0.0015,0.00125,0.00125,0.00125,0.0011875,0.0013124999999999999
165,330000,0.005,0.01,0.0,0.0,0.00125,0.0017500000000000003,0.001,0.00125,0.00125,0.0011875,0.001375
166,332000,0.0,0.005,0.0,0.005,0.00125,0.002,0.001,0.0015,0.001375,0.0011875,0.0016250000000000001
167,334000,0.0,0.0,0.0,0.0,0.00125,0.002,0.001,0.0015,0.001375,0.0011875,0.0016250000000000001
168,336000,0.005,0.0,0.0,0.01,0.0015,0.0015,0.00075,0.002,0.0015,0.0013125,0.0016250000000000001
169,338000,0.0,0.01,0.0,0.005,0.0015,0.0017500000000000003,0.00075,0.00225,0.0016250000000000001,0.0013125,0.0018750000000000004
170,340000,0.0,0.005,0.0,0.0,0.0015,0.002,0.00075,0.00225,0.00175,0.0013125,0.0020625
171,342000,0.0,0.0,0.0,0.0,0.0015,0.0017500000000000003,0.00075,0.00225,0.0016250000000000001,0.0013125,0.0018750000000000004
172,344000,0.005,0.0,0.005,0.0,0.0017500000000000003,0.0017500000000000003,0.001,0.00225,0.0017500000000000003,0.0015625000000000003,0.0018750000000000004
173,346000,0.005,0.0,0.0,0.0,0.0017500000000000003,0.0017500000000000003,0.00075,0.00225,0.0017500000000000003,0.0015000000000000002,0.0018750000000000004
174,348000,0.0,0.01,0.0,0.005,0.0017500000000000003,0.0022500000000000003,0.00075,0.0024999999999999996,0.002,0.0015000000000000002,0.0023125000000000003
175,350000,0.005,0.005,0.0,0.0,0.002,0.0025,0.00075,0.0024999999999999996,0.00225,0.0016875,0.0024999999999999996
176,352000,0.0,0.0,0.0,0.0,0.002,0.0025,0.00075,0.00225,0.002125,0.0016875,0.0023125
177,354000,0.0,0.005,0.0,0.0,0.002,0.00275,0.00075,0.00225,0.002125,0.0016875,0.0023749999999999995
178,356000,0.0,0.0,0.0,0.0,0.002,0.00275,0.00075,0.0017499999999999998,0.001875,0.0014999999999999998,0.0021875
179,358000,0.005,0.0,0.0,0.0,0.002,0.00275,0.00075,0.0017499999999999998,0.001875,0.0014999999999999998,0.0021875
180,360000,0.005,0.0,0.0,0.0,0.002,0.00275,0.00075,0.0014999999999999998,0.0017499999999999998,0.0013124999999999999,0.0021875
181,362000,0.0,0.0,0.0,0.0,0.002,0.00275,0.0004999999999999999,0.0014999999999999998,0.0017499999999999998,0.0012499999999999998,0.0021875
182,364000,0.0,0.0,0.0,0.0,0.002,0.0025,0.0004999999999999999,0.0012499999999999998,0.001625,0.0010624999999999999,0.002125
183,366000,0.0,0.0,0.0,0.0,0.002,0.0025,0.0004999999999999999,0.0012499999999999998,0.001625,0.0010624999999999999,0.002125
184,368000,0.0,0.0,0.0,0.0,0.0017500000000000003,0.0025,0.0002499999999999999,0.0012499999999999998,0.0015,0.0009999999999999998,0.0019375000000000004
185,370000,0.005,0.005,0.0,0.0,0.0017500000000000003,0.00225,0.0002499999999999999,0.0012499999999999998,0.0015,0.0009999999999999998,0.0018750000000000004
186,372000,0.0,0.0,0.0,0.0,0.0017500000000000003,0.002,0.0002499999999999999,0.0009999999999999996,0.001375,0.0008124999999999996,0.0018125000000000003
187,374000,0.005,0.005,0.0,0.0,0.002,0.00225,0.0002499999999999999,0.0009999999999999996,0.0014999999999999998,0.0008124999999999996,0.0020625
188,376000,0.01,0.0,0.0,0.005,0.0022500000000000003,0.00225,0.0002499999999999999,0.0007499999999999997,0.0014999999999999998,0.0006249999999999997,0.00225
189,378000,0.0,0.0,0.0,0.005,0.0022500000000000003,0.0017499999999999998,0.0002499999999999999,0.0007499999999999996,0.0012499999999999998,0.0006249999999999996,0.001875
190,380000,0.0,0.0,0.0,0.0,0.0022500000000000003,0.0014999999999999998,0.0002499999999999999,0.0007499999999999996,0.0011249999999999997,0.0006249999999999996,0.0016875
191,382000,0.0,0.0,0.0,0.0,0.0022500000000000003,0.0014999999999999998,0.0002499999999999999,0.0007499999999999996,0.0011249999999999997,0.0006249999999999996,0.0016875
192,384000,0.005,0.0,0.0,0.005,0.0022500000000000003,0.0014999999999999998,0.0,0.0009999999999999996,0.0012499999999999998,0.0007499999999999997,0.0016875
193,386000,0.0,0.0,0.0,0.0,0.0020000000000000005,0.0014999999999999998,0.0,0.0009999999999999996,0.0012499999999999998,0.0007499999999999997,0.0016250000000000001
194,388000,0.01,0.01,0.0,0.0,0.0025000000000000005,0.0014999999999999996,0.0,0.0007499999999999996,0.0011249999999999997,0.0005624999999999996,0.0017499999999999998
195,390000,0.0,0.0,0.0,0.0,0.0022500000000000007,0.0012499999999999996,0.0,0.0007499999999999996,0.0009999999999999996,0.0005624999999999996,0.0015
196,392000,0.0,0.005,0.0,0.0,0.0022500000000000007,0.0014999999999999996,0.0,0.0007499999999999996,0.0011249999999999997,0.0005624999999999996,0.0016874999999999998
197,394000,0.0,0.0,0.0,0.0,0.0022500000000000007,0.0012499999999999996,0.0,0.0007499999999999996,0.0009999999999999996,0.0005624999999999996,0.0015
198,396000,0.01,0.0,0.0,0.0,0.0027500000000000007,0.0012499999999999996,0.0,0.0007499999999999996,0.0009999999999999996,0.0005624999999999996,0.001625
199,398000,0.0,0.0,0.0,0.0,0.002500000000000001,0.0012499999999999996,0.0,0.0007499999999999996,0.0009999999999999996,0.0005624999999999996,0.0015625
200,400000,0.0,0.0,0.0,0.0,0.002250000000000001,0.0012499999999999996,0.0,0.0007499999999999996,0.0009999999999999996,0.0005624999999999996,0.0015
201,402000,0.0,0.0,0.0,0.0,0.002250000000000001,0.0012499999999999996,0.0,0.0007499999999999996,0.0009999999999999996,0.0005624999999999996,0.0015
202,404000,0.0,0.0,0.0,0.0,0.002250000000000001,0.0012499999999999996,0.0,0.0007499999999999996,0.0009999999999999996,0.0005624999999999996,0.0015
203,406000,0.0,0.0,0.0,0.0,0.002250000000000001,0.0012499999999999996,0.0,0.0007499999999999996,0.0009999999999999996,0.0005624999999999996,0.0015
204,408000,0.0,0.0,0.0,0.005,0.002250000000000001,0.0012499999999999996,0.0,0.0009999999999999996,0.0011249999999999997,0.0007499999999999997,0.0015
205,410000,0.0,0.0,0.0,0.0,0.002000000000000001,0.0009999999999999996,0.0,0.0009999999999999996,0.0009999999999999996,0.0007499999999999997,0.0012499999999999998
206,412000,0.0,0.0,0.0,0.0,0.002000000000000001,0.0009999999999999996,0.0,0.0009999999999999996,0.0009999999999999996,0.0007499999999999997,0.0012499999999999998
207,414000,0.005,0.005,0.0,0.0,0.002000000000000001,0.0009999999999999996,0.0,0.0009999999999999996,0.0009999999999999996,0.0007499999999999997,0.0012499999999999998
208,416000,0.0,0.0,0.0,0.0,0.001500000000000001,0.0009999999999999996,0.0,0.0007499999999999996,0.0008749999999999996,0.0005624999999999996,0.001125
209,418000,0.0,0.0,0.0,0.0,0.001500000000000001,0.0009999999999999996,0.0,0.0004999999999999996,0.0007499999999999996,0.0003749999999999997,0.001125
210,420000,0.0,0.0,0.0,0.005,0.001500000000000001,0.0009999999999999996,0.0,0.0007499999999999996,0.0008749999999999996,0.0005624999999999996,0.001125
211,422000,0.005,0.0,0.0,0.005,0.001750000000000001,0.0009999999999999996,0.0,0.0009999999999999996,0.0009999999999999996,0.0007499999999999997,0.0011875
212,424000,0.005,0.0,0.0,0.0,0.001750000000000001,0.0009999999999999996,0.0,0.0007499999999999996,0.0008749999999999996,0.0005624999999999996,0.0011875
213,426000,0.0,0.0,0.0,0.0,0.001750000000000001,0.0009999999999999996,0.0,0.0007499999999999996,0.0008749999999999996,0.0005624999999999996,0.0011875
214,428000,0.0,0.0,0.0,0.0,0.0012500000000000007,0.0004999999999999995,0.0,0.0007499999999999996,0.0006249999999999995,0.0003749999999999996,0.0008749999999999998
215,430000,0.005,0.0,0.005,0.0,0.001500000000000001,0.0004999999999999995,0.0002499999999999999,0.0007499999999999996,0.0006249999999999995,0.0004374999999999995,0.0009374999999999999
216,432000,0.005,0.0,0.0,0.005,0.001750000000000001,0.00024999999999999946,0.0002499999999999999,0.0009999999999999996,0.0006249999999999997,0.0002499999999999998,0.0011875
217,434000,0.0,0.0,0.0,0.0,0.001750000000000001,0.00024999999999999946,0.0002499999999999999,0.0009999999999999996,0.0006249999999999997,0.0002499999999999998,0.0011875
218,436000,0.0,0.0,0.005,0.0,0.0012500000000000007,0.00024999999999999946,0.0004999999999999999,0.0009999999999999996,0.0007499999999999998,0.00043749999999999974,0.0010624999999999999
219,438000,0.0,0.0,0.0,0.0,0.0012500000000000007,0.00024999999999999946,0.0004999999999999999,0.0009999999999999996,0.0007499999999999998,0.00043749999999999974,0.0010624999999999999
220,440000,0.0,0.0,0.0,0.005,0.0012500000000000007,0.00024999999999999946,0.0004999999999999999,0.0012499999999999998,0.0008749999999999999,0.00043749999999999974,0.00125
221,442000,0.0,0.0,0.005,0.005,0.0012500000000000007,0.00024999999999999946,0.00075,0.0014999999999999998,0.0010000000000000005,0.0006249999999999999,0.0013125000000000005
222,444000,0.0,0.0,0.015,0.005,0.0012500000000000007,0.00024999999999999946,0.0015,0.0017499999999999998,0.0013750000000000004,0.0010000000000000005,0.0015625
223,446000,0.0,0.0,0.0,0.0,0.0012500000000000007,0.00024999999999999946,0.0015,0.0017499999999999998,0.0013750000000000004,0.0010000000000000005,0.0015625
224,448000,0.005,0.005,0.0,0.0,0.001500000000000001,0.0004999999999999995,0.0015,0.0014999999999999998,0.0015,0.0012499999999999998,0.0015000000000000005
225,450000,0.0,0.0,0.0,0.0,0.001500000000000001,0.0004999999999999995,0.0015,0.0014999999999999998,0.0015,0.0012499999999999998,0.0015000000000000005
226,452000,0.01,0.0,0.0,0.005,0.002000000000000001,0.0004999999999999995,0.0015,0.0017499999999999998,0.001625,0.00125,0.0018125
227,454000,0.0,0.0,0.0,0.0,0.001750000000000001,0.00024999999999999946,0.0015,0.0017499999999999998,0.001625,0.0011875,0.00175
228,456000,0.0,0.0,0.0,0.005,0.001750000000000001,0.00024999999999999946,0.0015,0.0019999999999999996,0.0016250000000000006,0.0011875,0.0018125000000000007
229,458000,0.005,0.0,0.0,0.005,0.002000000000000001,0.00024999999999999946,0.0015,0.0022499999999999994,0.0017500000000000005,0.0011875,0.0020625000000000005
230,460000,0.0,0.0,0.0,0.025,0.002000000000000001,0.00024999999999999946,0.0015,0.0032499999999999994,0.0017500000000000005,0.0011875,0.0023125000000000003
231,462000,0.0,0.0,0.005,0.005,0.001750000000000001,0.00024999999999999946,0.0017499999999999998,0.0032499999999999994,0.0017500000000000003,0.0013749999999999997,0.0021250000000000006
232,464000,0.01,0.0,0.005,0.005,0.002000000000000001,0.00024999999999999946,0.0019999999999999996,0.0034999999999999996,0.002,0.0015624999999999994,0.0023750000000000004
233,466000,0.0,0.0,0.0,0.0,0.002000000000000001,0.00024999999999999946,0.0019999999999999996,0.0034999999999999996,0.002,0.0015624999999999994,0.0023750000000000004
234,468000,0.0,0.0,0.0,0.005,0.002000000000000001,0.00024999999999999946,0.0019999999999999996,0.00375,0.002,0.0015624999999999994,0.0024375000000000004
235,470000,0.005,0.0,0.005,0.005,0.002000000000000001,0.00024999999999999946,0.0019999999999999996,0.004,0.002,0.0015624999999999994,0.0025000000000000005
236,472000,0.0,0.0,0.0,0.0,0.0017500000000000011,0.00024999999999999946,0.0019999999999999996,0.00375,0.0018750000000000004,0.0013750000000000006,0.0024374999999999996
237,474000,0.0,0.0,0.0,0.005,0.0017500000000000011,0.00024999999999999946,0.0019999999999999996,0.004,0.0018750000000000004,0.0013750000000000006,0.0024999999999999996
238,476000,0.0,0.0,0.0,0.0,0.0017500000000000011,0.00024999999999999946,0.0017499999999999998,0.004,0.0017500000000000005,0.0013749999999999997,0.0023125000000000008
239,478000,0.0,0.0,0.0,0.005,0.0017500000000000011,0.00024999999999999946,0.0017499999999999998,0.00425,0.0017500000000000005,0.0013749999999999997,0.002375000000000001
240,480000,0.01,0.0,0.0,0.005,0.002250000000000001,0.00024999999999999946,0.0017499999999999998,0.00425,0.0020000000000000005,0.0013749999999999997,0.0027500000000000007
241,482000,0.0,0.0,0.01,0.0,0.002250000000000001,0.00024999999999999946,0.002,0.004,0.0021250000000000006,0.0015624999999999999,0.0026875000000000007
242,484000,0.005,0.005,0.005,0.0,0.0025000000000000014,0.0004999999999999995,0.0015,0.00375,0.002000000000000001,0.00125,0.0028125000000000008
243,486000,0.005,0.0,0.0,0.0,0.002750000000000001,0.0004999999999999995,0.0015,0.00375,0.0021250000000000006,0.00125,0.003000000000000001
244,488000,0.0,0.0,0.0,0.005,0.0025000000000000014,0.00024999999999999946,0.0015,0.004,0.002000000000000001,0.0011875,0.002875000000000001
245,490000,0.015,0.0,0.0,0.0,0.0032500000000000016,0.00024999999999999946,0.0015,0.004,0.002375000000000001,0.0011875,0.0034375000000000013
246,492000,0.01,0.0,0.0,0.01,0.0032500000000000016,0.00024999999999999946,0.0015,0.0042499999999999994,0.002375000000000001,0.0011875,0.0035000000000000014
247,494000,0.0,0.0,0.0,0.02,0.0032500000000000016,0.00024999999999999946,0.0015,0.0052499999999999995,0.002375000000000001,0.0011875,0.003750000000000001
248,496000,0.0,0.0,0.005,0.005,0.0032500000000000016,0.00024999999999999946,0.0017499999999999998,0.0052499999999999995,0.0025000000000000005,0.0013749999999999997,0.003750000000000001
249,498000,0.01,0.005,0.0,0.02,0.003500000000000001,0.0004999999999999995,0.0017499999999999998,0.006,0.0026250000000000006,0.0014374999999999998,0.004125
250,500000,0.0,0.0,0.0,0.01,0.003500000000000001,0.0004999999999999995,0.0017499999999999998,0.00525,0.0026250000000000006,0.0014374999999999998,0.003937500000000001
251,502000,0.015,0.0,0.0,0.01,0.004250000000000001,0.0004999999999999995,0.0014999999999999998,0.0055,0.0028750000000000004,0.0012499999999999998,0.004562500000000001
252,504000,0.01,0.0,0.0,0.0,0.004250000000000001,0.0004999999999999995,0.0012499999999999998,0.0052499999999999995,0.0027500000000000007,0.0010624999999999996,0.0045000000000000005
253,506000,0.01,0.0,0.0,0.005,0.004750000000000001,0.0004999999999999995,0.0012499999999999998,0.0055,0.003,0.0010624999999999996,0.004937500000000001
254,508000,0.005,0.0,0.0,0.005,0.005000000000000001,0.0004999999999999995,0.0012499999999999998,0.0055,0.003125,0.0010624999999999996,0.005125000000000001
255,510000,0.01,0.0,0.0,0.015,0.00525,0.0004999999999999995,0.0009999999999999996,0.006,0.003125,0.0008749999999999996,0.0054375
256,512000,0.015,0.0,0.0,0.005,0.006,0.0004999999999999995,0.0009999999999999996,0.00625,0.0034999999999999996,0.0008749999999999996,0.0060625
257,514000,0.005,0.0,0.005,0.0,0.00625,0.0004999999999999995,0.0012499999999999998,0.006,0.0036249999999999998,0.0010624999999999996,0.0060625
258,516000,0.0,0.0,0.0,0.005,0.00625,0.0004999999999999995,0.0012499999999999998,0.00625,0.00375,0.0010624999999999996,0.00625
259,518000,0.015,0.0,0.0,0.015,0.007000000000000001,0.0004999999999999995,0.0012499999999999998,0.006750000000000001,0.004,0.0010624999999999996,0.006812500000000001
260,520000,0.005,0.0,0.0,0.005,0.006750000000000001,0.0004999999999999995,0.0012499999999999998,0.006750000000000001,0.004,0.0010624999999999996,0.006750000000000001
261,522000,0.005,0.0,0.0,0.005,0.007000000000000001,0.0004999999999999995,0.0007499999999999997,0.007000000000000001,0.0038750000000000004,0.0006874999999999996,0.007000000000000001
262,524000,0.005,0.0,0.0,0.0,0.007000000000000001,0.00024999999999999946,0.0004999999999999998,0.007000000000000001,0.0037500000000000003,0.00043749999999999974,0.007000000000000001
263,526000,0.01,0.0,0.0,0.0,0.007250000000000001,0.00024999999999999946,0.0004999999999999998,0.007000000000000001,0.0037500000000000003,0.00043749999999999974,0.007062500000000001
264,528000,0.01,0.0,0.0,0.015,0.007750000000000002,0.00024999999999999946,0.0004999999999999998,0.0075000000000000015,0.004000000000000001,0.00043749999999999974,0.0075625000000000015
265,530000,0.0,0.0,0.005,0.015,0.007000000000000001,0.00024999999999999946,0.0007499999999999998,0.008250000000000002,0.0038750000000000004,0.0006249999999999997,0.007312500000000001
266,532000,0.005,0.0,0.0,0.005,0.006750000000000001,0.00024999999999999946,0.0007499999999999998,0.008000000000000002,0.0037500000000000003,0.0006249999999999997,0.007062500000000001
267,534000,0.005,0.0,0.0,0.005,0.007000000000000001,0.00024999999999999946,0.0007499999999999998,0.007250000000000002,0.0038750000000000004,0.0006249999999999997,0.007062500000000002
268,536000,0.005,0.0,0.0,0.02,0.007250000000000001,0.00024999999999999946,0.0004999999999999998,0.008000000000000002,0.0038750000000000004,0.00043749999999999974,0.007437500000000001
269,538000,0.01,0.0,0.0,0.0,0.007250000000000001,0.0,0.0004999999999999998,0.007000000000000002,0.0037500000000000007,0.00037499999999999985,0.007062500000000001
270,540000,0.005,0.0,0.0,0.0,0.0075000000000000015,0.0,0.0004999999999999998,0.0065000000000000014,0.0035000000000000005,0.00037499999999999985,0.006750000000000001
271,542000,0.0,0.0,0.0,0.005,0.006750000000000001,0.0,0.0004999999999999998,0.006250000000000001,0.0033750000000000004,0.00037499999999999985,0.0063750000000000005
272,544000,0.01,0.0,0.0,0.01,0.006750000000000001,0.0,0.0004999999999999998,0.006750000000000002,0.003625,0.00037499999999999985,0.006750000000000002
273,546000,0.0,0.0,0.005,0.01,0.00625,0.0,0.0007499999999999998,0.007000000000000002,0.0035,0.0005624999999999998,0.006437500000000001
274,548000,0.005,0.0,0.0,0.0,0.00625,0.0,0.0007499999999999998,0.006750000000000002,0.0035,0.0005624999999999998,0.006375000000000001
275,550000,0.01,0.0,0.0,0.005,0.00625,0.0,0.0007499999999999998,0.006250000000000003,0.0035,0.0005624999999999998,0.006250000000000001
276,552000,0.015,0.0,0.005,0.005,0.00625,0.0,0.0009999999999999998,0.006250000000000003,0.003625,0.0007499999999999998,0.006250000000000001
277,554000,0.03,0.0,0.0,0.0,0.0075,0.0,0.0007499999999999998,0.006250000000000003,0.0035000000000000014,0.0005624999999999998,0.006562500000000002
278,556000,0.015,0.0,0.005,0.005,0.008249999999999999,0.0,0.0009999999999999998,0.006250000000000003,0.0036250000000000015,0.0007499999999999998,0.0067500000000000025
279,558000,0.025,0.0,0.0,0.005,0.008749999999999999,0.0,0.0009999999999999998,0.005750000000000003,0.0033750000000000017,0.0007499999999999998,0.006500000000000002
280,560000,0.0,0.0,0.0,0.01,0.008499999999999999,0.0,0.0009999999999999998,0.006000000000000003,0.0035000000000000014,0.0007499999999999998,0.006625000000000002
281,562000,0.02,0.0,0.0,0.0,0.009249999999999998,0.0,0.0009999999999999998,0.0057500000000000025,0.0033750000000000013,0.0007499999999999998,0.0066250000000000015
282,564000,0.02,0.0,0.005,0.0,0.009999999999999998,0.0,0.0012499999999999998,0.0057500000000000025,0.0035000000000000014,0.0009374999999999999,0.006812500000000002
283,566000,0.005,0.0,0.0,0.005,0.009749999999999998,0.0,0.0012499999999999998,0.006000000000000003,0.0036250000000000015,0.0009374999999999999,0.006937500000000002
284,568000,0.025,0.0,0.0,0.01,0.010499999999999997,0.0,0.0012499999999999998,0.005750000000000003,0.0035000000000000014,0.0009374999999999999,0.006937500000000001
285,570000,0.01,0.005,0.0,0.005,0.010999999999999998,0.00024999999999999946,0.0009999999999999998,0.005250000000000003,0.0031250000000000015,0.0008124999999999996,0.006687500000000001
286,572000,0.005,0.0,0.005,0.0,0.010999999999999998,0.00024999999999999946,0.0012499999999999998,0.005000000000000003,0.003125000000000001,0.0009999999999999998,0.0065000000000000014
287,574000,0.02,0.0,0.005,0.0,0.011749999999999997,0.00024999999999999946,0.0015,0.0047500000000000025,0.003125000000000001,0.0011875,0.006500000000000001
288,576000,0.015,0.0,0.005,0.005,0.012249999999999997,0.00024999999999999946,0.0017499999999999998,0.004000000000000003,0.0028750000000000013,0.0013749999999999997,0.006062500000000001
289,578000,0.01,0.0,0.005,0.005,0.012249999999999997,0.00024999999999999946,0.0019999999999999996,0.004250000000000003,0.003125000000000001,0.0015624999999999994,0.006250000000000001
290,580000,0.015,0.0,0.0,0.0,0.012749999999999997,0.00024999999999999946,0.0019999999999999996,0.004250000000000003,0.003125000000000001,0.0015624999999999994,0.006375000000000001
291,582000,0.03,0.0,0.005,0.01,0.014249999999999995,0.00024999999999999946,0.0022499999999999994,0.004500000000000002,0.003375000000000001,0.0017499999999999994,0.006937500000000001
292,584000,0.02,0.0,0.01,0.01,0.014749999999999996,0.00024999999999999946,0.00275,0.004500000000000002,0.003625000000000001,0.002125,0.007062500000000001
293,586000,0.015,0.0,0.005,0.005,0.015499999999999996,0.00024999999999999946,0.00275,0.004250000000000003,0.0035000000000000014,0.002125,0.007062500000000001
294,588000,0.015,0.0,0.0,0.0,0.015999999999999997,0.00024999999999999946,0.00275,0.004250000000000003,0.0035000000000000014,0.002125,0.007187500000000001
295,590000,0.01,0.0,0.005,0.0,0.015999999999999997,0.00024999999999999946,0.0029999999999999996,0.004000000000000003,0.0035000000000000014,0.0023125,0.007000000000000001
296,592000,0.01,0.0,0.0,0.01,0.015749999999999997,0.00024999999999999946,0.00275,0.004250000000000002,0.003500000000000001,0.002125,0.007125000000000001
297,594000,0.01,0.0,0.0,0.0,0.014749999999999996,0.00024999999999999946,0.00275,0.004250000000000002,0.003500000000000001,0.002125,0.006875000000000001
298,596000,0.015,0.0,0.0,0.015,0.014749999999999996,0.00024999999999999946,0.0024999999999999996,0.0047500000000000025,0.003625000000000001,0.0019374999999999996,0.007250000000000001
299,598000,0.035,0.0,0.005,0.0,0.015249999999999996,0.00024999999999999946,0.00275,0.004500000000000002,0.003625000000000001,0.002125,0.007187500000000001
300,600000,0.02,0.0,0.02,0.005,0.016249999999999997,0.00024999999999999946,0.00375,0.004250000000000002,0.004000000000000001,0.002875,0.007250000000000001
301,602000,0.045,0.0,0.015,0.0,0.017499999999999995,0.00024999999999999946,0.0045,0.004250000000000002,0.004375,0.0032500000000000016,0.007749999999999998
302,604000,0.055,0.0,0.005,0.02,0.019249999999999996,0.00024999999999999946,0.0045,0.005250000000000003,0.004875000000000001,0.0034374999999999996,0.00875
303,606000,0.005,0.0,0.01,0.01,0.019249999999999996,0.00024999999999999946,0.004999999999999999,0.005500000000000002,0.005250000000000001,0.0038124999999999995,0.008937500000000001
304,608000,0.01,0.0,0.01,0.015,0.018499999999999996,0.00024999999999999946,0.0055,0.005750000000000003,0.0056250000000000015,0.0041875,0.008937500000000001
305,610000,0.025,0.0,0.005,0.005,0.019249999999999996,0.0,0.00575,0.005750000000000003,0.005750000000000002,0.0043125,0.009125000000000001
306,612000,0.01,0.0,0.015,0.0,0.019499999999999997,0.0,0.00625,0.005750000000000003,0.006000000000000002,0.004312500000000002,0.0095625
307,614000,0.04,0.0,0.01,0.015,0.020499999999999994,0.0,0.006500000000000001,0.006500000000000003,0.006500000000000002,0.004875000000000001,0.010000000000000002
308,616000,0.04,0.0,0.0,0.025,0.02174999999999999,0.0,0.00625,0.007500000000000002,0.006875000000000001,0.004687500000000001,0.0110625
309,618000,0.035,0.0,0.005,0.015,0.022999999999999993,0.0,0.00625,0.008000000000000002,0.007125000000000001,0.004687500000000001,0.01175
310,620000,0.035,0.0,0.01,0.035,0.023999999999999994,0.0,0.006750000000000001,0.009750000000000002,0.00825,0.005062500000000001,0.0133125
311,622000,0.025,0.0,0.0,0.005,0.023749999999999993,0.0,0.006500000000000001,0.009500000000000001,0.008,0.004875000000000001,0.0130625
312,624000,0.02,0.0,0.0,0.01,0.023749999999999993,0.0,0.006,0.009500000000000001,0.007750000000000001,0.0045000000000000005,0.0130625
313,626000,0.005,0.0,0.005,0.0,0.023249999999999993,0.0,0.006,0.009250000000000001,0.007625000000000001,0.0045000000000000005,0.01275
314,628000,0.035,0.0,0.0,0.01,0.024249999999999994,0.0,0.006,0.009750000000000002,0.007875,0.0045000000000000005,0.013375
315,630000,0.015,0.0,0.0,0.01,0.024499999999999994,0.0,0.00575,0.010250000000000002,0.008,0.0043125,0.0138125
316,632000,0.04,0.0,0.0,0.01,0.025999999999999995,0.0,0.00575,0.010250000000000002,0.008,0.0043125,0.0141875
317,634000,0.015,0.0,0.0,0.01,0.026249999999999996,0.0,0.00575,0.010750000000000003,0.00825,0.0043125,0.014625
318,636000,0.045,0.0,0.0,0.02,0.027749999999999997,0.0,0.00575,0.011000000000000001,0.008375,0.0043125,0.0151875
319,638000,0.025,0.0,0.0,0.0,0.027249999999999996,0.0,0.0055,0.011000000000000001,0.00825,0.004125,0.0150625
320,640000,0.015,0.0,0.0,0.015,0.026999999999999996,0.0,0.004499999999999999,0.011500000000000002,0.008,0.003374999999999999,0.015375
321,642000,0.015,0.0,0.0,0.02,0.025499999999999995,0.0,0.003749999999999999,0.012500000000000002,0.008125,0.002812499999999999,0.01575
322,644000,0.03,0.0,0.0,0.03,0.024249999999999997,0.0,0.0034999999999999988,0.013000000000000001,0.00825,0.002624999999999999,0.0158125
323,646000,0.025,0.0,0.0,0.01,0.025249999999999995,0.0,0.0029999999999999988,0.013000000000000001,0.008,0.002249999999999999,0.0160625
324,648000,0.035,0.0,0.0,0.02,0.026499999999999996,0.0,0.0024999999999999988,0.013250000000000001,0.007875,0.001874999999999999,0.0165625
325,650000,0.01,0.0,0.0,0.01,0.025749999999999995,0.0,0.002249999999999999,0.013500000000000002,0.007875,0.0016874999999999993,0.0165625
326,652000,0.03,0.0,0.005,0.01,0.026749999999999996,0.0,0.0017499999999999987,0.014000000000000002,0.007875,0.001312499999999999,0.0171875
327,654000,0.05,0.0,0.0,0.02,0.027249999999999996,0.0,0.0012499999999999987,0.014250000000000002,0.007750000000000001,0.0009374999999999991,0.0175
328,656000,0.015,0.0,0.0,0.02,0.025999999999999995,0.0,0.0012499999999999987,0.014000000000000002,0.007625000000000001,0.0009374999999999991,0.017
329,658000,0.045,0.0,0.0,0.04,0.026499999999999996,0.0,0.0009999999999999987,0.01525,0.008124999999999999,0.000749999999999999,0.0180625
330,660000,0.02,0.0,0.0,0.035,0.025749999999999995,0.0,0.0004999999999999986,0.015249999999999996,0.007874999999999997,0.0003749999999999989,0.017874999999999995
331,662000,0.025,0.0,0.0,0.015,0.025749999999999995,0.0,0.0004999999999999986,0.015749999999999997,0.008124999999999997,0.0003749999999999989,0.018249999999999995
332,664000,0.025,0.0,0.0,0.01,0.025999999999999995,0.0,0.0004999999999999986,0.015749999999999997,0.008124999999999997,0.0003749999999999989,0.018312499999999995
333,666000,0.04,0.0,0.005,0.01,0.027749999999999997,0.0,0.0004999999999999985,0.016249999999999997,0.008374999999999997,0.00037499999999999887,0.019124999999999996
334,668000,0.055,0.0,0.01,0.03,0.028749999999999998,0.0,0.0009999999999999985,0.017249999999999998,0.009124999999999998,0.0007499999999999989,0.020124999999999997
335,670000,0.035,0.0,0.0,0.01,0.02975,0.0,0.0009999999999999985,0.017249999999999998,0.009124999999999998,0.0007499999999999989,0.020374999999999997
336,672000,0.01,0.0,0.0,0.025,0.028249999999999997,0.0,0.0009999999999999985,0.018,0.009499999999999998,0.0007499999999999989,0.020562499999999997
337,674000,0.085,0.0,0.0,0.02,0.031749999999999994,0.0,0.0009999999999999985,0.0185,0.009749999999999998,0.0007499999999999989,0.0218125
338,676000,0.035,0.0,0.0,0.035,0.031249999999999993,0.0,0.0009999999999999985,0.01925,0.010124999999999999,0.0007499999999999989,0.02225
339,678000,0.05,0.01,0.0,0.005,0.032499999999999994,0.0004999999999999995,0.0009999999999999985,0.0195,0.010249999999999999,0.0008749999999999988,0.02275
340,680000,0.015,0.0,0.03,0.02,0.032499999999999994,0.0004999999999999995,0.0024999999999999983,0.01975,0.011125,0.0019999999999999983,0.0229375
341,682000,0.04,0.0,0.0,0.045,0.033749999999999995,0.0004999999999999995,0.0024999999999999983,0.020999999999999998,0.011749999999999998,0.0019999999999999983,0.0241875
342,684000,0.02,0.005,0.01,0.02,0.033249999999999995,0.0007499999999999995,0.0029999999999999983,0.0205,0.01175,0.0024374999999999983,0.0236875
343,686000,0.025,0.005,0.005,0.035,0.033249999999999995,0.0009999999999999996,0.0032499999999999985,0.021750000000000002,0.0125,0.0026874999999999985,0.024625
344,688000,0.015,0.005,0.0,0.04,0.032249999999999994,0.0012499999999999996,0.0032499999999999985,0.02275,0.013,0.0027499999999999985,0.025125
345,690000,0.035,0.0,0.005,0.01,0.033499999999999995,0.0012499999999999996,0.0034999999999999988,0.02275,0.013125,0.0029374999999999987,0.025437500000000002
346,692000,0.04,0.0,0.005,0.02,0.033999999999999996,0.0012499999999999996,0.0034999999999999988,0.02325,0.013375,0.0029374999999999987,0.025937500000000002
347,694000,0.04,0.0,0.01,0.02,0.033499999999999995,0.0012499999999999996,0.003999999999999998,0.02325,0.013624999999999998,0.0033124999999999986,0.025812500000000002
348,696000,0.055,0.0,0.005,0.04,0.0355,0.0012499999999999996,0.004249999999999999,0.02425,0.014249999999999999,0.0034999999999999988,0.027062500000000003
349,698000,0.045,0.0,0.005,0.025,0.0355,0.0012499999999999996,0.004499999999999999,0.0235,0.013999999999999999,0.003687499999999999,0.026500000000000003
350,700000,0.04,0.0,0.01,0.08,0.0365,0.0012499999999999996,0.004999999999999999,0.025750000000000002,0.015375,0.004062499999999999,0.028437500000000004
351,702000,0.035,0.0,0.005,0.06,0.037,0.0012499999999999996,0.0052499999999999995,0.027999999999999997,0.016624999999999997,0.00425,0.03025
352,704000,0.045,0.0,0.0,0.065,0.038,0.0012499999999999996,0.0052499999999999995,0.03075,0.018,0.00425,0.0325625
353,706000,0.04,0.005,0.02,0.085,0.038,0.0014999999999999996,0.005999999999999999,0.034499999999999996,0.020249999999999997,0.004874999999999999,0.035375
354,708000,0.06,0.0,0.0,0.055,0.03825,0.0014999999999999996,0.0055,0.03575,0.020624999999999998,0.0045000000000000005,0.036375
355,710000,0.055,0.0,0.005,0.075,0.03925,0.0014999999999999996,0.00575,0.03899999999999999,0.022374999999999996,0.004687500000000001,0.03906249999999999
356,712000,0.04,0.0,0.005,0.11,0.04075,0.0014999999999999996,0.006,0.04325,0.023375,0.004875000000000001,0.041374999999999995
357,714000,0.04,0.005,0.02,0.015,0.038500000000000006,0.0017499999999999994,0.006999999999999999,0.043,0.022750000000000003,0.005687499999999999,0.03962500000000001
358,716000,0.05,0.01,0.0,0.03,0.03925000000000001,0.0022499999999999994,0.006999999999999999,0.042749999999999996,0.023125000000000003,0.005812499999999999,0.04012500000000001
359,718000,0.05,0.0,0.03,0.03,0.03925000000000001,0.0017499999999999994,0.008499999999999999,0.044,0.023875000000000004,0.006812499999999998,0.0404375
360,720000,0.09,0.0,0.01,0.05,0.043000000000000003,0.0017499999999999994,0.0075,0.0455,0.02525,0.006062499999999999,0.043625
361,722000,0.05,0.005,0.015,0.03,0.043500000000000004,0.001999999999999999,0.008249999999999999,0.04475,0.025875000000000002,0.006687499999999998,0.043812500000000004
362,724000,0.055,0.01,0.005,0.105,0.045250000000000005,0.0022499999999999994,0.007999999999999998,0.048999999999999995,0.026625000000000003,0.006562499999999998,0.0461875
363,726000,0.035,0.0,0.0,0.095,0.045750000000000006,0.0019999999999999996,0.007749999999999998,0.052000000000000005,0.026750000000000003,0.006312499999999998,0.04731250000000001
364,728000,0.04,0.005,0.02,0.105,0.04700000000000001,0.0019999999999999996,0.008749999999999997,0.05525,0.027875000000000004,0.007062499999999998,0.0490625
365,730000,0.09,0.0,0.0,0.045,0.04975000000000001,0.0019999999999999996,0.008499999999999997,0.056999999999999995,0.029125000000000005,0.006874999999999997,0.051562500000000004
366,732000,0.05,0.0,0.03,0.085,0.05025,0.0019999999999999996,0.009749999999999998,0.06024999999999999,0.03,0.007812499999999998,0.05275
367,734000,0.055,0.005,0.0,0.09,0.051000000000000004,0.0022499999999999994,0.009249999999999998,0.06375,0.030125,0.007499999999999998,0.054187500000000006
368,736000,0.03,0.005,0.01,0.085,0.04975,0.0024999999999999996,0.009499999999999998,0.06599999999999999,0.029625,0.007749999999999998,0.0538125
369,738000,0.05,0.0,0.0,0.085,0.049999999999999996,0.0024999999999999996,0.009249999999999998,0.06899999999999999,0.029625,0.007562499999999998,0.05474999999999999
370,740000,0.075,0.0,0.0,0.02,0.05175,0.0024999999999999996,0.008749999999999997,0.06599999999999999,0.03025,0.007187499999999998,0.0553125
371,742000,0.095,0.0,0.0,0.06,0.05475,0.0024999999999999996,0.008499999999999997,0.06599999999999999,0.031625,0.0069999999999999975,0.0575625
372,744000,0.12,0.005,0.0,0.125,0.058499999999999996,0.0027499999999999994,0.008499999999999997,0.06899999999999999,0.033499999999999995,0.007062499999999998,0.061125
373,746000,0.18,0.005,0.005,0.075,0.06549999999999999,0.0027499999999999994,0.007749999999999997,0.06849999999999999,0.03662499999999999,0.006499999999999998,0.06624999999999999
374,748000,0.05,0.0,0.015,0.09,0.06499999999999999,0.0027499999999999994,0.008499999999999997,0.07025,0.03674999999999999,0.007062499999999998,0.0663125
375,750000,0.075,0.0,0.03,0.065,0.06599999999999999,0.0027499999999999994,0.009749999999999997,0.06975,0.03787499999999999,0.007999999999999998,0.06693749999999998
376,752000,0.05,0.005,0.01,0.06,0.06649999999999999,0.002999999999999999,0.009999999999999997,0.06725,0.03824999999999999,0.008249999999999997,0.06668749999999998
377,754000,0.055,0.0,0.01,0.03,0.06724999999999999,0.0027499999999999994,0.009499999999999998,0.068,0.03837499999999999,0.007812499999999998,0.0674375
378,756000,0.035,0.0,0.035,0.105,0.06649999999999998,0.0022499999999999994,0.011249999999999998,0.07175000000000001,0.038874999999999986,0.009,0.06781249999999998
379,758000,0.055,0.005,0.01,0.085,0.06674999999999998,0.002499999999999999,0.010249999999999999,0.0745,0.038499999999999986,0.008312499999999999,0.06868749999999998
380,760000,0.12,0.005,0.01,0.065,0.06824999999999998,0.002749999999999999,0.010249999999999999,0.07525,0.039249999999999986,0.008374999999999999,0.06999999999999998
381,762000,0.135,0.01,0.015,0.135,0.07249999999999998,0.0029999999999999988,0.010249999999999999,0.08049999999999999,0.04137499999999999,0.008437499999999999,0.07449999999999998
382,764000,0.19,0.0,0.015,0.17,0.07924999999999997,0.0024999999999999988,0.01075,0.08374999999999999,0.044999999999999984,0.0086875,0.08037499999999997
383,766000,0.15,0.005,0.005,0.195,0.08499999999999998,0.0027499999999999985,0.011,0.08875,0.04799999999999999,0.0089375,0.08593749999999999
384,768000,0.06,0.01,0.035,0.11,0.08599999999999998,0.0029999999999999988,0.01175,0.089,0.04887499999999999,0.0095625,0.08675
385,770000,0.06,0.0,0.01,0.145,0.08449999999999998,0.0029999999999999988,0.01225,0.094,0.04837499999999999,0.0099375,0.08687499999999998
386,772000,0.035,0.0,0.015,0.055,0.08374999999999996,0.0029999999999999988,0.0115,0.0925,0.04762499999999998,0.009375,0.08593749999999997
387,774000,0.035,0.005,0.005,0.07,0.08274999999999996,0.0029999999999999988,0.01175,0.0915,0.04724999999999998,0.0095625,0.08493749999999997
388,776000,0.08,0.0,0.02,0.135,0.08524999999999996,0.002749999999999999,0.01225,0.094,0.04874999999999998,0.009875000000000002,0.08743749999999997
389,778000,0.12,0.0,0.025,0.09,0.08874999999999997,0.002749999999999999,0.013500000000000002,0.09425000000000001,0.05112499999999998,0.010812500000000003,0.09012499999999997
390,780000,0.065,0.005,0.025,0.04,0.08824999999999997,0.0029999999999999988,0.014750000000000003,0.09525000000000002,0.05149999999999998,0.011812500000000002,0.08999999999999998
391,782000,0.14,0.0,0.01,0.1,0.09049999999999997,0.0029999999999999988,0.015250000000000003,0.09725000000000002,0.052874999999999985,0.012187500000000002,0.09218749999999998
392,784000,0.145,0.005,0.01,0.08,0.09174999999999997,0.0029999999999999988,0.015750000000000004,0.09500000000000001,0.053749999999999985,0.012562500000000002,0.09256249999999998
393,786000,0.095,0.0,0.005,0.02,0.08749999999999998,0.002749999999999999,0.015750000000000004,0.09225000000000003,0.05162499999999999,0.012500000000000004,0.0886875
394,788000,0.105,0.005,0.025,0.08,0.09024999999999997,0.0029999999999999988,0.016250000000000004,0.09175000000000003,0.053249999999999985,0.012937500000000003,0.09062499999999998
395,790000,0.04,0.0,0.035,0.085,0.08849999999999998,0.0029999999999999988,0.016500000000000004,0.09275000000000003,0.05249999999999999,0.013125000000000003,0.08956249999999999
396,792000,0.05,0.005,0.02,0.09,0.08849999999999998,0.0029999999999999988,0.017000000000000005,0.09425000000000003,0.05274999999999999,0.013500000000000003,0.0899375
397,794000,0.05,0.01,0.03,0.08,0.08824999999999998,0.0034999999999999988,0.018000000000000006,0.09675000000000003,0.05312499999999999,0.014375000000000004,0.09037499999999998
398,796000,0.115,0.005,0.0,0.075,0.09224999999999998,0.003749999999999999,0.016250000000000004,0.09525000000000003,0.05424999999999999,0.013125000000000003,0.093
399,798000,0.135,0.01,0.045,0.055,0.09624999999999999,0.003999999999999998,0.018000000000000002,0.09375000000000003,0.055875000000000015,0.0145,0.09437500000000003
400,800000,0.11,0.005,0.01,0.08,0.09574999999999997,0.003999999999999998,0.018000000000000002,0.09450000000000004,0.05625000000000002,0.0145,0.09481250000000002
401,802000,0.1,0.01,0.01,0.09,0.09399999999999999,0.003999999999999998,0.017750000000000002,0.09225000000000004,0.05500000000000002,0.0143125,0.09268750000000002
402,804000,0.115,0.005,0.01,0.05,0.09024999999999998,0.004249999999999999,0.0175,0.08625000000000005,0.051875000000000025,0.0141875,0.08725000000000004
403,806000,0.13,0.0,0.025,0.125,0.08924999999999998,0.003999999999999998,0.018500000000000003,0.08275000000000005,0.050625000000000024,0.014875000000000001,0.08437500000000003
404,808000,0.145,0.0,0.015,0.15,0.09349999999999999,0.0034999999999999988,0.017500000000000005,0.08475000000000003,0.05112500000000002,0.014000000000000004,0.08693750000000001
405,810000,0.16,0.015,0.02,0.11,0.09849999999999999,0.004249999999999999,0.018000000000000006,0.08300000000000005,0.050500000000000024,0.014562500000000004,0.08687500000000004
406,812000,0.085,0.005,0.025,0.17,0.10099999999999998,0.004499999999999999,0.018500000000000006,0.08875000000000004,0.05362500000000002,0.015000000000000005,0.09181250000000002
407,814000,0.075,0.02,0.01,0.07,0.10299999999999998,0.0052499999999999995,0.018750000000000006,0.08875000000000004,0.05375000000000002,0.015375000000000005,0.09231250000000002
408,816000,0.15,0.0,0.015,0.1,0.10649999999999997,0.0052499999999999995,0.018500000000000006,0.08700000000000005,0.052750000000000026,0.015187500000000005,0.09187500000000003
409,818000,0.11,0.0,0.025,0.1,0.10599999999999996,0.0052499999999999995,0.018500000000000006,0.08750000000000005,0.053000000000000026,0.015187500000000005,0.09212500000000004
410,820000,0.14,0.0,0.005,0.05,0.10974999999999997,0.004999999999999999,0.017500000000000005,0.08800000000000005,0.052750000000000026,0.014375000000000004,0.09343750000000002
411,822000,0.085,0.005,0.025,0.095,0.10699999999999996,0.0052499999999999995,0.018250000000000006,0.08775000000000004,0.05300000000000002,0.015000000000000005,0.09256250000000002
412,824000,0.135,0.015,0.015,0.08,0.10649999999999997,0.005749999999999999,0.018500000000000006,0.08775000000000004,0.05312500000000002,0.015312500000000005,0.09243750000000002
413,826000,0.27,0.005,0.015,0.135,0.11524999999999996,0.005999999999999999,0.019000000000000006,0.09350000000000004,0.05625000000000002,0.015750000000000007,0.09893750000000003
414,828000,0.185,0.005,0.005,0.115,0.11924999999999997,0.005999999999999999,0.018000000000000006,0.09525000000000003,0.056625000000000016,0.015000000000000005,0.10125
415,830000,0.21,0.005,0.005,0.115,0.12774999999999997,0.0062499999999999995,0.016500000000000004,0.09675000000000004,0.05662500000000002,0.013937500000000004,0.10450000000000002
416,832000,0.09,0.0,0.02,0.08,0.12974999999999998,0.005999999999999999,0.016500000000000004,0.09625000000000004,0.05637500000000002,0.013875000000000004,0.10462500000000002
417,834000,0.125,0.015,0.03,0.13,0.13349999999999998,0.0062499999999999995,0.016500000000000004,0.09875000000000005,0.05762500000000002,0.013937500000000004,0.10743750000000002
418,836000,0.21,0.02,0.04,0.115,0.13824999999999996,0.006999999999999999,0.018500000000000003,0.10075000000000005,0.059625000000000025,0.015625,0.11012500000000003
419,838000,0.165,0.015,0.0,0.125,0.13974999999999996,0.007249999999999998,0.016250000000000004,0.10425000000000004,0.06025000000000002,0.014000000000000004,0.113125
420,840000,0.345,0.005,0.015,0.075,0.15149999999999994,0.007249999999999998,0.016500000000000004,0.10400000000000005,0.060250000000000026,0.014187500000000004,0.11587500000000003
421,842000,0.205,0.015,0.03,0.065,0.15674999999999994,0.007499999999999998,0.017500000000000005,0.10275000000000005,0.060125000000000026,0.015000000000000005,0.11625000000000002
422,844000,0.21,0.01,0.01,0.075,0.16149999999999992,0.007749999999999998,0.017500000000000005,0.10400000000000006,0.06075000000000003,0.015062500000000005,0.11837500000000002
423,846000,0.185,0.015,0.015,0.2,0.16424999999999995,0.008499999999999999,0.017000000000000005,0.10775000000000008,0.06237500000000004,0.014875000000000005,0.12187500000000005
424,848000,0.25,0.0,0.04,0.19,0.16949999999999993,0.008499999999999999,0.018250000000000002,0.10975000000000008,0.06400000000000004,0.0158125,0.12468750000000005
425,850000,0.105,0.005,0.01,0.17,0.16674999999999993,0.007999999999999998,0.017750000000000002,0.11275000000000009,0.06525000000000004,0.015312500000000001,0.12625000000000006
426,852000,0.065,0.0,0.02,0.115,0.16574999999999993,0.007749999999999998,0.0175,0.1100000000000001,0.06375000000000006,0.015062500000000001,0.12393750000000006
427,854000,0.2,0.005,0.005,0.135,0.17199999999999993,0.006999999999999999,0.01725,0.1132500000000001,0.06525000000000006,0.014687500000000001,0.12793750000000007
428,856000,0.14,0.01,0.01,0.13,0.17149999999999993,0.0075,0.017,0.11475000000000009,0.06587500000000004,0.014625,0.12893750000000004
429,858000,0.08,0.015,0.02,0.075,0.16999999999999996,0.008249999999999999,0.01675,0.11350000000000009,0.06512500000000004,0.014625,0.12762500000000004
430,860000,0.08,0.005,0.01,0.11,0.16699999999999995,0.008499999999999999,0.017,0.11650000000000009,0.06675000000000005,0.014875000000000001,0.12912500000000005
431,862000,0.1,0.005,0.05,0.095,0.16774999999999995,0.008499999999999999,0.01825,0.11650000000000009,0.06737500000000005,0.015812499999999997,0.12931250000000005
432,864000,0.14,0.005,0.015,0.195,0.16799999999999998,0.007999999999999998,0.01825,0.12225000000000008,0.07025000000000003,0.015687499999999997,0.13368750000000007
433,866000,0.115,0.0,0.01,0.1,0.16024999999999998,0.007749999999999998,0.018,0.1205000000000001,0.06925000000000005,0.015437499999999998,0.13043750000000007
434,868000,0.165,0.015,0.0,0.14,0.15924999999999997,0.008249999999999999,0.01775,0.1217500000000001,0.06975000000000005,0.015374999999999998,0.13112500000000007
435,870000,0.12,0.015,0.0,0.025,0.15475,0.008749999999999999,0.017499999999999998,0.11725000000000008,0.06737500000000003,0.015312499999999998,0.12662500000000004
436,872000,0.09,0.01,0.02,0.115,0.15475,0.00925,0.017499999999999998,0.11900000000000008,0.06825000000000003,0.015437499999999998,0.12793750000000004
437,874000,0.3,0.01,0.04,0.14,0.16349999999999998,0.009,0.018,0.11950000000000009,0.06875000000000005,0.015749999999999997,0.13050000000000006
438,876000,0.2,0.01,0.015,0.185,0.16299999999999998,0.0085,0.01675,0.12300000000000008,0.06987500000000005,0.014687500000000001,0.13300000000000006
439,878000,0.195,0.015,0.055,0.11,0.16449999999999998,0.008499999999999999,0.0195,0.12225000000000008,0.07087500000000004,0.016749999999999998,0.13281250000000006
440,880000,0.145,0.015,0.025,0.125,0.1545,0.009,0.02,0.12475000000000007,0.07237500000000004,0.017249999999999998,0.13218750000000004
441,882000,0.19,0.005,0.025,0.065,0.15375,0.008499999999999999,0.01975,0.12475000000000007,0.07225000000000004,0.016937499999999998,0.13200000000000006
442,884000,0.11,0.005,0.02,0.055,0.14875,0.008249999999999999,0.02025,0.12375000000000007,0.07200000000000004,0.017249999999999998,0.13000000000000006
443,886000,0.255,0.015,0.025,0.06,0.15224999999999997,0.008249999999999999,0.02075,0.11675000000000006,0.06875000000000003,0.017625,0.12562500000000004
444,888000,0.34,0.02,0.055,0.175,0.15674999999999997,0.009249999999999998,0.021500000000000002,0.11600000000000006,0.06875000000000003,0.0184375,0.12618750000000004
445,890000,0.265,0.005,0.04,0.17,0.16474999999999998,0.009249999999999998,0.023,0.11600000000000006,0.06950000000000003,0.0195625,0.12818750000000004
446,892000,0.445,0.015,0.025,0.145,0.18374999999999997,0.009999999999999998,0.02325,0.11750000000000005,0.07037500000000002,0.0199375,0.13406250000000003
447,894000,0.215,0.005,0.015,0.185,0.18449999999999994,0.009999999999999998,0.02375,0.12000000000000006,0.07187500000000004,0.0203125,0.13612500000000005
448,896000,0.21,0.01,0.03,0.05,0.18799999999999994,0.009999999999999998,0.02475,0.11600000000000006,0.07037500000000003,0.0210625,0.13400000000000004
449,898000,0.195,0.02,0.05,0.105,0.19374999999999992,0.010249999999999999,0.026250000000000002,0.11750000000000005,0.07187500000000002,0.022250000000000002,0.13656250000000003
450,900000,0.29,0.005,0.03,0.095,0.2042499999999999,0.010249999999999999,0.027250000000000003,0.11675000000000006,0.07200000000000004,0.023000000000000003,0.13862500000000003
451,902000,0.28,0.015,0.015,0.08,0.21324999999999994,0.01075,0.025500000000000002,0.11600000000000006,0.07075000000000004,0.021812500000000002,0.14031250000000003
452,904000,0.135,0.0,0.015,0.15,0.21299999999999994,0.010499999999999999,0.025500000000000002,0.11375000000000006,0.06962500000000003,0.021750000000000002,0.13856250000000003
453,906000,0.24,0.015,0.02,0.195,0.21924999999999994,0.01125,0.026000000000000002,0.11850000000000005,0.07225000000000002,0.022312500000000002,0.14368750000000002
454,908000,0.21,0.035,0.02,0.12,0.22149999999999995,0.01225,0.027000000000000003,0.11750000000000005,0.07225000000000002,0.023312500000000003,0.14350000000000002
455,910000,0.195,0.015,0.035,0.075,0.22524999999999995,0.01225,0.028750000000000005,0.12000000000000006,0.07437500000000004,0.024625000000000005,0.14631250000000004
456,912000,0.265,0.025,0.07,0.145,0.23399999999999993,0.013000000000000001,0.03125,0.12150000000000005,0.07637500000000003,0.0266875,0.149625
457,914000,0.14,0.01,0.035,0.065,0.22599999999999992,0.013000000000000001,0.031,0.11775000000000005,0.07437500000000002,0.0265,0.1448125
458,916000,0.255,0.01,0.05,0.25,0.22874999999999993,0.013000000000000001,0.03275,0.12100000000000004,0.07687500000000003,0.0278125,0.1479375
459,918000,0.315,0.015,0.015,0.09,0.23474999999999993,0.013000000000000001,0.03075,0.12000000000000004,0.07537500000000003,0.0263125,0.1486875
460,920000,0.165,0.01,0.015,0.13,0.23574999999999996,0.012750000000000001,0.03025,0.12025000000000004,0.07525000000000001,0.025875,0.149125
461,922000,0.095,0.015,0.04,0.11,0.23099999999999993,0.013250000000000001,0.031,0.12250000000000003,0.07675000000000001,0.0265625,0.149625
462,924000,0.2,0.015,0.04,0.05,0.2354999999999999,0.013750000000000002,0.032,0.12225000000000001,0.077125,0.0274375,0.1505625
463,926000,0.145,0.025,0.03,0.14,0.2299999999999999,0.014250000000000002,0.03225,0.12625000000000003,0.07925000000000001,0.02775,0.1521875
464,928000,0.29,0.025,0.015,0.065,0.2274999999999999,0.014500000000000002,0.03025,0.12075000000000002,0.07550000000000001,0.0263125,0.1474375
465,930000,0.195,0.005,0.025,0.06,0.22399999999999992,0.014500000000000002,0.0295,0.11525000000000003,0.07237500000000002,0.02575,0.1424375
466,932000,0.09,0.015,0.015,0.04,0.2062499999999999,0.014500000000000002,0.028999999999999998,0.11000000000000003,0.0695,0.025374999999999998,0.1340625
467,934000,0.285,0.045,0.025,0.065,0.20974999999999994,0.0165,0.0295,0.10400000000000002,0.06675,0.02625,0.13043749999999998
468,936000,0.27,0.02,0.05,0.11,0.2127499999999999,0.017,0.0305,0.10700000000000003,0.06875,0.027125,0.1334375
469,938000,0.23,0.02,0.05,0.155,0.2144999999999999,0.017,0.0305,0.10950000000000001,0.07,0.027125,0.13574999999999998
470,940000,0.42,0.01,0.035,0.24,0.22099999999999992,0.01725,0.03075,0.11675000000000002,0.07375000000000001,0.027375,0.1428125
471,942000,0.36,0.01,0.07,0.165,0.22499999999999992,0.017,0.0335,0.12100000000000002,0.07725000000000001,0.029375000000000002,0.14700000000000002
472,944000,0.365,0.005,0.1,0.15,0.23649999999999993,0.01725,0.03775,0.12100000000000002,0.07937500000000001,0.032625,0.149875
473,946000,0.385,0.005,0.035,0.095,0.2437499999999999,0.01675,0.0385,0.11600000000000003,0.07725000000000001,0.033062499999999995,0.1479375
474,948000,0.245,0.01,0.015,0.13,0.2454999999999999,0.015500000000000003,0.03825,0.11650000000000002,0.07737500000000001,0.0325625,0.14875
475,950000,0.09,0.03,0.025,0.095,0.2402499999999999,0.016250000000000004,0.03775,0.11750000000000002,0.07762500000000001,0.032375,0.14818749999999997
476,952000,0.18,0.02,0.03,0.08,0.2359999999999999,0.016000000000000004,0.035750000000000004,0.11425000000000003,0.07500000000000001,0.030812500000000003,0.1446875
477,954000,0.31,0.02,0.04,0.045,0.24449999999999988,0.016500000000000004,0.036000000000000004,0.11325000000000003,0.07462500000000002,0.031125000000000003,0.14606249999999998
478,956000,0.155,0.015,0.01,0.155,0.2394999999999999,0.016750000000000004,0.034,0.10850000000000001,0.07125000000000001,0.029687500000000002,0.14125
479,958000,0.265,0.025,0.035,0.125,0.23699999999999988,0.017250000000000005,0.035,0.11025000000000003,0.07262500000000002,0.030562500000000003,0.1419375
480,960000,0.155,0.015,0.03,0.1,0.23649999999999988,0.017500000000000005,0.035750000000000004,0.10875000000000004,0.07225000000000002,0.031187500000000003,0.14068750000000002
481,962000,0.23,0.01,0.05,0.23,0.2432499999999999,0.017250000000000005,0.036250000000000004,0.11475000000000005,0.07550000000000003,0.03150000000000001,0.14687500000000003
482,964000,0.275,0.02,0.075,0.165,0.24699999999999994,0.017500000000000005,0.038,0.12050000000000005,0.07925000000000003,0.032875,0.152125
483,966000,0.35,0.015,0.015,0.09,0.2572499999999999,0.017000000000000005,0.03725,0.11800000000000004,0.07762500000000001,0.0321875,0.15281250000000002
484,968000,0.365,0.01,0.05,0.19,0.26099999999999995,0.016250000000000004,0.039,0.12425000000000004,0.08162500000000002,0.0333125,0.1584375
485,970000,0.245,0.015,0.06,0.105,0.26349999999999996,0.016750000000000004,0.04075,0.12650000000000003,0.08362500000000002,0.03475,0.16075
486,972000,0.325,0.005,0.035,0.155,0.27524999999999994,0.016250000000000004,0.04175,0.13225000000000003,0.08700000000000002,0.035375000000000004,0.168
487,974000,0.365,0.02,0.03,0.125,0.27924999999999994,0.015000000000000005,0.042,0.13525000000000004,0.08862500000000002,0.035250000000000004,0.17125
488,976000,0.4,0.025,0.04,0.215,0.28575,0.015250000000000005,0.0415,0.1405,0.09100000000000001,0.0349375,0.1768125
489,978000,0.355,0.015,0.04,0.175,0.292,0.015000000000000005,0.041,0.14150000000000001,0.09125000000000001,0.0345,0.179125
490,980000,0.27,0.015,0.07,0.24,0.2845,0.015250000000000005,0.04275,0.14150000000000001,0.09212500000000001,0.035875000000000004,0.17725000000000002
491,982000,0.235,0.02,0.03,0.205,0.27825,0.015750000000000007,0.04075000000000001,0.14350000000000002,0.09212500000000001,0.03450000000000001,0.1771875
492,984000,0.34,0.03,0.05,0.175,0.27699999999999997,0.017000000000000005,0.03825000000000001,0.14475,0.0915,0.032937500000000015,0.17781249999999998
493,986000,0.17,0.035,0.045,0.06,0.26625,0.018500000000000006,0.038750000000000014,0.143,0.090875,0.033687500000000016,0.17381249999999998
494,988000,0.165,0.045,0.08,0.13,0.26225,0.020250000000000004,0.04200000000000001,0.143,0.0925,0.03656250000000001,0.17281249999999998
495,990000,0.42,0.005,0.01,0.2,0.27874999999999994,0.019000000000000006,0.04125000000000001,0.14825,0.09475,0.03568750000000001,0.18087499999999998
496,992000,0.46,0.02,0.025,0.145,0.29274999999999995,0.019000000000000006,0.04100000000000001,0.1515,0.09625,0.03550000000000001,0.1868125
497,994000,0.365,0.02,0.03,0.2,0.2955,0.019000000000000006,0.04050000000000001,0.15925,0.099875,0.03512500000000001,0.1933125
498,996000,0.375,0.055,0.01,0.2,0.3065,0.021000000000000005,0.04050000000000001,0.16150000000000003,0.10100000000000002,0.035625000000000004,0.19775000000000004
499,998000,0.455,0.025,0.035,0.12,0.316,0.021000000000000005,0.04050000000000001,0.16125000000000003,0.10087500000000002,0.035625000000000004,0.19993750000000005
500,1000000,0.37,0.05,0.045,0.09,0.32675,0.022750000000000003,0.04125000000000001,0.16075,0.101,0.036625000000000005,0.20224999999999999
501,1002000,0.465,0.035,0.02,0.04,0.33849999999999997,0.024000000000000004,0.03975000000000001,0.15125000000000002,0.09550000000000002,0.035812500000000004,0.19806250000000003
502,1004000,0.445,0.02,0.04,0.025,0.347,0.024000000000000004,0.03800000000000001,0.14425000000000002,0.09112500000000001,0.03450000000000001,0.1949375
503,1006000,0.44,0.01,0.1,0.1,0.35150000000000003,0.023750000000000004,0.04225000000000001,0.14475000000000002,0.09350000000000001,0.037625000000000006,0.19643750000000001
504,1008000,0.55,0.015,0.06,0.21,0.36075,0.024000000000000004,0.04275000000000001,0.14575000000000002,0.09425000000000001,0.038062500000000006,0.1995
505,1010000,0.5,0.03,0.105,0.265,0.3735,0.024750000000000005,0.045000000000000005,0.15375000000000003,0.09937500000000002,0.0399375,0.20868750000000003
506,1012000,0.325,0.025,0.045,0.095,0.3735,0.025750000000000006,0.045500000000000006,0.15075000000000005,0.09812500000000003,0.0405625,0.20643750000000005
507,1014000,0.32,0.035,0.015,0.195,0.37124999999999997,0.026500000000000006,0.044750000000000005,0.15425000000000005,0.09950000000000003,0.0401875,0.20850000000000002
508,1016000,0.485,0.025,0.06,0.21,0.3755,0.026500000000000006,0.04575,0.15400000000000005,0.09987500000000002,0.040937499999999995,0.20937500000000003
509,1018000,0.26,0.035,0.03,0.2,0.37074999999999997,0.027500000000000007,0.04525,0.15525000000000005,0.10025000000000003,0.040812499999999995,0.20912500000000003
510,1020000,0.35,0.05,0.11,0.225,0.37474999999999997,0.02925000000000001,0.04725,0.15450000000000008,0.10087500000000005,0.042749999999999996,0.20956250000000004
511,1022000,0.205,0.085,0.06,0.09,0.37324999999999997,0.03250000000000001,0.04875,0.14875000000000008,0.09875000000000003,0.0446875,0.20487500000000006
512,1024000,0.31,0.03,0.01,0.165,0.3717499999999999,0.03250000000000001,0.04675,0.14825000000000008,0.09750000000000003,0.0431875,0.20412500000000003
513,1026000,0.38,0.055,0.06,0.275,0.3822499999999999,0.03350000000000001,0.0475,0.15900000000000009,0.10325000000000004,0.044000000000000004,0.21481250000000005
514,1028000,0.35,0.055,0.05,0.2,0.3914999999999999,0.03400000000000001,0.046,0.1625000000000001,0.10425000000000004,0.043000000000000003,0.21975000000000006
515,1030000,0.385,0.03,0.085,0.215,0.38974999999999993,0.03525000000000001,0.04975,0.16325000000000006,0.10650000000000004,0.046125,0.21987500000000004
516,1032000,0.225,0.05,0.02,0.285,0.3779999999999999,0.03675000000000001,0.0495,0.17025000000000007,0.10987500000000003,0.046312500000000006,0.22218750000000004
517,1034000,0.215,0.025,0.07,0.325,0.3704999999999999,0.03700000000000001,0.051500000000000004,0.17650000000000007,0.11400000000000005,0.04787500000000001,0.22500000000000003
518,1036000,0.395,0.09,0.065,0.225,0.3714999999999999,0.03875000000000001,0.05425,0.17775000000000007,0.11600000000000003,0.050375,0.22618750000000004
519,1038000,0.515,0.04,0.03,0.09,0.3744999999999999,0.03950000000000001,0.054000000000000006,0.17625000000000007,0.11512500000000003,0.05037500000000001,0.22581250000000003
520,1040000,0.33,0.05,0.04,0.22,0.3724999999999999,0.03950000000000001,0.053750000000000006,0.18275000000000008,0.11825000000000005,0.0501875,0.23018750000000004
521,1042000,0.22,0.075,0.08,0.06,0.36024999999999985,0.0415,0.05675000000000001,0.18375000000000008,0.12025000000000005,0.052937500000000005,0.22787500000000002
522,1044000,0.52,0.08,0.115,0.14,0.3639999999999999,0.0445,0.06050000000000001,0.18950000000000009,0.12500000000000006,0.05650000000000001,0.23312500000000003
523,1046000,0.225,0.045,0.045,0.27,0.35324999999999984,0.04625,0.05775,0.19800000000000012,0.12787500000000007,0.05487500000000001,0.23681250000000004
524,1048000,0.51,0.03,0.175,0.12,0.35124999999999984,0.047,0.0635,0.1935000000000001,0.12850000000000006,0.059375,0.23293750000000002
525,1050000,0.4,0.055,0.095,0.145,0.34624999999999984,0.04825,0.063,0.18750000000000006,0.12525000000000003,0.059312500000000004,0.22718750000000001
526,1052000,0.43,0.08,0.07,0.13,0.3514999999999998,0.05100000000000001,0.06425,0.18925000000000006,0.12675000000000003,0.060937500000000006,0.2298125
527,1054000,0.44,0.035,0.115,0.07,0.3574999999999998,0.05100000000000001,0.06925,0.18300000000000005,0.12612500000000004,0.06468750000000001,0.226625
528,1056000,0.16,0.095,0.04,0.115,0.34124999999999983,0.054500000000000014,0.06825,0.17825000000000008,0.12325000000000004,0.06481250000000001,0.21900000000000003
529,1058000,0.27,0.05,0.04,0.07,0.3417499999999999,0.05525000000000002,0.06875,0.17175000000000004,0.12025000000000002,0.06537500000000002,0.21425
530,1060000,0.375,0.07,0.045,0.18,0.34299999999999986,0.05625000000000002,0.0655,0.16950000000000004,0.11750000000000002,0.06318750000000001,0.212875
531,1062000,0.42,0.06,0.04,0.285,0.3537499999999999,0.05500000000000003,0.0645,0.17925000000000008,0.12187500000000004,0.06212500000000001,0.22287500000000002
532,1064000,0.63,0.03,0.075,0.19,0.3697499999999999,0.05500000000000003,0.06775,0.18050000000000005,0.12412500000000003,0.06456250000000001,0.2278125
533,1066000,0.605,0.02,0.04,0.125,0.3809999999999999,0.05325000000000003,0.06675,0.17300000000000007,0.11987500000000004,0.06337500000000001,0.22500000000000003
534,1068000,0.315,0.025,0.055,0.13,0.37925,0.05175000000000003,0.06699999999999999,0.16950000000000004,0.11825000000000002,0.0631875,0.22193750000000004
535,1070000,0.17,0.005,0.045,0.155,0.36849999999999994,0.050500000000000024,0.06499999999999999,0.16650000000000004,0.11575000000000002,0.06137499999999999,0.21700000000000003
536,1072000,0.325,0.02,0.09,0.205,0.3735,0.04900000000000002,0.06849999999999999,0.16250000000000003,0.11550000000000002,0.063625,0.21525000000000002
537,1074000,0.405,0.015,0.115,0.2,0.383,0.04850000000000002,0.07075,0.15625000000000006,0.11350000000000002,0.06518750000000001,0.21293750000000006
538,1076000,0.24,0.03,0.02,0.18,0.37525000000000003,0.04550000000000003,0.06849999999999999,0.15400000000000005,0.11125000000000002,0.06275,0.20931250000000007
539,1078000,0.35,0.03,0.07,0.085,0.36700000000000005,0.045000000000000026,0.0705,0.15375000000000005,0.11212500000000003,0.064125,0.20706250000000004
540,1080000,0.185,0.015,0.04,0.065,0.35975,0.043250000000000025,0.0705,0.14600000000000005,0.10825000000000001,0.0636875,0.19943750000000005
541,1082000,0.295,0.065,0.04,0.105,0.36350000000000005,0.042750000000000024,0.06849999999999999,0.14825000000000005,0.10837500000000003,0.06206249999999999,0.20206250000000003
542,1084000,0.44,0.085,0.035,0.16,0.35950000000000004,0.043000000000000024,0.06449999999999999,0.14925000000000005,0.10687500000000003,0.059125,0.20181250000000006
543,1086000,0.67,0.03,0.08,0.245,0.3817500000000001,0.042250000000000024,0.06625,0.14800000000000005,0.10712500000000003,0.06025000000000001,0.20643750000000005
544,1088000,0.545,0.115,0.025,0.125,0.38350000000000006,0.04650000000000002,0.05874999999999999,0.14825000000000005,0.10350000000000002,0.055687499999999994,0.20706250000000004
545,1090000,0.24,0.02,0.05,0.055,0.37550000000000006,0.04475000000000002,0.056499999999999995,0.14375000000000004,0.10012500000000002,0.0535625,0.20168750000000005
546,1092000,0.47,0.08,0.065,0.095,0.37750000000000006,0.04475000000000002,0.05624999999999999,0.14200000000000007,0.09912500000000003,0.05337499999999999,0.20087500000000008
547,1094000,0.465,0.035,0.09,0.155,0.3787500000000001,0.04475000000000002,0.05499999999999999,0.14625000000000005,0.10062500000000002,0.0524375,0.20437500000000006
548,1096000,0.355,0.075,0.09,0.195,0.38850000000000007,0.04375000000000002,0.057499999999999996,0.15025000000000005,0.10387500000000002,0.0540625,0.20981250000000007
549,1098000,0.185,0.03,0.02,0.14,0.38425000000000004,0.04275000000000002,0.056499999999999995,0.15375000000000005,0.10512500000000002,0.0530625,0.21137500000000004
550,1100000,0.15,0.015,0.04,0.125,0.37300000000000005,0.040000000000000015,0.05625,0.15100000000000005,0.10362500000000002,0.052187500000000005,0.20650000000000007
551,1102000,0.35,0.04,0.045,0.21,0.36950000000000005,0.039000000000000014,0.056499999999999995,0.14725000000000005,0.10187500000000002,0.052125,0.20281250000000006
552,1104000,0.515,0.03,0.13,0.205,0.36375,0.039000000000000014,0.05924999999999999,0.14800000000000005,0.10362500000000002,0.05418749999999999,0.20193750000000005
553,1106000,0.495,0.09,0.08,0.27,0.35825000000000007,0.04250000000000001,0.06124999999999999,0.15525000000000005,0.10825000000000003,0.056562499999999995,0.20600000000000007
554,1108000,0.67,0.06,0.12,0.285,0.376,0.044250000000000005,0.06449999999999999,0.16300000000000006,0.11375000000000002,0.05943749999999999,0.21625000000000005
555,1110000,0.535,0.095,0.13,0.17,0.39425,0.04875,0.06875,0.16375000000000006,0.11625000000000003,0.06375,0.22137500000000004
556,1112000,0.515,0.04,0.1,0.17,0.40375000000000005,0.04975,0.06925,0.16200000000000006,0.11562500000000003,0.064375,0.22243750000000007
557,1114000,0.645,0.075,0.095,0.215,0.41575000000000006,0.052750000000000005,0.06825,0.16275000000000003,0.11550000000000002,0.064375,0.22600000000000003
558,1116000,0.32,0.01,0.045,0.185,0.41975000000000007,0.051750000000000004,0.06949999999999999,0.16300000000000003,0.11625000000000002,0.0650625,0.22718750000000004
559,1118000,0.515,0.02,0.08,0.16,0.4280000000000001,0.051250000000000004,0.06999999999999999,0.16675000000000004,0.11837500000000001,0.0653125,0.23206250000000006
560,1120000,0.505,0.015,0.065,0.145,0.4440000000000001,0.051250000000000004,0.07125,0.17075000000000004,0.12100000000000002,0.06625,0.23906250000000007
561,1122000,0.295,0.135,0.04,0.175,0.4440000000000001,0.05475000000000001,0.07125,0.17425000000000004,0.12275000000000003,0.067125,0.24168750000000006
562,1124000,0.195,0.01,0.035,0.12,0.4317500000000002,0.05100000000000001,0.07125,0.17225000000000004,0.12175000000000002,0.0661875,0.23712500000000009
563,1126000,0.49,0.02,0.035,0.15,0.4227500000000002,0.05050000000000001,0.06899999999999998,0.16750000000000004,0.11825000000000001,0.06437499999999999,0.2313125000000001
564,1128000,0.245,0.025,0.05,0.14,0.40775000000000017,0.046000000000000006,0.07024999999999999,0.16825000000000004,0.11925000000000002,0.0641875,0.22812500000000008
565,1130000,0.515,0.05,0.055,0.285,0.42150000000000015,0.04750000000000001,0.07049999999999998,0.17975000000000002,0.125125,0.06474999999999999,0.24018750000000005
566,1132000,0.24,0.05,0.085,0.02,0.41000000000000014,0.04600000000000001,0.07149999999999998,0.17600000000000002,0.12375,0.06512499999999999,0.23450000000000004
567,1134000,0.29,0.075,0.095,0.115,0.4012500000000001,0.04800000000000001,0.07174999999999998,0.17400000000000004,0.12287500000000001,0.06581249999999998,0.23081250000000006
568,1136000,0.505,0.05,0.04,0.1,0.4087500000000001,0.046750000000000014,0.06924999999999998,0.16925000000000007,0.11925000000000002,0.06362499999999999,0.22912500000000008
569,1138000,0.455,0.07,0.04,0.3,0.4222500000000001,0.048750000000000016,0.07024999999999998,0.17725000000000005,0.12375000000000001,0.06487499999999999,0.23850000000000007
570,1140000,0.58,0.06,0.025,0.32,0.4437500000000001,0.051000000000000024,0.06949999999999998,0.18700000000000003,0.12825,0.06487499999999999,0.2511875
571,1142000,0.465,0.06,0.09,0.075,0.4495000000000001,0.052000000000000025,0.07174999999999998,0.18025000000000005,0.126,0.0668125,0.24756250000000007
572,1144000,0.375,0.09,0.03,0.145,0.44250000000000006,0.05500000000000003,0.06674999999999998,0.17725000000000005,0.12200000000000001,0.0638125,0.24356250000000007
573,1146000,0.475,0.045,0.015,0.14,0.4415000000000001,0.05275000000000002,0.06349999999999997,0.17075000000000004,0.117125,0.060812499999999985,0.23843750000000005
574,1148000,0.435,0.07,0.075,0.31,0.42975000000000013,0.05325000000000002,0.06124999999999996,0.17200000000000004,0.116625,0.05924999999999997,0.23643750000000008
575,1150000,0.44,0.065,0.07,0.215,0.4250000000000001,0.05175000000000002,0.058249999999999955,0.17425000000000004,0.11624999999999999,0.05662499999999997,0.23693750000000008
576,1152000,0.435,0.08,0.01,0.28,0.4210000000000001,0.05375000000000002,0.05374999999999995,0.17975000000000002,0.11675000000000002,0.053750000000000006,0.2400625
577,1154000,0.32,0.045,0.02,0.135,0.4047500000000001,0.05225000000000002,0.049999999999999954,0.17575000000000002,0.11400000000000002,0.051687500000000004,0.23300000000000004
578,1156000,0.4,0.025,0.0,0.17,0.4087500000000001,0.05300000000000001,0.04774999999999995,0.17500000000000002,0.11400000000000002,0.0516875,0.23343750000000002
579,1158000,0.335,0.12,0.06,0.17,0.39975000000000016,0.05800000000000001,0.04674999999999995,0.17550000000000002,0.11675000000000002,0.0551875,0.23156250000000006
580,1160000,0.475,0.045,0.12,0.31,0.3982500000000002,0.05950000000000001,0.049499999999999954,0.18375000000000002,0.12162500000000001,0.057,0.23737500000000006
581,1162000,0.49,0.125,0.07,0.275,0.4080000000000002,0.05900000000000001,0.050999999999999955,0.18875000000000003,0.12387500000000001,0.057,0.24356250000000007
582,1164000,0.385,0.1,0.055,0.205,0.41750000000000015,0.06350000000000001,0.051999999999999956,0.193,0.12825,0.060625000000000005,0.24912500000000004
583,1166000,0.475,0.065,0.03,0.15,0.4167500000000001,0.06575,0.05174999999999996,0.19300000000000003,0.12937500000000002,0.06224999999999999,0.24893750000000003
584,1168000,0.39,0.05,0.055,0.16,0.4240000000000002,0.06700000000000002,0.051999999999999956,0.194,0.1305,0.06325,0.25150000000000006
585,1170000,0.525,0.04,0.12,0.09,0.4245000000000002,0.06650000000000002,0.055249999999999966,0.18425,0.12537500000000001,0.06368750000000001,0.24431250000000004
586,1172000,0.575,0.065,0.125,0.125,0.44125000000000014,0.06725,0.05724999999999997,0.1895,0.12837500000000002,0.06475,0.25243750000000004
587,1174000,0.535,0.035,0.05,0.25,0.4535000000000002,0.06525,0.05499999999999997,0.19624999999999998,0.13074999999999998,0.0626875,0.26056250000000003
588,1176000,0.58,0.17,0.03,0.185,0.45725000000000016,0.07125000000000001,0.05449999999999997,0.20049999999999998,0.135875,0.0670625,0.2646875
589,1178000,0.35,0.04,0.03,0.305,0.4520000000000001,0.06975,0.05399999999999997,0.20074999999999998,0.13524999999999998,0.0658125,0.26356250000000003
590,1180000,0.585,0.07,0.04,0.19,0.45225000000000015,0.07025,0.05474999999999998,0.19425,0.13225,0.066375,0.25875000000000004
591,1182000,0.31,0.045,0.075,0.08,0.44450000000000023,0.06949999999999999,0.05399999999999997,0.1945,0.132,0.06562499999999999,0.25700000000000006
592,1184000,0.17,0.105,0.11,0.09,0.4342500000000002,0.07024999999999999,0.057999999999999975,0.19175,0.131,0.0671875,0.25237500000000007
593,1186000,0.305,0.105,0.085,0.09,0.4257500000000002,0.07325,0.06149999999999998,0.18924999999999997,0.13124999999999998,0.0703125,0.24837500000000004
594,1188000,0.34,0.125,0.115,0.165,0.42100000000000015,0.07599999999999998,0.06349999999999997,0.182,0.129,0.07287499999999998,0.24175000000000005
595,1190000,0.375,0.13,0.09,0.235,0.4177500000000002,0.07925,0.06449999999999997,0.183,0.131125,0.0755625,0.24168750000000003
596,1192000,0.445,0.135,0.06,0.11,0.4182500000000002,0.08199999999999999,0.06699999999999998,0.17449999999999996,0.12824999999999998,0.07824999999999999,0.23543750000000002
597,1194000,0.56,0.085,0.055,0.215,0.4302500000000002,0.08399999999999999,0.06874999999999998,0.17849999999999996,0.13124999999999998,0.0801875,0.24143750000000003
598,1196000,0.46,0.105,0.115,0.22,0.43325000000000025,0.088,0.07449999999999998,0.181,0.1345,0.084625,0.24406250000000004
599,1198000,0.6,0.085,0.06,0.34,0.4465000000000002,0.08625000000000001,0.07449999999999998,0.18949999999999997,0.137875,0.08331250000000001,0.25375000000000003
600,1200000,0.49,0.075,0.035,0.16,0.4472500000000002,0.08775000000000001,0.07024999999999997,0.182,0.134875,0.083375,0.24831250000000005
601,1202000,0.235,0.095,0.165,0.17,0.43450000000000016,0.08625000000000001,0.07499999999999997,0.17675,0.1315,0.0834375,0.24118750000000005
602,1204000,0.2,0.06,0.045,0.235,0.42525000000000013,0.08425,0.07449999999999997,0.17824999999999996,0.13124999999999998,0.0818125,0.24
603,1206000,0.49,0.095,0.08,0.095,0.42600000000000016,0.08575,0.07699999999999997,0.1755,0.130625,0.0835625,0.23812500000000003
604,1208000,0.27,0.08,0.08,0.255,0.4200000000000001,0.08725000000000001,0.07824999999999997,0.18024999999999997,0.13374999999999998,0.085,0.2401875
605,1210000,0.215,0.07,0.095,0.16,0.4045000000000001,0.08875000000000001,0.07699999999999999,0.18375,0.13625,0.08581250000000001,0.23893750000000002
606,1212000,0.305,0.04,0.035,0.255,0.39100000000000007,0.08750000000000001,0.07249999999999998,0.19024999999999997,0.138875,0.08374999999999999,0.24043749999999997
607,1214000,0.62,0.04,0.065,0.13,0.39525000000000005,0.08775000000000002,0.07324999999999997,0.18424999999999997,0.136,0.08412500000000002,0.237
608,1216000,0.695,0.05,0.14,0.105,0.4010000000000001,0.08175000000000002,0.07874999999999997,0.18024999999999997,0.131,0.081,0.23543749999999997
609,1218000,0.3,0.095,0.055,0.17,0.39850000000000013,0.08450000000000002,0.07999999999999997,0.17349999999999996,0.129,0.083375,0.22975
610,1220000,0.425,0.21,0.095,0.07,0.3905000000000002,0.09150000000000001,0.08274999999999996,0.16749999999999995,0.12949999999999998,0.08931249999999999,0.22325
611,1222000,0.425,0.12,0.04,0.095,0.39625000000000016,0.09525000000000002,0.08099999999999997,0.16824999999999996,0.13174999999999998,0.0916875,0.22525
612,1224000,0.365,0.25,0.08,0.1,0.40600000000000014,0.10250000000000001,0.07949999999999997,0.16874999999999998,0.135625,0.09674999999999999,0.22806250000000003
613,1226000,0.48,0.035,0.035,0.245,0.4147500000000002,0.09900000000000002,0.07699999999999997,0.1765,0.13775,0.0935,0.23606250000000004
614,1228000,0.27,0.11,0.035,0.12,0.41125000000000017,0.09825000000000002,0.07299999999999997,0.17425,0.13625,0.0919375,0.23350000000000004
615,1230000,0.25,0.105,0.03,0.315,0.40500000000000014,0.09700000000000002,0.06999999999999997,0.17825,0.137625,0.09025,0.23493750000000002
616,1232000,0.06,0.17,0.065,0.19,0.38575000000000015,0.09875000000000002,0.07024999999999995,0.18225,0.1405,0.09162500000000001,0.23312500000000003
617,1234000,0.275,0.14,0.085,0.23,0.37150000000000016,0.1015,0.07174999999999995,0.183,0.14225,0.0940625,0.23012500000000002
618,1236000,0.21,0.035,0.07,0.245,0.35900000000000015,0.09800000000000002,0.06949999999999996,0.18425,0.141125,0.090875,0.22793750000000002
619,1238000,0.33,0.105,0.1,0.225,0.3455000000000002,0.09900000000000002,0.07149999999999997,0.17850000000000002,0.13875,0.092125,0.22025000000000006
620,1240000,0.39,0.095,0.13,0.135,0.34050000000000014,0.10000000000000002,0.07624999999999996,0.17725,0.138625,0.0940625,0.21806250000000002
621,1242000,0.44,0.16,0.05,0.24,0.3507500000000002,0.10325000000000002,0.07049999999999997,0.18075000000000002,0.14200000000000002,0.09506250000000001,0.22325000000000006
622,1244000,0.41,0.08,0.105,0.175,0.3612500000000002,0.10425000000000002,0.07349999999999997,0.17775000000000002,0.14100000000000001,0.09656250000000001,0.22362500000000005
623,1246000,0.465,0.17,0.15,0.22,0.36000000000000015,0.10800000000000001,0.07699999999999996,0.184,0.14600000000000002,0.10025,0.22800000000000004
624,1248000,0.42,0.075,0.07,0.13,0.36750000000000016,0.10775000000000001,0.07649999999999996,0.17775000000000002,0.14275000000000002,0.0999375,0.22518750000000004
625,1250000,0.37,0.1,0.13,0.325,0.3752500000000002,0.10925000000000003,0.07824999999999996,0.186,0.147625,0.1015,0.23331250000000006
626,1252000,0.23,0.08,0.095,0.16,0.3715000000000002,0.11125000000000003,0.08124999999999996,0.18125000000000002,0.14625000000000002,0.10375000000000001,0.22881250000000009
627,1254000,0.485,0.155,0.085,0.135,0.36475000000000024,0.11700000000000002,0.08224999999999996,0.18150000000000005,0.14925000000000005,0.1083125,0.2273125000000001
628,1256000,0.375,0.14,0.025,0.11,0.3487500000000002,0.12150000000000002,0.07649999999999997,0.18175000000000002,0.151625,0.11025,0.22350000000000006
629,1258000,0.315,0.16,0.07,0.045,0.34950000000000025,0.12475000000000003,0.07724999999999997,0.17550000000000004,0.15012500000000004,0.11287500000000002,0.2190000000000001
630,1260000,0.435,0.11,0.115,0.155,0.3500000000000002,0.11975000000000002,0.07824999999999997,0.17975000000000002,0.14975000000000002,0.10937500000000001,0.22231250000000005
631,1262000,0.495,0.14,0.01,0.105,0.35350000000000026,0.12075000000000002,0.07674999999999997,0.18025000000000002,0.15050000000000002,0.10975000000000001,0.22356250000000008
632,1264000,0.415,0.1,0.06,0.36,0.3560000000000002,0.11325000000000003,0.07574999999999997,0.19325,0.15325000000000003,0.10387500000000002,0.23393750000000005
633,1266000,0.53,0.215,0.075,0.245,0.35850000000000026,0.12225000000000001,0.07774999999999997,0.19325,0.15775,0.111125,0.23456250000000006
634,1268000,0.495,0.155,0.105,0.3,0.36975000000000025,0.12450000000000001,0.08124999999999998,0.20224999999999999,0.163375,0.11368750000000001,0.24412500000000004
635,1270000,0.205,0.12,0.07,0.1,0.36750000000000027,0.12525000000000003,0.08324999999999998,0.19149999999999998,0.158375,0.11475000000000002,0.23550000000000004
636,1272000,0.575,0.09,0.085,0.085,0.39325000000000027,0.12125000000000001,0.08424999999999998,0.18624999999999997,0.15375,0.112,0.23800000000000004
637,1274000,0.44,0.065,0.095,0.19,0.40150000000000025,0.11750000000000001,0.08474999999999998,0.18424999999999997,0.15087499999999998,0.1093125,0.2385625
638,1276000,0.585,0.07,0.065,0.305,0.42025000000000023,0.11925,0.08449999999999998,0.18724999999999997,0.15325,0.1105625,0.24550000000000005
639,1278000,0.385,0.105,0.085,0.295,0.4230000000000002,0.11925,0.08374999999999996,0.19075,0.155,0.110375,0.24881250000000005
640,1280000,0.575,0.07,0.07,0.195,0.43225000000000013,0.11799999999999997,0.08074999999999996,0.19375,0.15587499999999999,0.10868749999999996,0.253375
641,1282000,0.5,0.095,0.065,0.175,0.4352500000000002,0.11474999999999998,0.08149999999999996,0.19049999999999997,0.15262499999999998,0.10643749999999998,0.2516875
642,1284000,0.505,0.19,0.105,0.405,0.4400000000000002,0.12024999999999997,0.08149999999999996,0.202,0.161125,0.11056249999999997,0.26150000000000007
643,1286000,0.455,0.045,0.055,0.33,0.4395000000000002,0.11399999999999996,0.07674999999999996,0.20750000000000002,0.16075,0.10468749999999996,0.26550000000000007
644,1288000,0.35,0.105,0.105,0.14,0.4360000000000002,0.11549999999999996,0.07849999999999996,0.20800000000000002,0.16175,0.10624999999999997,0.26500000000000007
645,1290000,0.515,0.11,0.04,0.17,0.44325000000000025,0.11599999999999995,0.07399999999999995,0.20024999999999998,0.15812499999999996,0.10549999999999995,0.261
646,1292000,0.305,0.18,0.13,0.095,0.44700000000000023,0.12099999999999995,0.07574999999999996,0.19699999999999998,0.15899999999999997,0.10968749999999997,0.25950000000000006
647,1294000,0.575,0.08,0.12,0.17,0.45150000000000023,0.11724999999999997,0.07749999999999994,0.19874999999999998,0.15799999999999997,0.10731249999999996,0.26193750000000005
648,1296000,0.615,0.16,0.03,0.34,0.46350000000000025,0.11824999999999997,0.07774999999999996,0.21024999999999996,0.16424999999999995,0.10812499999999997,0.27356250000000004
649,1298000,0.525,0.175,0.015,0.34,0.4740000000000003,0.11899999999999995,0.07499999999999994,0.22499999999999995,0.17199999999999996,0.10799999999999996,0.28725
650,1300000,0.475,0.175,0.075,0.245,0.47600000000000026,0.12224999999999994,0.07299999999999994,0.22949999999999995,0.17587499999999995,0.10993749999999994,0.291125
651,1302000,0.49,0.17,0.03,0.33,0.4757500000000003,0.12374999999999994,0.07399999999999994,0.24074999999999994,0.18224999999999994,0.11131249999999995,0.29950000000000004
652,1304000,0.405,0.2,0.055,0.36,0.4752500000000003,0.12874999999999995,0.07374999999999994,0.24074999999999994,0.18474999999999994,0.11499999999999995,0.29937500000000006
653,1306000,0.715,0.075,0.18,0.2,0.4845000000000003,0.12174999999999996,0.07899999999999993,0.23849999999999993,0.18012499999999995,0.11106249999999995,0.30000000000000004
654,1308000,0.53,0.135,0.045,0.105,0.48625000000000035,0.12074999999999998,0.07599999999999993,0.22874999999999995,0.17474999999999996,0.10956249999999998,0.293125
655,1310000,0.34,0.095,0.15,0.275,0.4930000000000003,0.11949999999999998,0.07999999999999993,0.2375,0.1785,0.10962499999999997,0.30137500000000006
656,1312000,0.29,0.215,0.08,0.145,0.47875000000000034,0.12574999999999997,0.07974999999999993,0.2405,0.18312499999999998,0.11424999999999996,0.3000625000000001
657,1314000,0.235,0.25,0.07,0.195,0.4685000000000003,0.13499999999999998,0.07849999999999993,0.24074999999999996,0.18787499999999996,0.12087499999999995,0.29768750000000005
658,1316000,0.19,0.05,0.11,0.21,0.44875000000000026,0.13399999999999998,0.08074999999999995,0.236,0.185,0.12068749999999996,0.28918750000000004
659,1318000,0.33,0.14,0.105,0.215,0.4460000000000003,0.13574999999999998,0.08174999999999995,0.23199999999999998,0.18387499999999998,0.12224999999999997,0.2855000000000001
660,1320000,0.47,0.15,0.085,0.22,0.4407500000000003,0.13974999999999999,0.08249999999999993,0.23324999999999996,0.18649999999999997,0.12543749999999998,0.2851250000000001
661,1322000,0.46,0.02,0.13,0.185,0.43875000000000036,0.13599999999999998,0.08574999999999995,0.23374999999999996,0.18487499999999996,0.12343749999999996,0.2850000000000001
662,1324000,0.5,0.13,0.095,0.145,0.43850000000000033,0.13299999999999998,0.08524999999999995,0.22074999999999992,0.17687499999999995,0.12106249999999996,0.27518750000000003
663,1326000,0.63,0.175,0.08,0.26,0.44725000000000037,0.13949999999999999,0.08649999999999995,0.2172499999999999,0.17837499999999995,0.12624999999999997,0.27475
664,1328000,0.61,0.21,0.06,0.205,0.4602500000000004,0.14475,0.08424999999999996,0.22049999999999992,0.18262499999999995,0.129625,0.2804375
665,1330000,0.49,0.165,0.18,0.145,0.45900000000000035,0.1475,0.09124999999999996,0.2192499999999999,0.18337499999999995,0.1334375,0.2791875
666,1332000,0.51,0.105,0.16,0.175,0.46925000000000033,0.14375,0.09274999999999996,0.2232499999999999,0.18349999999999994,0.13099999999999998,0.28475
667,1334000,0.5,0.05,0.085,0.34,0.46550000000000036,0.14224999999999996,0.09099999999999994,0.2317499999999999,0.18699999999999994,0.12943749999999996,0.29018750000000004
668,1336000,0.36,0.14,0.08,0.2,0.4527500000000003,0.14124999999999996,0.09349999999999994,0.22474999999999992,0.18299999999999994,0.12931249999999994,0.28175000000000006
669,1338000,0.345,0.11,0.155,0.285,0.44375000000000037,0.13799999999999996,0.10049999999999995,0.22199999999999992,0.17999999999999994,0.12862499999999996,0.2774375
670,1340000,0.325,0.3,0.05,0.195,0.43625000000000036,0.14424999999999996,0.09924999999999994,0.21949999999999995,0.18187499999999995,0.13299999999999995,0.2736875000000001
671,1342000,0.585,0.17,0.135,0.135,0.4410000000000003,0.14424999999999996,0.10449999999999995,0.20974999999999994,0.17699999999999994,0.13431249999999995,0.26756250000000004
672,1344000,0.515,0.075,0.15,0.225,0.44650000000000034,0.13799999999999996,0.10924999999999993,0.2029999999999999,0.17049999999999993,0.13081249999999994,0.263875
673,1346000,0.605,0.095,0.12,0.18,0.4410000000000004,0.13899999999999996,0.10624999999999993,0.20199999999999987,0.17049999999999993,0.13081249999999994,0.26175000000000004
674,1348000,0.56,0.15,0.02,0.32,0.44250000000000045,0.13974999999999996,0.10499999999999994,0.21274999999999986,0.1762499999999999,0.13106249999999997,0.2701875
675,1350000,0.635,0.09,0.03,0.185,0.45725000000000043,0.13949999999999993,0.09899999999999994,0.20824999999999982,0.1738749999999999,0.12937499999999993,0.27049999999999996
676,1352000,0.665,0.035,0.06,0.11,0.47600000000000053,0.13049999999999995,0.09799999999999993,0.20649999999999985,0.1684999999999999,0.12237499999999994,0.273875
677,1354000,0.48,0.265,0.105,0.19,0.4882500000000006,0.13124999999999995,0.09974999999999992,0.20624999999999988,0.1687499999999999,0.12337499999999993,0.27675000000000005
678,1356000,0.67,0.125,0.045,0.175,0.5122500000000005,0.13499999999999995,0.09649999999999993,0.20449999999999985,0.1697499999999999,0.12537499999999996,0.2814375
679,1358000,0.4,0.245,0.105,0.19,0.5157500000000006,0.14024999999999996,0.09649999999999995,0.20324999999999988,0.1717499999999999,0.12931249999999994,0.28137500000000004
680,1360000,0.535,0.175,0.13,0.27,0.5190000000000006,0.14149999999999996,0.09874999999999994,0.20574999999999988,0.17362499999999992,0.13081249999999994,0.28406250000000005
681,1362000,0.595,0.195,0.095,0.16,0.5257500000000006,0.15024999999999994,0.09699999999999995,0.2044999999999999,0.17737499999999992,0.13693749999999993,0.2848125000000001
682,1364000,0.585,0.3,0.11,0.25,0.5300000000000006,0.15874999999999995,0.09774999999999995,0.20974999999999994,0.18424999999999994,0.14349999999999996,0.28981250000000014
683,1366000,0.41,0.22,0.155,0.2,0.5190000000000006,0.16099999999999998,0.10149999999999995,0.20674999999999993,0.18387499999999996,0.14612499999999998,0.2848125000000001
684,1368000,0.6,0.32,0.165,0.275,0.5185000000000006,0.16649999999999995,0.10674999999999994,0.21024999999999996,0.18837499999999996,0.15156249999999993,0.28731250000000014
685,1370000,0.43,0.225,0.15,0.27,0.5155000000000005,0.16949999999999996,0.10524999999999993,0.2165,0.19299999999999998,0.15343749999999995,0.2912500000000001
686,1372000,0.53,0.095,0.165,0.225,0.5165000000000005,0.16899999999999998,0.10549999999999993,0.219,0.194,0.15312499999999996,0.29337500000000016
687,1374000,0.685,0.145,0.025,0.18,0.5257500000000006,0.17375,0.10249999999999992,0.211,0.192375,0.15593749999999998,0.28968750000000015
688,1376000,0.52,0.155,0.05,0.195,0.5337500000000006,0.17449999999999996,0.10099999999999991,0.21075,0.192625,0.15612499999999993,0.29150000000000015
689,1378000,0.35,0.14,0.11,0.145,0.5340000000000005,0.176,0.09874999999999991,0.20374999999999996,0.18987499999999996,0.15668749999999998,0.2863125000000001
690,1380000,0.29,0.195,0.085,0.23,0.5322500000000006,0.17074999999999999,0.10049999999999992,0.20549999999999996,0.188125,0.15318749999999998,0.2871875000000001
691,1382000,0.65,0.18,0.035,0.135,0.5355000000000005,0.17124999999999999,0.09549999999999993,0.20549999999999996,0.18837499999999996,0.15231249999999996,0.2880000000000001
692,1384000,0.54,0.175,0.11,0.16,0.5367500000000005,0.17624999999999996,0.09349999999999994,0.20224999999999999,0.18924999999999997,0.15556249999999994,0.2858750000000001
693,1386000,0.62,0.245,0.085,0.14,0.5375000000000004,0.18374999999999997,0.09174999999999993,0.20024999999999998,0.19199999999999998,0.16074999999999995,0.28456250000000005
694,1388000,0.495,0.215,0.155,0.075,0.5342500000000003,0.18699999999999997,0.09849999999999993,0.188,0.1875,0.16487499999999997,0.2745625000000001
695,1390000,0.475,0.235,0.07,0.215,0.5262500000000003,0.19424999999999998,0.10049999999999995,0.1895,0.191875,0.16724999999999998,0.27725000000000005
696,1392000,0.66,0.2,0.18,0.26,0.5260000000000004,0.20249999999999996,0.10649999999999996,0.197,0.19974999999999998,0.17437499999999997,0.28337500000000004
697,1394000,0.67,0.055,0.14,0.24,0.5355000000000003,0.19199999999999992,0.10824999999999996,0.19949999999999998,0.19574999999999995,0.17106249999999992,0.2835000000000001
698,1396000,0.55,0.12,0.11,0.335,0.5295000000000003,0.19174999999999992,0.11149999999999996,0.20750000000000002,0.19962499999999997,0.17168749999999994,0.2880000000000001
699,1398000,0.355,0.31,0.165,0.23,0.5272500000000003,0.19499999999999992,0.11449999999999996,0.20950000000000002,0.20224999999999999,0.17487499999999992,0.28893750000000007
700,1400000,0.575,0.155,0.055,0.1,0.5292500000000003,0.19399999999999995,0.11074999999999997,0.20099999999999998,0.19749999999999995,0.17318749999999997,0.2830625000000001
701,1402000,0.385,0.325,0.03,0.325,0.5187500000000003,0.20049999999999996,0.10749999999999996,0.20925,0.20487499999999997,0.17724999999999996,0.2866250000000001
702,1404000,0.55,0.255,0.23,0.215,0.5170000000000003,0.19824999999999995,0.11349999999999996,0.20749999999999996,0.20287499999999997,0.17706249999999996,0.28487500000000004
703,1406000,0.485,0.08,0.14,0.155,0.5207500000000003,0.19124999999999995,0.11274999999999998,0.20525,0.19824999999999998,0.17162499999999997,0.28412500000000007
704,1408000,0.845,0.085,0.08,0.14,0.5330000000000004,0.17949999999999994,0.10849999999999997,0.19849999999999995,0.18899999999999995,0.16174999999999992,0.28212500000000007
705,1410000,0.57,0.145,0.1,0.125,0.5400000000000004,0.17549999999999993,0.10599999999999998,0.19124999999999995,0.18337499999999995,0.15812499999999993,0.27843750000000006
706,1412000,0.53,0.125,0.065,0.245,0.5400000000000004,0.17699999999999994,0.10099999999999998,0.19224999999999992,0.18462499999999993,0.15799999999999995,0.27918750000000003
707,1414000,0.36,0.245,0.115,0.3,0.5237500000000004,0.18199999999999994,0.1055,0.19824999999999993,0.19012499999999993,0.16287499999999996,0.279625
708,1416000,0.4,0.09,0.135,0.255,0.5177500000000004,0.17874999999999994,0.10975000000000001,0.20124999999999993,0.18999999999999995,0.16149999999999995,0.28037500000000004
709,1418000,0.54,0.23,0.14,0.18,0.5272500000000003,0.18324999999999994,0.11125000000000003,0.20299999999999993,0.19312499999999994,0.16524999999999998,0.2840625
710,1420000,0.47,0.26,0.17,0.295,0.5362500000000004,0.18649999999999994,0.11550000000000002,0.2062499999999999,0.1963749999999999,0.16874999999999998,0.28875000000000006
711,1422000,0.64,0.34,0.075,0.36,0.5357500000000004,0.19449999999999995,0.11750000000000002,0.21749999999999994,0.20599999999999996,0.17525,0.29706250000000006
712,1424000,0.375,0.245,0.195,0.25,0.5275000000000004,0.19799999999999995,0.12175000000000002,0.22199999999999992,0.20999999999999994,0.17893749999999997,0.29837500000000006
713,1426000,0.39,0.14,0.055,0.295,0.5160000000000005,0.19274999999999992,0.12025000000000004,0.22974999999999995,0.21124999999999994,0.17462499999999995,0.3013125000000001
714,1428000,0.635,0.16,0.08,0.3,0.5230000000000005,0.18999999999999995,0.11650000000000005,0.24099999999999994,0.21549999999999994,0.17162499999999997,0.3115000000000001
715,1430000,0.645,0.2,0.09,0.28,0.5315000000000005,0.18824999999999997,0.11750000000000005,0.24424999999999994,0.21624999999999994,0.17056249999999998,0.3160625000000001
716,1432000,0.495,0.235,0.11,0.13,0.5232500000000004,0.18999999999999995,0.11400000000000003,0.23774999999999996,0.21387499999999995,0.17099999999999996,0.3091250000000001
717,1434000,0.56,0.205,0.105,0.25,0.5177500000000005,0.19749999999999995,0.11225000000000003,0.23824999999999993,0.21787499999999993,0.17618749999999997,0.3081250000000001
718,1436000,0.655,0.245,0.115,0.22,0.5230000000000004,0.20374999999999993,0.11250000000000004,0.23249999999999993,0.21812499999999993,0.18093749999999997,0.30512500000000004
719,1438000,0.73,0.265,0.235,0.36,0.5417500000000004,0.20149999999999993,0.11600000000000003,0.23899999999999993,0.22024999999999995,0.18012499999999995,0.31468750000000006
720,1440000,0.64,0.14,0.14,0.295,0.5450000000000005,0.2007499999999999,0.12025000000000004,0.24874999999999994,0.22474999999999992,0.18062499999999995,0.32281250000000006
721,1442000,0.72,0.3,0.185,0.34,0.5617500000000005,0.19949999999999987,0.12800000000000006,0.24949999999999992,0.2244999999999999,0.18162499999999993,0.3275625000000001
722,1444000,0.675,0.31,0.08,0.215,0.5680000000000005,0.20224999999999987,0.12050000000000005,0.24949999999999992,0.22587499999999988,0.18181249999999993,0.32912500000000006
723,1446000,0.595,0.3,0.15,0.115,0.5735000000000006,0.21324999999999986,0.12100000000000004,0.24749999999999991,0.23037499999999989,0.1901874999999999,0.32900000000000007
724,1448000,0.38,0.23,0.145,0.175,0.5502500000000006,0.22049999999999986,0.12425000000000004,0.24924999999999992,0.2348749999999999,0.1964374999999999,0.32450000000000007
725,1450000,0.57,0.235,0.23,0.37,0.5502500000000006,0.22499999999999992,0.13075000000000003,0.26149999999999995,0.24324999999999994,0.20143749999999996,0.33368750000000014
726,1452000,0.445,0.22,0.14,0.275,0.5460000000000006,0.2297499999999999,0.13450000000000004,0.26299999999999996,0.24637499999999993,0.20593749999999994,0.3337500000000001
727,1454000,0.525,0.04,0.08,0.21,0.5542500000000007,0.2194999999999999,0.13275000000000003,0.25849999999999995,0.23899999999999993,0.19781249999999992,0.33243750000000016
728,1456000,0.445,0.175,0.12,0.185,0.5565000000000007,0.2237499999999999,0.13200000000000003,0.25499999999999995,0.23937499999999992,0.20081249999999992,0.33037500000000014
729,1458000,0.65,0.32,0.14,0.3,0.5620000000000006,0.2282499999999999,0.13200000000000003,0.26099999999999995,0.24462499999999993,0.20418749999999994,0.33625000000000016
730,1460000,0.665,0.295,0.12,0.27,0.5717500000000005,0.2299999999999999,0.12950000000000003,0.2597499999999999,0.2448749999999999,0.20487499999999995,0.3377500000000001
731,1462000,0.645,0.29,0.165,0.33,0.5720000000000005,0.2274999999999999,0.13400000000000004,0.2582499999999999,0.2428749999999999,0.20412499999999992,0.3366875000000001
732,1464000,0.5,0.29,0.205,0.3,0.5782500000000005,0.2297499999999999,0.13450000000000004,0.2607499999999999,0.2452499999999999,0.20593749999999994,0.34012500000000007
733,1466000,0.615,0.355,0.16,0.205,0.5895000000000005,0.24049999999999988,0.13975000000000004,0.2562499999999999,0.2483749999999999,0.2153124999999999,0.3395625000000001
734,1468000,0.36,0.26,0.14,0.07,0.5757500000000004,0.24549999999999988,0.14275000000000004,0.24474999999999994,0.24512499999999993,0.21924999999999997,0.32806250000000003
735,1470000,0.515,0.31,0.1,0.355,0.5692500000000005,0.25099999999999983,0.14325000000000004,0.2484999999999999,0.24974999999999986,0.22218749999999993,0.3305625
736,1472000,0.505,0.255,0.185,0.31,0.5697500000000006,0.25199999999999984,0.14700000000000008,0.2574999999999999,0.25474999999999987,0.2257499999999999,0.3355625000000001
737,1474000,0.415,0.27,0.14,0.155,0.5625000000000006,0.25524999999999987,0.14875000000000008,0.2527499999999999,0.2539999999999999,0.22674999999999995,0.33206250000000004
738,1476000,0.35,0.305,0.125,0.22,0.5472500000000006,0.2582499999999998,0.14925000000000005,0.2527499999999999,0.25549999999999984,0.22687499999999994,0.3305
739,1478000,0.385,0.05,0.22,0.19,0.5300000000000005,0.24749999999999983,0.14850000000000008,0.2442499999999999,0.24587499999999987,0.22031249999999997,0.318125
740,1480000,0.46,0.12,0.165,0.375,0.5210000000000006,0.24649999999999986,0.14975000000000008,0.24824999999999992,0.2473749999999999,0.2223124999999999,0.3164375000000001
741,1482000,0.47,0.22,0.07,0.26,0.5085000000000005,0.24249999999999985,0.14400000000000007,0.2442499999999999,0.2433749999999999,0.21787499999999993,0.3103125000000001
742,1484000,0.15,0.2,0.095,0.23,0.4822500000000005,0.23699999999999988,0.14475000000000007,0.24499999999999994,0.2409999999999999,0.21393749999999992,0.3043125000000001
743,1486000,0.68,0.375,0.11,0.4,0.4865000000000005,0.24074999999999988,0.14275000000000007,0.2592499999999999,0.2499999999999999,0.21624999999999991,0.3160625
744,1488000,0.54,0.275,0.095,0.265,0.4945000000000005,0.24299999999999988,0.14025000000000007,0.26374999999999993,0.2533749999999999,0.21731249999999994,0.32143750000000004
745,1490000,0.61,0.185,0.085,0.285,0.49650000000000044,0.24049999999999985,0.13300000000000006,0.25949999999999995,0.2499999999999999,0.2136249999999999,0.3187500000000001
746,1492000,0.56,0.145,0.07,0.345,0.5022500000000004,0.23674999999999985,0.12950000000000006,0.2629999999999999,0.24987499999999987,0.20993749999999992,0.32281250000000006
747,1494000,0.595,0.195,0.085,0.125,0.5057500000000005,0.24449999999999986,0.12975000000000006,0.2587499999999999,0.2516249999999999,0.2158124999999999,0.32050000000000006
748,1496000,0.5,0.16,0.19,0.365,0.5085000000000004,0.24374999999999986,0.13325000000000004,0.26774999999999993,0.2557499999999999,0.2161249999999999,0.32793750000000005
749,1498000,0.42,0.09,0.305,0.36,0.49700000000000044,0.23224999999999985,0.14150000000000004,0.27074999999999994,0.2514999999999999,0.2095624999999999,0.32731250000000006
750,1500000,0.575,0.095,0.195,0.17,0.49250000000000044,0.22224999999999984,0.14525000000000005,0.26575,0.2439999999999999,0.2029999999999999,0.3224375000000001
751,1502000,0.71,0.09,0.07,0.06,0.49575000000000047,0.21224999999999983,0.1405,0.25225,0.2322499999999999,0.1943124999999999,0.3131250000000001
752,1504000,0.215,0.25,0.2,0.095,0.4815000000000005,0.21024999999999983,0.14025000000000004,0.24199999999999994,0.22612499999999988,0.19274999999999987,0.30187500000000006
753,1506000,0.65,0.235,0.12,0.225,0.4832500000000005,0.20424999999999988,0.13825000000000004,0.24299999999999994,0.2236249999999999,0.18774999999999992,0.3030625000000001
754,1508000,0.55,0.27,0.155,0.23,0.4927500000000006,0.20474999999999985,0.139,0.25099999999999995,0.22787499999999988,0.18831249999999988,0.31143750000000014
755,1510000,0.545,0.29,0.05,0.3,0.4942500000000005,0.20374999999999988,0.1365,0.24824999999999992,0.2259999999999999,0.18693749999999992,0.3097500000000001
756,1512000,0.52,0.255,0.2,0.345,0.49500000000000044,0.20374999999999988,0.13725,0.24999999999999992,0.22687499999999988,0.1871249999999999,0.31125
757,1514000,0.65,0.355,0.22,0.49,0.5067500000000005,0.2079999999999999,0.14125000000000001,0.26674999999999993,0.23737499999999992,0.1913124999999999,0.3267500000000001
758,1516000,0.7,0.3,0.16,0.44,0.5242500000000005,0.20774999999999993,0.14300000000000002,0.27774999999999994,0.24274999999999994,0.19156249999999997,0.3393750000000001
759,1518000,0.72,0.365,0.095,0.31,0.5410000000000006,0.22349999999999995,0.13675,0.2837499999999999,0.25362499999999993,0.20181249999999998,0.34806250000000005
760,1520000,0.675,0.275,0.07,0.455,0.5517500000000005,0.23124999999999996,0.132,0.2877499999999999,0.25949999999999995,0.20643749999999997,0.35375
761,1522000,0.555,0.26,0.1,0.15,0.5560000000000005,0.23324999999999996,0.1335,0.28224999999999995,0.2577499999999999,0.20831249999999996,0.3506875000000001
762,1524000,0.42,0.175,0.055,0.17,0.5695000000000005,0.23199999999999993,0.1315,0.2792499999999999,0.2556249999999999,0.20687499999999992,0.35181250000000003
763,1526000,0.705,0.155,0.14,0.165,0.5707500000000005,0.22099999999999995,0.13300000000000003,0.2674999999999999,0.2442499999999999,0.19899999999999995,0.3433125000000001
764,1528000,0.43,0.045,0.125,0.235,0.5652500000000005,0.20949999999999994,0.1345,0.2659999999999999,0.2377499999999999,0.19074999999999998,0.3408125000000001
765,1530000,0.695,0.305,0.15,0.35,0.5695000000000006,0.21549999999999994,0.13775,0.2692499999999999,0.2423749999999999,0.19606249999999997,0.3443125
766,1532000,0.485,0.34,0.145,0.415,0.5657500000000005,0.22524999999999995,0.14150000000000001,0.27274999999999994,0.24899999999999994,0.20431249999999995,0.3460000000000001
767,1534000,0.595,0.415,0.125,0.235,0.5657500000000005,0.23624999999999993,0.14350000000000002,0.27824999999999994,0.2572499999999999,0.21306249999999993,0.35012500000000013
768,1536000,0.59,0.355,0.165,0.475,0.5702500000000005,0.2459999999999999,0.14225000000000004,0.2837499999999999,0.2648749999999999,0.22006249999999994,0.355375
769,1538000,0.745,0.09,0.14,0.425,0.5865000000000005,0.2459999999999999,0.13400000000000004,0.28699999999999987,0.2664999999999999,0.21799999999999994,0.361875
770,1540000,0.705,0.22,0.125,0.13,0.5930000000000005,0.2522499999999999,0.13050000000000003,0.28499999999999986,0.2686249999999999,0.22181249999999997,0.362
771,1542000,0.545,0.225,0.215,0.265,0.5847500000000005,0.2589999999999999,0.13775000000000004,0.2952499999999999,0.2771249999999999,0.22868749999999993,0.3676250000000001
772,1544000,0.45,0.22,0.165,0.19,0.5965000000000005,0.2574999999999999,0.13600000000000004,0.29999999999999993,0.27874999999999994,0.22712499999999994,0.37412500000000004
773,1546000,0.485,0.08,0.16,0.33,0.5882500000000005,0.24974999999999986,0.13800000000000004,0.3052499999999999,0.27749999999999986,0.22181249999999988,0.37600000000000006
774,1548000,0.665,0.3,0.12,0.185,0.5940000000000005,0.25124999999999986,0.13625000000000004,0.3029999999999999,0.27712499999999984,0.22249999999999992,0.37575000000000003
775,1550000,0.73,0.275,0.055,0.095,0.6032500000000005,0.25049999999999983,0.13650000000000007,0.2927499999999999,0.2716249999999999,0.2219999999999999,0.37037500000000007
776,1552000,0.345,0.13,0.035,0.3,0.5945000000000006,0.24424999999999986,0.12825000000000006,0.29049999999999987,0.26737499999999986,0.2152499999999999,0.36650000000000005
777,1554000,0.625,0.15,0.075,0.32,0.5932500000000005,0.2339999999999999,0.12100000000000007,0.2819999999999999,0.2579999999999999,0.20574999999999996,0.3598125000000001
778,1556000,0.585,0.225,0.075,0.225,0.5875000000000006,0.2302499999999999,0.11675000000000006,0.2712499999999999,0.2507499999999999,0.20187499999999994,0.3503125
779,1558000,0.695,0.165,0.11,0.2,0.5862500000000005,0.2202499999999999,0.11750000000000005,0.2657499999999999,0.24299999999999988,0.19456249999999994,0.34587500000000004
780,1560000,0.61,0.17,0.115,0.11,0.5830000000000004,0.21499999999999986,0.11975000000000006,0.2484999999999999,0.23174999999999987,0.1911874999999999,0.332125
781,1562000,0.61,0.105,0.075,0.11,0.5857500000000004,0.20724999999999988,0.11850000000000008,0.24649999999999989,0.22687499999999988,0.1850624999999999,0.3313125
782,1564000,0.645,0.225,0.14,0.235,0.5970000000000004,0.20974999999999988,0.12275000000000007,0.24974999999999992,0.2297499999999999,0.18799999999999992,0.33656250000000004
783,1566000,0.32,0.175,0.135,0.31,0.5777500000000004,0.21074999999999985,0.12250000000000008,0.2569999999999999,0.2338749999999999,0.1886874999999999,0.33718750000000003
784,1568000,0.595,0.21,0.155,0.155,0.5860000000000005,0.21899999999999986,0.12400000000000007,0.2529999999999999,0.23599999999999988,0.19524999999999992,0.33625000000000005
785,1570000,0.66,0.215,0.205,0.245,0.5842500000000005,0.21449999999999986,0.12675000000000008,0.24774999999999991,0.23112499999999989,0.19256249999999991,0.33187500000000003
786,1572000,0.595,0.3,0.24,0.455,0.5897500000000006,0.21249999999999986,0.13150000000000006,0.24974999999999992,0.23112499999999989,0.1922499999999999,0.3347500000000001
787,1574000,0.575,0.25,0.11,0.27,0.5887500000000004,0.20424999999999988,0.13075000000000006,0.25149999999999995,0.2278749999999999,0.18587499999999993,0.33581250000000007
788,1576000,0.47,0.32,0.135,0.245,0.5827500000000005,0.20249999999999985,0.12925000000000003,0.23999999999999994,0.2212499999999999,0.1841874999999999,0.3256875000000001
789,1578000,0.46,0.17,0.245,0.19,0.5685000000000006,0.20649999999999985,0.13450000000000004,0.22824999999999998,0.21737499999999993,0.1884999999999999,0.3133125000000001
790,1580000,0.415,0.24,0.125,0.295,0.5540000000000005,0.20749999999999988,0.13450000000000004,0.2365,0.22199999999999992,0.18924999999999992,0.31587500000000013
791,1582000,0.375,0.16,0.145,0.415,0.5455000000000005,0.2042499999999999,0.13100000000000006,0.244,0.22412499999999996,0.18593749999999992,0.31937500000000013
792,1584000,0.49,0.165,0.085,0.445,0.5475000000000005,0.20149999999999993,0.12700000000000006,0.25675,0.22912499999999997,0.18287499999999995,0.3294375000000001
793,1586000,0.49,0.165,0.11,0.39,0.5477500000000006,0.20574999999999993,0.12450000000000003,0.25975,0.23274999999999996,0.18543749999999998,0.33175000000000016
794,1588000,0.645,0.41,0.14,0.225,0.5467500000000006,0.21124999999999994,0.12550000000000003,0.26175,0.23649999999999996,0.18981249999999997,0.3330000000000002
795,1590000,0.465,0.16,0.175,0.23,0.5335000000000006,0.20549999999999993,0.1315,0.2685,0.237,0.18699999999999994,0.3347500000000002
796,1592000,0.585,0.23,0.185,0.31,0.5455000000000007,0.21049999999999996,0.139,0.269,0.23975,0.192625,0.3381250000000002
797,1594000,0.685,0.2,0.16,0.32,0.5485000000000007,0.21299999999999994,0.14325000000000002,0.269,0.241,0.19556249999999994,0.33887500000000015
798,1596000,0.275,0.055,0.16,0.145,0.5330000000000007,0.20449999999999996,0.14750000000000002,0.265,0.23475,0.19024999999999997,0.3320000000000002
799,1598000,0.48,0.305,0.125,0.475,0.5222500000000008,0.21149999999999994,0.14825000000000002,0.27874999999999994,0.24512499999999993,0.19568749999999996,0.3396250000000002


==> data/processed_succ_low.csv <==
,episode,0,1,2,3,0r,1r,2r,3r,median,lq,uq
0,0,0.0,0.0,0.0,0.0,,,,,,,
1,2000,0.0,0.0,0.0,0.0,,,,,,,
2,4000,0.0,0.0,0.0,0.0,,,,,,,
3,6000,0.0,0.0,0.0,0.0,,,,,,,
4,8000,0.0,0.0,0.0,0.0,,,,,,,
5,10000,0.0,0.0,0.0,0.0,,,,,,,
6,12000,0.0,0.0,0.0,0.0,,,,,,,
7,14000,0.0,0.0,0.0,0.0,,,,,,,
8,16000,0.0,0.0,0.0,0.0,,,,,,,
9,18000,0.0,0.0,0.0,0.0,,,,,,,
10,20000,0.0,0.0,0.0,0.0,,,,,,,
11,22000,0.0,0.0,0.0,0.0,,,,,,,
12,24000,0.0,0.0,0.0,0.0,,,,,,,
13,26000,0.0,0.0,0.0,0.0,,,,,,,
14,28000,0.0,0.0,0.0,0.0,,,,,,,
15,30000,0.0,0.0,0.0,0.0,,,,,,,
16,32000,0.0,0.0,0.0,0.0,,,,,,,
17,34000,0.0,0.0,0.0,0.0,,,,,,,
18,36000,0.0,0.0,0.0,0.0,,,,,,,
19,38000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,40000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,42000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,44000,0.0,0.0,0.0,0.005,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
23,46000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
24,48000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
25,50000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
26,52000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
27,54000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
28,56000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
29,58000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
30,60000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
31,62000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
32,64000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
33,66000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
34,68000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
35,70000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
36,72000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
37,74000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
38,76000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
39,78000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
40,80000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
41,82000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
42,84000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
43,86000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
44,88000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
45,90000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
46,92000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
47,94000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
48,96000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
49,98000,0.0,0.005,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
50,100000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
51,102000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
52,104000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
53,106000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
54,108000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,6.25e-05
55,110000,0.0,0.0,0.0,0.005,0.0,0.00025,0.0,0.00025,0.000125,0.0,0.00025
56,112000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.000125,0.0,0.00025
57,114000,0.0,0.0,0.0,0.005,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
58,116000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
59,118000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
60,120000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
61,122000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
62,124000,0.0,0.0,0.0,0.005,0.0,0.00025,0.0,0.00075,0.000125,0.0,0.000375
63,126000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.00075,0.000125,0.0,0.000375
64,128000,0.0,0.0,0.005,0.0,0.0,0.00025,0.00025,0.00075,0.00025,0.0001875,0.000375
65,130000,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.00075,0.00025,0.0001875,0.000375
66,132000,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.00075,0.00025,0.0001875,0.000375
67,134000,0.0,0.0,0.005,0.0,0.0,0.00025,0.0005,0.00075,0.000375,0.0001875,0.0005625000000000001
68,136000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0005,0.00075,0.000375,0.0001875,0.0005625000000000001
69,138000,0.0,0.0,0.0,0.0,0.0,0.0,0.0005,0.00075,0.00025,0.0,0.0005625000000000001
70,140000,0.0,0.0,0.0,0.0,0.0,0.0,0.0005,0.00075,0.00025,0.0,0.0005625000000000001
71,142000,0.0,0.0,0.0,0.0,0.0,0.0,0.0005,0.00075,0.00025,0.0,0.0005625000000000001
72,144000,0.0,0.0,0.0,0.0,0.0,0.0,0.0005,0.00075,0.00025,0.0,0.0005625000000000001
73,146000,0.0,0.0,0.0,0.01,0.0,0.0,0.0005,0.00125,0.00025,0.0,0.0006875
74,148000,0.0,0.0,0.0,0.01,0.0,0.0,0.0005,0.0017500000000000003,0.00025,0.0,0.0008125000000000001
75,150000,0.0,0.0,0.0,0.0,0.0,0.0,0.0005,0.0015,0.00025,0.0,0.00075
76,152000,0.0,0.0,0.0,0.0,0.0,0.0,0.0005,0.0015,0.00025,0.0,0.00075
77,154000,0.005,0.0,0.0,0.0,0.00025,0.0,0.0005,0.00125,0.000375,0.0001875,0.0006875
78,156000,0.0,0.0,0.0,0.005,0.00025,0.0,0.0005,0.0015,0.000375,0.0001875,0.00075
79,158000,0.0,0.0,0.0,0.005,0.00025,0.0,0.0005,0.0017500000000000003,0.000375,0.0001875,0.0008125000000000001
80,160000,0.01,0.0,0.0,0.005,0.00075,0.0,0.0005,0.002,0.000625,0.000375,0.0010625
81,162000,0.0,0.0,0.005,0.0,0.00075,0.0,0.00075,0.002,0.00075,0.0005625000000000001,0.0010625
82,164000,0.005,0.0,0.0,0.005,0.001,0.0,0.00075,0.002,0.000875,0.0005625000000000001,0.00125
83,166000,0.0,0.0,0.0,0.0,0.001,0.0,0.00075,0.002,0.000875,0.0005625000000000001,0.00125
84,168000,0.0,0.0,0.01,0.0,0.001,0.0,0.001,0.002,0.001,0.00075,0.00125
85,170000,0.0,0.0,0.0,0.01,0.001,0.0,0.001,0.0025,0.001,0.00075,0.001375
86,172000,0.0,0.0,0.0,0.005,0.001,0.0,0.001,0.00275,0.001,0.00075,0.0014375
87,174000,0.0,0.0,0.0,0.005,0.001,0.0,0.00075,0.003,0.000875,0.0005625000000000001,0.0015
88,176000,0.0,0.0,0.005,0.02,0.001,0.0,0.001,0.004,0.001,0.00075,0.00175
89,178000,0.0,0.0,0.005,0.0,0.001,0.0,0.00125,0.004,0.0011250000000000001,0.00075,0.0019375
90,180000,0.0,0.0,0.0,0.005,0.001,0.0,0.00125,0.00425,0.0011250000000000001,0.00075,0.002
91,182000,0.0,0.0,0.0,0.0,0.001,0.0,0.00125,0.00425,0.0011250000000000001,0.00075,0.002
92,184000,0.0,0.0,0.01,0.01,0.001,0.0,0.0017500000000000003,0.00475,0.0013750000000000001,0.00075,0.0025000000000000005
93,186000,0.0,0.005,0.005,0.01,0.001,0.00025,0.002,0.00475,0.0015,0.0008125000000000001,0.0026875
94,188000,0.0,0.0,0.0,0.005,0.001,0.00025,0.002,0.0045000000000000005,0.0015,0.0008125000000000001,0.002625
95,190000,0.0,0.005,0.0,0.005,0.001,0.0005,0.002,0.004750000000000001,0.0015,0.000875,0.0026875000000000002
96,192000,0.0,0.0,0.01,0.0,0.001,0.0005,0.0025,0.004750000000000001,0.00175,0.000875,0.0030625
97,194000,0.0,0.005,0.0,0.0,0.00075,0.00075,0.0025,0.004750000000000001,0.0016250000000000001,0.00075,0.0030625
98,196000,0.0,0.0,0.0,0.0,0.00075,0.00075,0.0025,0.0045000000000000005,0.0016250000000000001,0.00075,0.003
99,198000,0.0,0.0,0.005,0.0,0.00075,0.00075,0.00275,0.00425,0.0017499999999999998,0.00075,0.003125
100,200000,0.0,0.0,0.005,0.005,0.00024999999999999995,0.00075,0.003,0.00425,0.001875,0.000625,0.0033125000000000003
101,202000,0.0,0.0,0.005,0.0,0.00024999999999999995,0.00075,0.003,0.00425,0.001875,0.000625,0.0033125000000000003
102,204000,0.0,0.0,0.0,0.005,0.0,0.00075,0.003,0.00425,0.001875,0.0005625000000000001,0.0033125000000000003
103,206000,0.005,0.0,0.0,0.005,0.00024999999999999995,0.00075,0.003,0.0045000000000000005,0.001875,0.000625,0.0033750000000000004
104,208000,0.0,0.0,0.0,0.005,0.00024999999999999995,0.00075,0.0025,0.004750000000000001,0.0016250000000000001,0.000625,0.0030625
105,210000,0.0,0.0,0.01,0.0,0.00024999999999999995,0.00075,0.003,0.004250000000000001,0.001875,0.000625,0.0033125000000000003
106,212000,0.0,0.0,0.005,0.0,0.00024999999999999995,0.00075,0.0032500000000000003,0.004000000000000001,0.002,0.000625,0.0034375000000000005
107,214000,0.005,0.005,0.0,0.0,0.0004999999999999999,0.001,0.0032500000000000003,0.0037500000000000007,0.002125,0.000875,0.0033750000000000004
108,216000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.001,0.003,0.0027500000000000003,0.0018750000000000001,0.000875,0.0028125
109,218000,0.0,0.0,0.0,0.005,0.0004999999999999999,0.001,0.0027500000000000003,0.003,0.0018750000000000001,0.000875,0.0028125
110,220000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.001,0.0027500000000000003,0.0027500000000000003,0.0018750000000000001,0.000875,0.0027500000000000003
111,222000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.001,0.0027500000000000003,0.0027500000000000003,0.0018750000000000001,0.000875,0.0027500000000000003
112,224000,0.0,0.0,0.005,0.0,0.0004999999999999999,0.001,0.0025,0.0022500000000000003,0.0016250000000000001,0.000875,0.0023125000000000003
113,226000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.00075,0.0022500000000000003,0.0017500000000000003,0.0012500000000000002,0.0006875000000000001,0.0018750000000000004
114,228000,0.0,0.0,0.005,0.005,0.0004999999999999999,0.00075,0.0025,0.0017500000000000003,0.0012500000000000002,0.0006875000000000001,0.0019375000000000004
115,230000,0.005,0.0,0.01,0.0,0.00075,0.0004999999999999999,0.003,0.0015,0.0011250000000000001,0.0006875000000000001,0.0018750000000000001
116,232000,0.005,0.005,0.005,0.005,0.001,0.00075,0.00275,0.0017500000000000003,0.0013750000000000001,0.0009375,0.002
117,234000,0.005,0.005,0.005,0.0,0.00125,0.00075,0.003,0.0017500000000000003,0.0015,0.001125,0.0020625
118,236000,0.005,0.0,0.005,0.0,0.0015,0.00075,0.0032500000000000003,0.0017500000000000003,0.0016250000000000001,0.0013125,0.002125
119,238000,0.0,0.0,0.0,0.0,0.0015,0.00075,0.003,0.0017500000000000003,0.0016250000000000001,0.0013125,0.0020625
120,240000,0.005,0.0,0.0,0.005,0.0017500000000000003,0.00075,0.0027500000000000003,0.0017500000000000003,0.0017500000000000003,0.0015000000000000002,0.0020000000000000005
121,242000,0.0,0.005,0.0,0.0,0.0017500000000000003,0.001,0.0025000000000000005,0.0017500000000000003,0.0017500000000000003,0.0015625000000000003,0.0019375000000000004
122,244000,0.0,0.005,0.0,0.0,0.0017500000000000003,0.00125,0.0025000000000000005,0.0015,0.0016250000000000001,0.0014375000000000002,0.0019375000000000004
123,246000,0.0,0.0,0.0,0.0,0.0015,0.00125,0.0025000000000000005,0.00125,0.001375,0.00125,0.0017500000000000003
124,248000,0.0,0.005,0.005,0.0,0.0015,0.0015,0.0027500000000000003,0.001,0.0015,0.0013750000000000001,0.0018125000000000003
125,250000,0.0,0.0,0.0,0.0,0.0015,0.0015,0.0022500000000000003,0.001,0.0015,0.0013750000000000001,0.0016875000000000002
126,252000,0.0,0.0,0.0,0.0,0.0015,0.0015,0.0020000000000000005,0.001,0.0015,0.0013750000000000001,0.0016250000000000001
127,254000,0.0,0.0,0.01,0.0,0.00125,0.00125,0.0025000000000000005,0.001,0.00125,0.0011875,0.0015625
128,256000,0.0,0.0,0.0,0.005,0.00125,0.00125,0.0025000000000000005,0.00125,0.00125,0.00125,0.0015625
129,258000,0.0,0.0,0.0,0.0,0.00125,0.00125,0.0025000000000000005,0.001,0.00125,0.0011875,0.0015625
130,260000,0.0,0.0,0.0,0.005,0.00125,0.00125,0.0025000000000000005,0.00125,0.00125,0.00125,0.0015625
131,262000,0.0,0.0,0.005,0.0,0.00125,0.00125,0.0027500000000000003,0.00125,0.00125,0.00125,0.0016250000000000001
132,264000,0.0,0.0,0.005,0.0,0.00125,0.00125,0.0027500000000000003,0.00125,0.00125,0.00125,0.0016250000000000001
133,266000,0.0,0.0,0.0,0.0,0.00125,0.00125,0.0027500000000000003,0.00125,0.00125,0.00125,0.0016250000000000001
134,268000,0.0,0.0,0.0,0.0,0.00125,0.00125,0.0025000000000000005,0.001,0.00125,0.0011875,0.0015625
135,270000,0.0,0.0,0.0,0.005,0.001,0.00125,0.0020000000000000005,0.00125,0.00125,0.0011875,0.0014375
136,272000,0.0,0.0,0.005,0.0,0.00075,0.001,0.0020000000000000005,0.001,0.001,0.0009375,0.0012500000000000002
137,274000,0.0,0.0,0.005,0.0,0.0004999999999999999,0.00075,0.0020000000000000005,0.001,0.000875,0.0006875000000000001,0.0012500000000000002
138,276000,0.005,0.0,0.0,0.005,0.0004999999999999999,0.00075,0.0017500000000000005,0.00125,0.001,0.0006875000000000001,0.0013750000000000001
139,278000,0.005,0.0,0.005,0.0,0.00075,0.00075,0.0020000000000000005,0.00125,0.001,0.00075,0.0014375
140,280000,0.0,0.005,0.015,0.0,0.0004999999999999999,0.001,0.0027500000000000003,0.001,0.001,0.000875,0.0014375
141,282000,0.0,0.0,0.005,0.0,0.0004999999999999999,0.00075,0.003,0.001,0.000875,0.0006875000000000001,0.0015
142,284000,0.0,0.0,0.005,0.0,0.0004999999999999999,0.0004999999999999999,0.0032500000000000003,0.001,0.00075,0.0004999999999999999,0.0015625
143,286000,0.0,0.0,0.01,0.0,0.0004999999999999999,0.0004999999999999999,0.00375,0.001,0.00075,0.0004999999999999999,0.0016875
144,288000,0.0,0.005,0.01,0.0,0.0004999999999999999,0.0004999999999999999,0.003999999999999999,0.001,0.00075,0.0004999999999999999,0.0017499999999999998
145,290000,0.0,0.0,0.005,0.0,0.0004999999999999999,0.0004999999999999999,0.0042499999999999994,0.001,0.00075,0.0004999999999999999,0.0018124999999999999
146,292000,0.0,0.0,0.0,0.0,0.0004999999999999999,0.0004999999999999999,0.0042499999999999994,0.001,0.00075,0.0004999999999999999,0.0018124999999999999
147,294000,0.015,0.0,0.005,0.0,0.0012499999999999998,0.0004999999999999999,0.004,0.001,0.001125,0.000875,0.0019375
148,296000,0.005,0.0,0.005,0.0,0.0015,0.0004999999999999999,0.00425,0.00075,0.0011250000000000001,0.0006875000000000001,0.0021875
149,298000,0.01,0.0,0.0,0.0,0.002,0.0004999999999999999,0.00425,0.00075,0.001375,0.0006875000000000001,0.0025625
150,300000,0.0,0.0,0.01,0.0,0.002,0.0004999999999999999,0.00475,0.0004999999999999999,0.00125,0.0004999999999999999,0.0026875
151,302000,0.0,0.0,0.0,0.0,0.002,0.0004999999999999999,0.0045,0.0004999999999999999,0.00125,0.0004999999999999999,0.0026249999999999997
152,304000,0.01,0.005,0.0,0.0,0.0025,0.00075,0.0042499999999999994,0.0004999999999999999,0.0016250000000000001,0.0006875000000000001,0.0029375
153,306000,0.005,0.0,0.0,0.0,0.00275,0.00075,0.0042499999999999994,0.0004999999999999999,0.0017499999999999998,0.0006875000000000001,0.003125
154,308000,0.005,0.0,0.0,0.0,0.003,0.00075,0.0042499999999999994,0.0004999999999999999,0.001875,0.0006875000000000001,0.0033125000000000003
155,310000,0.005,0.0,0.015,0.0,0.0032500000000000003,0.00075,0.004999999999999999,0.0002499999999999999,0.002,0.000625,0.0036875000000000002
156,312000,0.015,0.0,0.015,0.0,0.004,0.00075,0.0055,0.0002499999999999999,0.002375,0.000625,0.004375
157,314000,0.005,0.0,0.0,0.0,0.00425,0.00075,0.0052499999999999995,0.0002499999999999999,0.0025,0.000625,0.0045000000000000005
158,316000,0.005,0.0,0.005,0.0,0.00425,0.00075,0.0055,0.0,0.0025,0.0005625000000000001,0.004562500000000001
159,318000,0.005,0.0,0.0,0.005,0.00425,0.00075,0.0052499999999999995,0.0002499999999999999,0.0025,0.000625,0.0045000000000000005
160,320000,0.005,0.0,0.0,0.0,0.0045000000000000005,0.0004999999999999999,0.004499999999999999,0.0002499999999999999,0.002499999999999999,0.00043749999999999985,0.004499999999999999
161,322000,0.005,0.0,0.005,0.0,0.004750000000000001,0.0004999999999999999,0.004499999999999999,0.0002499999999999999,0.002499999999999999,0.00043749999999999985,0.004562499999999999
162,324000,0.0,0.0,0.005,0.0,0.004750000000000001,0.0004999999999999999,0.004499999999999999,0.0002499999999999999,0.002499999999999999,0.00043749999999999985,0.004562499999999999
163,326000,0.02,0.0,0.005,0.0,0.005750000000000001,0.0004999999999999999,0.0042499999999999994,0.0002499999999999999,0.0023749999999999995,0.00043749999999999985,0.004625
164,328000,0.015,0.0,0.015,0.0,0.006500000000000001,0.0002499999999999999,0.0045,0.0002499999999999999,0.002375,0.0002499999999999999,0.004999999999999999
165,330000,0.01,0.005,0.01,0.0,0.007000000000000001,0.0004999999999999999,0.004749999999999999,0.0002499999999999999,0.0026249999999999993,0.00043749999999999985,0.0053124999999999995
166,332000,0.01,0.0,0.005,0.0,0.0075000000000000015,0.0004999999999999999,0.004999999999999999,0.0002499999999999999,0.0027499999999999994,0.00043749999999999985,0.005625
167,334000,0.005,0.0,0.0,0.0,0.007000000000000001,0.0004999999999999999,0.004749999999999999,0.0002499999999999999,0.0026249999999999993,0.00043749999999999985,0.0053124999999999995
168,336000,0.01,0.0,0.015,0.0,0.007250000000000001,0.0004999999999999999,0.0052499999999999995,0.0002499999999999999,0.0028749999999999995,0.00043749999999999985,0.00575
169,338000,0.01,0.0,0.005,0.0,0.007250000000000001,0.0004999999999999999,0.0055,0.0002499999999999999,0.0029999999999999996,0.00043749999999999985,0.0059375
170,340000,0.02,0.0,0.005,0.0,0.00825,0.0004999999999999999,0.0052499999999999995,0.0002499999999999999,0.0028749999999999995,0.00043749999999999985,0.006
171,342000,0.015,0.0,0.005,0.0,0.009,0.0004999999999999999,0.0055,0.0002499999999999999,0.0029999999999999996,0.00043749999999999985,0.0063750000000000005
172,344000,0.015,0.0,0.005,0.0,0.00925,0.0002499999999999999,0.00575,0.0002499999999999999,0.003,0.0002499999999999999,0.006625000000000001
173,346000,0.01,0.0,0.005,0.0,0.0095,0.0002499999999999999,0.006,0.0002499999999999999,0.003125,0.0002499999999999999,0.006875000000000001
174,348000,0.01,0.0,0.0,0.0,0.00975,0.0002499999999999999,0.006,0.0002499999999999999,0.003125,0.0002499999999999999,0.006937500000000001
175,350000,0.005,0.005,0.005,0.0,0.00975,0.0004999999999999999,0.0055,0.0002499999999999999,0.0029999999999999996,0.00043749999999999985,0.006562500000000001
176,352000,0.02,0.0,0.0,0.0,0.01,0.0004999999999999999,0.00475,0.0002499999999999999,0.0026249999999999997,0.00043749999999999985,0.0060625
177,354000,0.005,0.0,0.005,0.0,0.01,0.0004999999999999999,0.005,0.0002499999999999999,0.00275,0.00043749999999999985,0.00625
178,356000,0.005,0.0,0.02,0.0,0.01,0.0004999999999999999,0.00575,0.0002499999999999999,0.0031249999999999997,0.00043749999999999985,0.006812500000000001
179,358000,0.0,0.0,0.0,0.0,0.00975,0.0004999999999999999,0.00575,0.0,0.0031249999999999997,0.0003749999999999999,0.006750000000000001
180,360000,0.005,0.0,0.02,0.005,0.00975,0.0004999999999999999,0.006750000000000001,0.0002499999999999999,0.003625,0.00043749999999999985,0.0075000000000000015
181,362000,0.0,0.0,0.0,0.0,0.0095,0.0004999999999999999,0.006500000000000001,0.0002499999999999999,0.0035,0.00043749999999999985,0.007250000000000001
182,364000,0.005,0.0,0.0,0.0,0.00975,0.0004999999999999999,0.00625,0.0002499999999999999,0.003375,0.00043749999999999985,0.007125000000000001
183,366000,0.02,0.0,0.015,0.0,0.00975,0.0004999999999999999,0.006750000000000001,0.0002499999999999999,0.003625,0.00043749999999999985,0.0075000000000000015
184,368000,0.01,0.0,0.005,0.0,0.0095,0.0004999999999999999,0.00625,0.0002499999999999999,0.003375,0.00043749999999999985,0.007062500000000001
185,370000,0.01,0.0,0.015,0.0,0.0095,0.0002499999999999999,0.006500000000000001,0.0002499999999999999,0.0033750000000000004,0.0002499999999999999,0.007250000000000001
186,372000,0.01,0.0,0.015,0.0,0.0095,0.0002499999999999999,0.007000000000000001,0.0002499999999999999,0.0036250000000000006,0.0002499999999999999,0.007625000000000002
187,374000,0.02,0.0,0.01,0.0,0.010249999999999999,0.0002499999999999999,0.0075000000000000015,0.0002499999999999999,0.003875000000000001,0.0002499999999999999,0.0081875
188,376000,0.005,0.0,0.005,0.0,0.009999999999999998,0.0002499999999999999,0.007000000000000001,0.0002499999999999999,0.0036250000000000006,0.0002499999999999999,0.007750000000000001
189,378000,0.005,0.0,0.01,0.0,0.009749999999999998,0.0002499999999999999,0.007250000000000001,0.0002499999999999999,0.0037500000000000007,0.0002499999999999999,0.007875
190,380000,0.005,0.0,0.005,0.0,0.009,0.0002499999999999999,0.007250000000000001,0.0002499999999999999,0.0037500000000000007,0.0002499999999999999,0.007687500000000002
191,382000,0.005,0.0,0.0,0.0,0.008499999999999999,0.0002499999999999999,0.007000000000000001,0.0002499999999999999,0.0036250000000000006,0.0002499999999999999,0.007375000000000001
192,384000,0.005,0.0,0.005,0.0,0.007999999999999998,0.0002499999999999999,0.007000000000000001,0.0002499999999999999,0.0036250000000000006,0.0002499999999999999,0.007250000000000001
193,386000,0.0,0.0,0.0,0.005,0.007499999999999998,0.0002499999999999999,0.006750000000000001,0.0004999999999999999,0.003625,0.00043749999999999985,0.006937500000000001
194,388000,0.0,0.005,0.005,0.0,0.0069999999999999975,0.0004999999999999999,0.007000000000000001,0.0004999999999999999,0.0037499999999999986,0.0004999999999999999,0.0069999999999999975
195,390000,0.02,0.0,0.005,0.0,0.007749999999999997,0.0002499999999999999,0.007000000000000001,0.0004999999999999999,0.0037500000000000003,0.00043749999999999985,0.0071875
196,392000,0.02,0.0,0.005,0.0,0.007749999999999997,0.0002499999999999999,0.007250000000000001,0.0004999999999999999,0.0038750000000000004,0.00043749999999999985,0.0073750000000000005
197,394000,0.005,0.0,0.015,0.0,0.007749999999999997,0.0002499999999999999,0.007750000000000002,0.0004999999999999999,0.0041249999999999985,0.00043749999999999985,0.007749999999999998
198,396000,0.01,0.0,0.005,0.0,0.007999999999999997,0.0002499999999999999,0.007000000000000002,0.0004999999999999999,0.0037500000000000007,0.00043749999999999985,0.00725
199,398000,0.01,0.0,0.0,0.005,0.008499999999999997,0.0002499999999999999,0.007000000000000002,0.00075,0.003875000000000001,0.000625,0.0073750000000000005
200,400000,0.0,0.0,0.0,0.0,0.008249999999999997,0.0002499999999999999,0.006000000000000002,0.0004999999999999999,0.0032500000000000007,0.00043749999999999985,0.006562500000000001
201,402000,0.0,0.0,0.02,0.005,0.008249999999999997,0.0002499999999999999,0.007000000000000002,0.00075,0.003875000000000001,0.000625,0.0073125
202,404000,0.0,0.0,0.025,0.0,0.007999999999999997,0.0002499999999999999,0.008250000000000002,0.00075,0.004374999999999999,0.000625,0.008062499999999998
203,406000,0.015,0.0,0.015,0.0,0.007749999999999997,0.0002499999999999999,0.008250000000000002,0.00075,0.004249999999999999,0.000625,0.007874999999999998
204,408000,0.0,0.0,0.01,0.0,0.007249999999999997,0.0002499999999999999,0.008500000000000002,0.00075,0.003999999999999998,0.000625,0.007562499999999998
205,410000,0.0,0.005,0.005,0.0,0.0067499999999999965,0.0004999999999999999,0.008000000000000002,0.00075,0.003749999999999998,0.0006875000000000001,0.007062499999999998
206,412000,0.005,0.0,0.02,0.0,0.006499999999999996,0.0004999999999999999,0.008250000000000002,0.00075,0.003624999999999998,0.0006875000000000001,0.0069374999999999975
207,414000,0.005,0.0,0.01,0.0,0.005749999999999996,0.0004999999999999999,0.008250000000000002,0.00075,0.003249999999999998,0.0006875000000000001,0.006374999999999997
208,416000,0.0,0.0,0.025,0.0,0.005499999999999996,0.0004999999999999999,0.009250000000000001,0.00075,0.003124999999999998,0.0006875000000000001,0.006437499999999997
209,418000,0.005,0.0,0.045,0.0,0.005499999999999996,0.0004999999999999999,0.011000000000000001,0.00075,0.003124999999999998,0.0006875000000000001,0.006874999999999997
210,420000,0.005,0.0,0.0,0.0,0.005499999999999996,0.0004999999999999999,0.010750000000000001,0.00075,0.003124999999999998,0.0006875000000000001,0.006812499999999997
211,422000,0.0,0.005,0.01,0.0,0.005249999999999996,0.00075,0.011250000000000001,0.00075,0.002999999999999998,0.00075,0.006749999999999997
212,424000,0.0,0.005,0.015,0.0,0.004999999999999996,0.001,0.011750000000000002,0.00075,0.002999999999999998,0.0009375,0.006687499999999997
213,426000,0.005,0.0,0.035,0.0,0.005249999999999996,0.001,0.013500000000000002,0.0004999999999999999,0.003124999999999998,0.000875,0.007312499999999997
214,428000,0.01,0.0,0.02,0.0,0.0057499999999999956,0.00075,0.014250000000000002,0.0004999999999999999,0.0032499999999999977,0.0006875000000000001,0.007874999999999997
215,430000,0.005,0.005,0.015,0.0,0.004999999999999996,0.001,0.014750000000000003,0.0004999999999999999,0.002999999999999998,0.000875,0.007437499999999998
216,432000,0.005,0.005,0.01,0.0,0.004249999999999995,0.00125,0.015000000000000003,0.0004999999999999999,0.0027499999999999977,0.0010624999999999999,0.0069374999999999975
217,434000,0.005,0.0,0.01,0.0,0.004249999999999995,0.00125,0.014750000000000003,0.0004999999999999999,0.0027499999999999977,0.0010624999999999999,0.006874999999999997
218,436000,0.0,0.0,0.02,0.0,0.0037499999999999955,0.00125,0.015500000000000003,0.0004999999999999999,0.002499999999999998,0.0010624999999999999,0.006687499999999997
219,438000,0.0,0.0,0.035,0.0,0.003249999999999996,0.00125,0.017250000000000005,0.0002499999999999999,0.002249999999999998,0.001,0.006749999999999998
220,440000,0.005,0.0,0.025,0.0,0.003499999999999996,0.00125,0.018500000000000006,0.0002499999999999999,0.002374999999999998,0.001,0.007249999999999999
221,442000,0.005,0.0,0.03,0.0,0.0037499999999999964,0.00125,0.019000000000000006,0.0,0.0024999999999999983,0.0009375,0.007562499999999999
222,444000,0.015,0.0,0.01,0.0,0.004499999999999996,0.00125,0.018250000000000006,0.0,0.002874999999999998,0.0009375,0.007937499999999998
223,446000,0.01,0.0,0.02,0.0,0.004249999999999996,0.00125,0.018500000000000006,0.0,0.002749999999999998,0.0009375,0.007812499999999998
224,448000,0.01,0.0,0.005,0.005,0.0047499999999999955,0.00125,0.018250000000000006,0.0002499999999999999,0.002999999999999998,0.001,0.008124999999999999
225,450000,0.005,0.005,0.045,0.0,0.004999999999999996,0.00125,0.020250000000000004,0.0002499999999999999,0.003124999999999998,0.001,0.008812499999999997
226,452000,0.0,0.01,0.005,0.0,0.0047499999999999955,0.0017500000000000003,0.019500000000000003,0.0002499999999999999,0.0032499999999999977,0.0013750000000000004,0.008437499999999997
227,454000,0.01,0.01,0.01,0.005,0.004999999999999996,0.0022500000000000003,0.019500000000000003,0.0004999999999999999,0.003624999999999998,0.0018125,0.008624999999999997
228,456000,0.01,0.005,0.025,0.0,0.005499999999999995,0.0025,0.019500000000000003,0.0004999999999999999,0.0039999999999999975,0.002,0.008999999999999998
229,458000,0.01,0.005,0.03,0.0,0.005749999999999995,0.00275,0.018750000000000003,0.0004999999999999999,0.004249999999999997,0.0021875,0.008999999999999998
230,460000,0.005,0.0,0.02,0.0,0.005749999999999995,0.00275,0.019750000000000004,0.0004999999999999999,0.004249999999999997,0.0021875,0.009249999999999998
231,462000,0.015,0.0,0.01,0.0,0.0064999999999999945,0.0025,0.019750000000000004,0.0004999999999999999,0.004499999999999997,0.002,0.009812499999999997
232,464000,0.005,0.0,0.02,0.0,0.006749999999999995,0.0022500000000000003,0.020000000000000004,0.0004999999999999999,0.004499999999999997,0.0018125,0.010062499999999997
233,466000,0.0,0.0,0.015,0.0,0.0064999999999999945,0.0022500000000000003,0.019000000000000006,0.0004999999999999999,0.004374999999999997,0.0018125,0.009624999999999998
234,468000,0.0,0.005,0.01,0.005,0.005999999999999995,0.0025,0.018500000000000006,0.00075,0.004249999999999998,0.0020625,0.009124999999999998
235,470000,0.005,0.005,0.005,0.0,0.005999999999999995,0.0025,0.018000000000000006,0.00075,0.004249999999999998,0.0020625,0.008999999999999998
236,472000,0.0,0.005,0.05,0.0,0.005749999999999995,0.0025,0.020000000000000004,0.00075,0.004124999999999998,0.0020625,0.009312499999999998
237,474000,0.0,0.0,0.01,0.0,0.0054999999999999945,0.0025,0.020000000000000004,0.00075,0.0039999999999999975,0.0020625,0.009124999999999998
238,476000,0.0,0.005,0.04,0.0,0.0054999999999999945,0.00275,0.021,0.00075,0.004124999999999997,0.0022500000000000003,0.009374999999999996
239,478000,0.005,0.01,0.03,0.0,0.005749999999999995,0.0032500000000000003,0.02075,0.00075,0.004499999999999997,0.0026250000000000006,0.009499999999999996
240,480000,0.005,0.005,0.015,0.0,0.005749999999999995,0.0035000000000000005,0.02025,0.00075,0.004624999999999997,0.0028125000000000008,0.009374999999999996
241,482000,0.0,0.01,0.02,0.0,0.0054999999999999945,0.004,0.01975,0.00075,0.004749999999999997,0.0031875000000000002,0.009062499999999996
242,484000,0.0,0.005,0.005,0.0,0.004749999999999995,0.00425,0.0195,0.00075,0.004499999999999997,0.0033750000000000004,0.008437499999999997
243,486000,0.01,0.02,0.015,0.0,0.004749999999999995,0.00525,0.01925,0.00075,0.0049999999999999975,0.0037499999999999964,0.00875
244,488000,0.01,0.02,0.03,0.0,0.004749999999999995,0.00625,0.0205,0.0004999999999999999,0.005499999999999998,0.0036874999999999963,0.009812500000000002
245,490000,0.005,0.015,0.01,0.0,0.004749999999999995,0.006750000000000001,0.018750000000000003,0.0004999999999999999,0.005749999999999998,0.0036874999999999963,0.009750000000000002
246,492000,0.01,0.005,0.03,0.0,0.005249999999999994,0.006500000000000001,0.02,0.0004999999999999999,0.005874999999999997,0.004062499999999996,0.009875000000000002
247,494000,0.0,0.02,0.035,0.0,0.004749999999999995,0.006999999999999999,0.02125,0.0002499999999999999,0.0058749999999999965,0.0036249999999999963,0.010562499999999999
248,496000,0.005,0.025,0.045,0.0,0.004499999999999995,0.007999999999999998,0.02225,0.0002499999999999999,0.006249999999999997,0.0034374999999999965,0.011562499999999998
249,498000,0.015,0.0,0.005,0.0,0.0047499999999999955,0.007749999999999998,0.021,0.0002499999999999999,0.006249999999999997,0.0036249999999999967,0.0110625
250,500000,0.02,0.01,0.005,0.0,0.005499999999999995,0.008249999999999999,0.02025,0.0002499999999999999,0.006874999999999997,0.004187499999999997,0.01125
251,502000,0.015,0.005,0.0,0.0,0.005499999999999995,0.008499999999999999,0.01975,0.0002499999999999999,0.0069999999999999975,0.004187499999999997,0.0113125
252,504000,0.01,0.0,0.02,0.0,0.005749999999999995,0.008499999999999999,0.01975,0.0002499999999999999,0.007124999999999997,0.004374999999999996,0.0113125
253,506000,0.03,0.005,0.045,0.0,0.007249999999999995,0.008749999999999999,0.021249999999999998,0.0002499999999999999,0.007999999999999997,0.005499999999999996,0.011874999999999998
254,508000,0.02,0.015,0.01,0.0,0.008249999999999995,0.00925,0.021249999999999998,0.0,0.008749999999999997,0.006187499999999997,0.012249999999999999
255,510000,0.035,0.01,0.04,0.0,0.009749999999999995,0.0095,0.023,0.0,0.009624999999999998,0.007124999999999999,0.013062499999999996
256,512000,0.01,0.0,0.035,0.005,0.010249999999999995,0.00925,0.02225,0.0002499999999999999,0.009749999999999998,0.006999999999999999,0.013249999999999996
257,514000,0.02,0.0,0.065,0.0,0.011249999999999994,0.00925,0.025,0.0002499999999999999,0.010249999999999997,0.006999999999999999,0.014687499999999996
258,516000,0.01,0.0,0.035,0.005,0.011749999999999995,0.009,0.02475,0.0004999999999999999,0.010374999999999997,0.006874999999999999,0.014999999999999996
259,518000,0.01,0.005,0.04,0.005,0.011999999999999995,0.008749999999999999,0.02525,0.00075,0.010374999999999997,0.006749999999999999,0.015312499999999996
260,520000,0.025,0.005,0.025,0.0,0.012999999999999994,0.008749999999999999,0.025750000000000002,0.00075,0.010874999999999996,0.006749999999999999,0.016187499999999994
261,522000,0.02,0.025,0.015,0.0,0.013999999999999995,0.009499999999999998,0.025500000000000002,0.00075,0.011749999999999997,0.007312499999999999,0.016874999999999994
262,524000,0.01,0.02,0.095,0.005,0.014499999999999996,0.010249999999999999,0.03,0.001,0.012374999999999997,0.007937499999999998,0.018374999999999996
263,526000,0.0,0.01,0.045,0.0,0.013999999999999995,0.009749999999999998,0.0315,0.001,0.011874999999999997,0.007562499999999999,0.018374999999999996
264,528000,0.02,0.025,0.04,0.0,0.014499999999999996,0.009999999999999998,0.032,0.001,0.012249999999999997,0.007749999999999999,0.018874999999999996
265,530000,0.02,0.01,0.05,0.0,0.015249999999999996,0.00975,0.034,0.001,0.012499999999999997,0.0075625,0.019937499999999997
266,532000,0.005,0.015,0.03,0.0,0.014999999999999996,0.01025,0.034,0.001,0.012624999999999997,0.0079375,0.019749999999999997
267,534000,0.01,0.015,0.035,0.0,0.015499999999999996,0.010000000000000002,0.034,0.001,0.01275,0.007750000000000002,0.020124999999999997
268,536000,0.015,0.02,0.04,0.0,0.015999999999999997,0.009750000000000002,0.03375,0.001,0.012875,0.0075625000000000015,0.020437499999999997
269,538000,0.005,0.02,0.05,0.0,0.015499999999999996,0.010750000000000001,0.036000000000000004,0.001,0.013124999999999998,0.0083125,0.020624999999999998
270,540000,0.01,0.02,0.065,0.0,0.014999999999999996,0.01125,0.03900000000000001,0.001,0.013124999999999998,0.0086875,0.020999999999999998
271,542000,0.03,0.005,0.015,0.0,0.015749999999999997,0.01125,0.03975000000000001,0.001,0.013499999999999998,0.0086875,0.02175
272,544000,0.025,0.03,0.05,0.0,0.016499999999999997,0.012750000000000001,0.04125000000000001,0.001,0.014624999999999999,0.009812500000000002,0.0226875
273,546000,0.01,0.02,0.02,0.0,0.015499999999999996,0.013500000000000002,0.04000000000000001,0.001,0.014499999999999999,0.010375000000000002,0.021625
274,548000,0.005,0.0,0.065,0.005,0.014749999999999996,0.012750000000000001,0.04275000000000001,0.00125,0.013749999999999998,0.009875000000000002,0.02175
275,550000,0.01,0.01,0.05,0.0,0.013499999999999995,0.012750000000000001,0.04325000000000001,0.00125,0.013124999999999998,0.009875000000000002,0.020937499999999998
276,552000,0.01,0.005,0.05,0.0,0.013499999999999995,0.013000000000000001,0.04400000000000001,0.001,0.013249999999999998,0.010000000000000002,0.021124999999999998
277,554000,0.005,0.005,0.04,0.0,0.012749999999999994,0.013250000000000001,0.04275000000000001,0.001,0.012999999999999998,0.009812499999999995,0.020625000000000004
278,556000,0.0,0.005,0.02,0.0,0.012249999999999994,0.013500000000000002,0.04200000000000001,0.00075,0.012874999999999998,0.009374999999999994,0.020625000000000004
279,558000,0.005,0.015,0.035,0.0,0.011999999999999993,0.014000000000000002,0.04175000000000001,0.0004999999999999999,0.012999999999999998,0.009124999999999994,0.020937500000000005
280,560000,0.02,0.015,0.05,0.0,0.011749999999999995,0.014500000000000002,0.04300000000000001,0.0004999999999999999,0.013124999999999998,0.008937499999999996,0.021625000000000005
281,562000,0.02,0.015,0.085,0.005,0.011749999999999995,0.014000000000000002,0.04650000000000001,0.00075,0.012874999999999998,0.008999999999999996,0.022125000000000006
282,564000,0.04,0.005,0.045,0.0,0.013249999999999994,0.013250000000000001,0.04400000000000001,0.0004999999999999999,0.013249999999999998,0.010062499999999995,0.020937500000000005
283,566000,0.01,0.03,0.115,0.0,0.013749999999999995,0.014250000000000002,0.04750000000000001,0.0004999999999999999,0.013999999999999999,0.010437499999999995,0.022562500000000006
284,568000,0.02,0.02,0.08,0.0,0.013749999999999995,0.014000000000000002,0.04950000000000001,0.0004999999999999999,0.013874999999999998,0.010437499999999995,0.022875000000000006
285,570000,0.03,0.03,0.115,0.0,0.014249999999999995,0.015000000000000003,0.052750000000000005,0.0004999999999999999,0.014624999999999999,0.010812499999999996,0.024437500000000004
286,572000,0.03,0.02,0.025,0.0,0.015499999999999996,0.015250000000000003,0.052500000000000005,0.0004999999999999999,0.015375,0.011562500000000003,0.024749999999999998
287,574000,0.03,0.015,0.085,0.0,0.016499999999999997,0.015250000000000003,0.05500000000000001,0.0004999999999999999,0.015875,0.011562500000000003,0.026125
288,576000,0.02,0.01,0.05,0.0,0.016749999999999998,0.014750000000000003,0.05550000000000001,0.0004999999999999999,0.01575,0.011187500000000003,0.0264375
289,578000,0.015,0.03,0.05,0.0,0.017249999999999998,0.015250000000000003,0.05550000000000001,0.0004999999999999999,0.01625,0.011562500000000003,0.0268125
290,580000,0.015,0.005,0.11,0.0,0.017499999999999998,0.014500000000000002,0.05775000000000001,0.0004999999999999999,0.016,0.011000000000000003,0.0275625
291,582000,0.005,0.015,0.07,0.0,0.016249999999999997,0.015000000000000003,0.06050000000000002,0.0004999999999999999,0.015625,0.011375000000000003,0.027312500000000003
292,584000,0.045,0.02,0.085,0.0,0.017249999999999995,0.014500000000000002,0.062250000000000014,0.0004999999999999999,0.015875,0.011000000000000003,0.028499999999999998
293,586000,0.04,0.015,0.07,0.0,0.018749999999999996,0.014250000000000002,0.06475000000000002,0.0004999999999999999,0.0165,0.010812500000000003,0.03025
294,588000,0.02,0.005,0.095,0.0,0.019499999999999997,0.014500000000000002,0.06625000000000002,0.0002499999999999999,0.017,0.010937500000000003,0.0311875
295,590000,0.02,0.03,0.09,0.0,0.019999999999999997,0.015500000000000003,0.06825000000000002,0.0002499999999999999,0.017750000000000002,0.011687500000000003,0.0320625
296,592000,0.025,0.05,0.09,0.0,0.020749999999999998,0.017750000000000002,0.07025000000000002,0.0002499999999999999,0.01925,0.013375000000000001,0.033125
297,594000,0.02,0.015,0.065,0.0,0.0215,0.018250000000000002,0.07150000000000002,0.0002499999999999999,0.019875,0.013750000000000002,0.034
298,596000,0.015,0.005,0.09,0.01,0.02225,0.018250000000000002,0.07500000000000002,0.00075,0.02025,0.013875000000000002,0.03543750000000001
299,598000,0.045,0.03,0.075,0.005,0.024249999999999997,0.019,0.07700000000000003,0.001,0.021625,0.014499999999999999,0.037437500000000005
300,600000,0.055,0.015,0.06,0.0,0.025999999999999995,0.019,0.07750000000000003,0.001,0.0225,0.014499999999999999,0.03887500000000001
301,602000,0.05,0.015,0.06,0.0,0.027499999999999997,0.019,0.07625000000000003,0.00075,0.02325,0.014437499999999999,0.0396875
302,604000,0.04,0.015,0.06,0.0,0.027499999999999997,0.0195,0.07700000000000004,0.00075,0.0235,0.0148125,0.03987500000000001
303,606000,0.02,0.04,0.085,0.0,0.027999999999999997,0.02,0.07550000000000004,0.00075,0.024,0.0151875,0.03987500000000001
304,608000,0.045,0.025,0.105,0.0,0.029249999999999998,0.02025,0.07675000000000003,0.00075,0.02475,0.015375,0.04112500000000001
305,610000,0.04,0.035,0.11,0.0,0.02975,0.0205,0.07650000000000004,0.00075,0.025125,0.0155625,0.04143750000000001
306,612000,0.025,0.0,0.06,0.0,0.0295,0.0195,0.07825000000000004,0.00075,0.0245,0.0148125,0.04168750000000001
307,614000,0.015,0.02,0.075,0.0,0.028749999999999998,0.01975,0.07775000000000004,0.00075,0.02425,0.015,0.04100000000000001
308,616000,0.04,0.02,0.045,0.0,0.02975,0.02025,0.07750000000000004,0.00075,0.025,0.015375,0.04168750000000001
309,618000,0.015,0.005,0.025,0.0,0.02975,0.019,0.07625000000000003,0.00075,0.024375,0.014437499999999999,0.04137500000000001
310,620000,0.035,0.02,0.06,0.0,0.03075,0.01975,0.07375000000000002,0.00075,0.02525,0.015,0.04150000000000001
311,622000,0.025,0.01,0.09,0.0,0.03175,0.0195,0.07475000000000002,0.00075,0.025625000000000002,0.0148125,0.04250000000000001
312,624000,0.04,0.04,0.095,0.0,0.0315,0.020499999999999997,0.07525000000000003,0.00075,0.026,0.015562499999999998,0.0424375
313,626000,0.05,0.02,0.065,0.0,0.032,0.020749999999999998,0.07500000000000002,0.00075,0.026375,0.015749999999999997,0.04275000000000001
314,628000,0.075,0.03,0.11,0.0,0.034749999999999996,0.022,0.07575000000000003,0.00075,0.028374999999999997,0.0166875,0.045
315,630000,0.055,0.035,0.12,0.0,0.0365,0.02225,0.07725000000000003,0.00075,0.029375,0.016875,0.04668750000000001
316,632000,0.03,0.04,0.025,0.0,0.03675,0.02175,0.07400000000000002,0.00075,0.029249999999999998,0.0165,0.046062500000000006
317,634000,0.04,0.02,0.065,0.0,0.03775,0.022,0.07400000000000002,0.00075,0.029875,0.0166875,0.04681250000000001
318,636000,0.015,0.015,0.065,0.0,0.03775,0.0225,0.07275000000000001,0.00024999999999999995,0.030125,0.0169375,0.0465
319,638000,0.025,0.045,0.06,0.0,0.03675,0.02325,0.07200000000000002,0.0,0.03,0.0174375,0.045562500000000006
320,640000,0.04,0.015,0.065,0.0,0.036,0.02325,0.07225000000000001,0.0,0.029625,0.0174375,0.0450625
321,642000,0.035,0.01,0.075,0.0,0.03525,0.023,0.07300000000000001,0.0,0.029124999999999998,0.01725,0.0446875
322,644000,0.02,0.045,0.09,0.0,0.034249999999999996,0.0245,0.07450000000000001,0.0,0.029375,0.018375000000000002,0.0443125
323,646000,0.045,0.015,0.11,0.0,0.0355,0.02325,0.07575000000000001,0.0,0.029375,0.0174375,0.0455625
324,648000,0.025,0.015,0.075,0.0,0.034499999999999996,0.02275,0.07425000000000001,0.0,0.028624999999999998,0.0170625,0.0444375
325,650000,0.025,0.01,0.085,0.0,0.033749999999999995,0.021500000000000002,0.07300000000000001,0.0,0.027624999999999997,0.016125,0.0435625
326,652000,0.06,0.06,0.105,0.0,0.03549999999999999,0.0245,0.07525000000000001,0.0,0.029999999999999995,0.018375000000000002,0.04543749999999999
327,654000,0.02,0.025,0.055,0.0,0.03574999999999999,0.02475,0.07425000000000001,0.0,0.030249999999999996,0.018562500000000003,0.045375
328,656000,0.035,0.03,0.06,0.0,0.03549999999999999,0.02525,0.07500000000000001,0.0,0.030374999999999996,0.018937500000000003,0.045375
329,658000,0.04,0.015,0.095,0.0,0.03674999999999999,0.025750000000000002,0.07850000000000001,0.0,0.031249999999999997,0.019312500000000003,0.04718749999999999
330,660000,0.05,0.02,0.11,0.0,0.03749999999999999,0.025750000000000002,0.08100000000000002,0.0,0.031625,0.019312500000000003,0.048375
331,662000,0.075,0.04,0.12,0.0,0.039999999999999994,0.027250000000000003,0.0825,0.0,0.033625,0.020437500000000004,0.050624999999999996
332,664000,0.075,0.05,0.09,0.0,0.04174999999999999,0.027750000000000004,0.08225000000000002,0.0,0.034749999999999996,0.020812500000000005,0.051875
333,666000,0.045,0.05,0.105,0.0,0.04149999999999999,0.029250000000000005,0.08425000000000002,0.0,0.035375,0.021937500000000006,0.0521875
334,668000,0.09,0.045,0.1,0.0,0.04224999999999999,0.030000000000000006,0.08375000000000002,0.0,0.036125,0.022500000000000006,0.052625
335,670000,0.095,0.06,0.12,0.0,0.044249999999999984,0.03125000000000001,0.08375000000000002,0.0,0.03774999999999999,0.023437500000000007,0.05412499999999999
336,672000,0.105,0.04,0.09,0.0,0.04799999999999998,0.03125000000000001,0.08700000000000002,0.0,0.039624999999999994,0.023437500000000007,0.05774999999999999
337,674000,0.105,0.055,0.06,0.0,0.05124999999999998,0.03300000000000001,0.08675000000000002,0.0,0.042124999999999996,0.024750000000000008,0.06012499999999999
338,676000,0.04,0.07,0.095,0.0,0.05249999999999999,0.03575000000000001,0.08825000000000002,0.0,0.044125,0.02681250000000001,0.0614375
339,678000,0.035,0.045,0.08,0.0,0.05299999999999999,0.03575000000000001,0.08925000000000002,0.0,0.044375,0.02681250000000001,0.0620625
340,680000,0.035,0.04,0.105,0.0,0.052749999999999984,0.03700000000000001,0.09125000000000003,0.0,0.044875,0.02775000000000001,0.06237499999999999
341,682000,0.015,0.06,0.13,0.0,0.051749999999999984,0.039500000000000014,0.09400000000000003,0.0,0.045625,0.029625000000000012,0.06231249999999999
342,684000,0.04,0.075,0.1,0.0,0.052749999999999984,0.04100000000000001,0.09450000000000003,0.0,0.046875,0.030750000000000006,0.0631875
343,686000,0.08,0.015,0.185,0.0,0.05449999999999999,0.04100000000000001,0.09825000000000003,0.0,0.04775,0.030750000000000006,0.06543750000000001
344,688000,0.035,0.05,0.13,0.0,0.05499999999999999,0.04275000000000001,0.10100000000000002,0.0,0.048875,0.03206250000000001,0.0665
345,690000,0.065,0.01,0.15,0.0,0.056999999999999995,0.04275000000000001,0.10425000000000002,0.0,0.049875,0.03206250000000001,0.0688125
346,692000,0.04,0.025,0.095,0.0,0.055999999999999994,0.041000000000000016,0.10375000000000004,0.0,0.0485,0.030750000000000013,0.06793750000000001
347,694000,0.035,0.035,0.125,0.0,0.05674999999999999,0.041500000000000016,0.10725000000000003,0.0,0.049125,0.031125000000000014,0.06937499999999999
348,696000,0.035,0.055,0.13,0.0,0.05674999999999999,0.04275000000000002,0.11075000000000002,0.0,0.04975,0.032062500000000015,0.07024999999999999
349,698000,0.065,0.075,0.195,0.0,0.05799999999999998,0.04575000000000001,0.11574999999999999,0.0,0.051875,0.03431250000000001,0.07243749999999999
350,700000,0.06,0.035,0.11,0.0,0.05849999999999998,0.046500000000000014,0.11574999999999999,0.0,0.0525,0.03487500000000001,0.07281249999999997
351,702000,0.06,0.04,0.11,0.0,0.05774999999999999,0.046500000000000014,0.11524999999999999,0.0,0.052125000000000005,0.03487500000000001,0.072125
352,704000,0.105,0.01,0.12,0.0,0.05924999999999999,0.04450000000000001,0.11674999999999999,0.0,0.051875000000000004,0.03337500000000001,0.073625
353,706000,0.035,0.03,0.16,0.0,0.05874999999999999,0.04350000000000001,0.11950000000000001,0.0,0.051125000000000004,0.03262500000000001,0.07393749999999999
354,708000,0.075,0.03,0.13,0.0,0.05799999999999998,0.04275000000000001,0.121,0.0,0.050374999999999996,0.03206250000000001,0.07374999999999998
355,710000,0.03,0.065,0.105,0.0,0.054749999999999986,0.043000000000000003,0.12025,0.0,0.048874999999999995,0.03225,0.071125
356,712000,0.125,0.06,0.1,0.0,0.05574999999999999,0.044000000000000004,0.12075,0.0,0.049874999999999996,0.033,0.07199999999999998
357,714000,0.06,0.045,0.09,0.0,0.05349999999999999,0.043500000000000004,0.12225,0.0,0.0485,0.032625,0.07068749999999999
358,716000,0.05,0.045,0.105,0.0,0.05399999999999999,0.04225000000000001,0.12274999999999998,0.0,0.048125,0.03168750000000001,0.07118749999999999
359,718000,0.045,0.03,0.14,0.0,0.05449999999999999,0.04150000000000001,0.12574999999999997,0.0,0.048,0.031125000000000007,0.07231249999999999
360,720000,0.05,0.065,0.145,0.0,0.05525,0.04275000000000001,0.12774999999999997,0.0,0.049,0.03206250000000001,0.073375
361,722000,0.07,0.065,0.225,0.0,0.05800000000000001,0.043000000000000003,0.1325,0.0,0.0505,0.03225,0.07662500000000001
362,724000,0.055,0.065,0.115,0.0,0.058750000000000004,0.0425,0.13325,0.0,0.050625,0.031875,0.077375
363,726000,0.065,0.07,0.195,0.0,0.057999999999999996,0.045250000000000005,0.13374999999999998,0.0,0.051625000000000004,0.0339375,0.07693749999999999
364,728000,0.095,0.04,0.12,0.0,0.061,0.044750000000000005,0.13325,0.0,0.052875000000000005,0.0335625,0.07906250000000001
365,730000,0.13,0.065,0.13,0.0,0.06425,0.04750000000000001,0.13225,0.0,0.05587500000000001,0.035625000000000004,0.08125
366,732000,0.11,0.095,0.16,0.0,0.06775,0.05100000000000001,0.1355,0.0,0.05937500000000001,0.038250000000000006,0.0846875
367,734000,0.12,0.045,0.15,0.0,0.07200000000000001,0.05150000000000001,0.13674999999999998,0.0,0.06175000000000001,0.03862500000000001,0.0881875
368,736000,0.09,0.085,0.125,0.0,0.07475000000000001,0.05300000000000001,0.1365,0.0,0.06387500000000002,0.03975000000000001,0.0901875
369,738000,0.065,0.055,0.155,0.0,0.07475000000000001,0.05200000000000001,0.1345,0.0,0.06337500000000001,0.03900000000000001,0.0896875
370,740000,0.095,0.06,0.13,0.0,0.07650000000000001,0.05325000000000002,0.1355,0.0,0.06487500000000002,0.039937500000000015,0.09125000000000001
371,742000,0.175,0.075,0.15,0.0,0.08225000000000002,0.055000000000000014,0.1375,0.0,0.06862500000000002,0.04125000000000001,0.09606250000000002
372,744000,0.07,0.085,0.08,0.0,0.08050000000000002,0.05875000000000001,0.1355,0.0,0.06962500000000002,0.044062500000000004,0.09425000000000001
373,746000,0.06,0.07,0.155,0.0,0.08175000000000002,0.06075000000000001,0.13524999999999998,0.0,0.07125000000000001,0.045562500000000006,0.09512500000000002
374,748000,0.05,0.075,0.135,0.0,0.08050000000000003,0.06300000000000001,0.1355,0.0,0.07175000000000002,0.047250000000000014,0.09425000000000003
375,750000,0.07,0.03,0.105,0.0,0.08250000000000003,0.06125000000000001,0.1355,0.0,0.07187500000000002,0.045937500000000006,0.09575000000000003
376,752000,0.07,0.075,0.115,0.0,0.07975000000000003,0.06200000000000001,0.13625,0.0,0.07087500000000002,0.046500000000000014,0.09387500000000001
377,754000,0.075,0.09,0.035,0.0,0.08050000000000003,0.06425000000000002,0.1335,0.0,0.07237500000000002,0.04818750000000001,0.09375000000000003
378,756000,0.085,0.06,0.165,0.0,0.08225000000000002,0.06500000000000003,0.1365,0.0,0.07362500000000002,0.04875000000000002,0.09581250000000002
379,758000,0.055,0.05,0.145,0.0,0.08275000000000002,0.06600000000000003,0.13675,0.0,0.07437500000000002,0.04950000000000002,0.09625000000000002
380,760000,0.135,0.085,0.135,0.0,0.08700000000000002,0.06700000000000003,0.13625,0.0,0.07700000000000003,0.050250000000000024,0.09931250000000003
381,762000,0.06,0.1,0.125,0.0,0.08650000000000002,0.06875000000000003,0.13125,0.0,0.07762500000000003,0.051562500000000025,0.09768750000000001
382,764000,0.085,0.14,0.12,0.005,0.08800000000000002,0.07250000000000004,0.1315,0.00024999999999999995,0.08025000000000003,0.05443750000000003,0.09887500000000002
383,766000,0.095,0.085,0.16,0.0,0.08950000000000002,0.07325000000000002,0.12975,0.00024999999999999995,0.08137500000000003,0.055000000000000014,0.09956250000000003
384,768000,0.07,0.08,0.14,0.0,0.08825000000000002,0.07525000000000003,0.13075,0.00024999999999999995,0.08175000000000002,0.056500000000000015,0.09887500000000002
385,770000,0.08,0.1,0.24,0.0,0.08575000000000003,0.07700000000000004,0.13625000000000004,0.00024999999999999995,0.08137500000000003,0.05781250000000003,0.09837500000000003
386,772000,0.095,0.12,0.155,0.0,0.08500000000000003,0.07825000000000003,0.136,0.00024999999999999995,0.08162500000000003,0.05875000000000002,0.09775000000000003
387,774000,0.065,0.06,0.2,0.0,0.08225000000000002,0.07900000000000004,0.1385,0.00024999999999999995,0.08062500000000003,0.05931250000000003,0.09631250000000002
388,776000,0.14,0.085,0.27,0.0,0.08475000000000002,0.07900000000000004,0.14575000000000002,0.00024999999999999995,0.08187500000000003,0.05931250000000003,0.10000000000000003
389,778000,0.12,0.09,0.235,0.0,0.08750000000000002,0.08075000000000004,0.14975000000000002,0.00024999999999999995,0.08412500000000003,0.06062500000000003,0.10306250000000003
390,780000,0.08,0.095,0.18,0.0,0.08675000000000002,0.08250000000000005,0.15225000000000005,0.00024999999999999995,0.08462500000000003,0.061937500000000034,0.10312500000000004
391,782000,0.095,0.125,0.23,0.0,0.08275000000000002,0.08500000000000005,0.15625000000000006,0.00024999999999999995,0.08387500000000003,0.062125000000000014,0.10281250000000004
392,784000,0.13,0.105,0.2,0.0,0.08575000000000002,0.08600000000000005,0.16225000000000006,0.00024999999999999995,0.08587500000000003,0.06437500000000002,0.10506250000000004
393,786000,0.135,0.105,0.16,0.0,0.08950000000000002,0.08775000000000004,0.16250000000000006,0.00024999999999999995,0.08862500000000004,0.06587500000000002,0.10775000000000004
394,788000,0.105,0.16,0.185,0.0,0.09225000000000003,0.09200000000000004,0.1650000000000001,0.00024999999999999995,0.09212500000000004,0.06906250000000003,0.11043750000000004
395,790000,0.11,0.135,0.105,0.0,0.09425000000000003,0.09725000000000003,0.1650000000000001,0.00024999999999999995,0.09575000000000003,0.07075000000000001,0.11418750000000004
396,792000,0.195,0.135,0.205,0.0,0.10050000000000003,0.10025000000000003,0.16950000000000007,0.00024999999999999995,0.10037500000000003,0.07525000000000001,0.11775000000000005
397,794000,0.115,0.095,0.21,0.0,0.10250000000000004,0.10050000000000006,0.17825000000000008,0.00024999999999999995,0.10150000000000005,0.07543750000000005,0.12143750000000005
398,796000,0.115,0.165,0.195,0.0,0.10400000000000005,0.10575000000000005,0.17975000000000005,0.00024999999999999995,0.10487500000000005,0.07806250000000003,0.12425000000000005
399,798000,0.1,0.13,0.29,0.0,0.10625000000000004,0.10975000000000006,0.18700000000000006,0.00024999999999999995,0.10800000000000004,0.07975000000000002,0.12906250000000005
400,800000,0.145,0.155,0.25,0.0,0.10675000000000004,0.11325000000000005,0.19275000000000006,0.00024999999999999995,0.11000000000000004,0.08012500000000003,0.13312500000000005
401,802000,0.12,0.115,0.34,0.0,0.10975000000000004,0.11400000000000006,0.20350000000000007,0.00024999999999999995,0.11187500000000006,0.08237500000000003,0.13637500000000008
402,804000,0.115,0.115,0.22,0.0,0.11125000000000004,0.11275000000000006,0.20850000000000005,0.0,0.11200000000000004,0.08343750000000003,0.13668750000000005
403,806000,0.135,0.1,0.2,0.0,0.11325000000000005,0.11350000000000007,0.21050000000000005,0.0,0.11337500000000006,0.08493750000000003,0.13775000000000007
404,808000,0.195,0.115,0.19,0.0,0.11950000000000005,0.11525000000000007,0.21300000000000008,0.0,0.11737500000000006,0.08643750000000006,0.14287500000000006
405,810000,0.155,0.165,0.2,0.0,0.12325000000000004,0.11850000000000008,0.21100000000000008,0.0,0.12087500000000007,0.08887500000000007,0.14518750000000005
406,812000,0.13,0.17,0.25,0.0,0.12500000000000003,0.12100000000000007,0.21575000000000005,0.0,0.12300000000000005,0.09075000000000005,0.14768750000000003
407,814000,0.17,0.08,0.19,0.005,0.13025000000000003,0.12200000000000007,0.21525000000000008,0.00024999999999999995,0.12612500000000004,0.09156250000000005,0.15150000000000005
408,816000,0.185,0.095,0.25,0.01,0.1325,0.12250000000000008,0.2142500000000001,0.00075,0.12750000000000006,0.09206250000000006,0.15293750000000003
409,818000,0.16,0.12,0.25,0.0,0.1345,0.12400000000000008,0.21500000000000008,0.00075,0.12925000000000003,0.09318750000000005,0.154625
410,820000,0.13,0.115,0.155,0.0,0.137,0.12500000000000008,0.2137500000000001,0.00075,0.13100000000000006,0.09393750000000005,0.15618750000000003
411,822000,0.115,0.185,0.265,0.0,0.138,0.12800000000000009,0.21550000000000008,0.00075,0.13300000000000006,0.09618750000000005,0.15737500000000004
412,824000,0.21,0.08,0.28,0.0,0.14200000000000002,0.12675000000000008,0.21950000000000008,0.00075,0.13437500000000005,0.09525000000000006,0.16137500000000005
413,826000,0.15,0.18,0.2,0.0,0.14275000000000002,0.13050000000000012,0.22150000000000009,0.00075,0.13662500000000005,0.09806250000000008,0.1624375
414,828000,0.135,0.19,0.29,0.0,0.14425000000000002,0.1320000000000001,0.2267500000000001,0.00075,0.13812500000000005,0.09918750000000005,0.16487500000000005
415,830000,0.165,0.2,0.2,0.005,0.14700000000000002,0.1352500000000001,0.2315000000000001,0.001,0.14112500000000006,0.10168750000000007,0.16812500000000002
416,832000,0.21,0.155,0.235,0.0,0.14775000000000002,0.13625000000000007,0.2330000000000001,0.001,0.14200000000000004,0.10243750000000004,0.16906250000000003
417,834000,0.13,0.115,0.27,0.0,0.14850000000000002,0.13725000000000007,0.23600000000000007,0.001,0.14287500000000003,0.10318750000000004,0.17037500000000003
418,836000,0.1,0.115,0.24,0.0,0.14775,0.1347500000000001,0.23825000000000007,0.001,0.14125000000000004,0.10131250000000007,0.170375
419,838000,0.12,0.115,0.3,0.0,0.14875,0.1340000000000001,0.23875000000000007,0.001,0.14137500000000003,0.10075000000000006,0.17125
420,840000,0.15,0.095,0.265,0.0,0.149,0.13100000000000012,0.23950000000000005,0.001,0.14000000000000007,0.09850000000000009,0.171625
421,842000,0.195,0.115,0.28,0.0,0.15275,0.13100000000000012,0.23650000000000007,0.001,0.14187500000000006,0.09850000000000009,0.17368750000000002
422,844000,0.14,0.16,0.28,0.005,0.15399999999999997,0.13325000000000012,0.2395000000000001,0.00125,0.14362500000000006,0.10025000000000009,0.175375
423,846000,0.205,0.225,0.195,0.005,0.15749999999999997,0.13950000000000012,0.2392500000000001,0.0015,0.14850000000000005,0.1050000000000001,0.1779375
424,848000,0.25,0.185,0.32,0.0,0.16024999999999998,0.1430000000000001,0.24575000000000008,0.0015,0.15162500000000004,0.10762500000000007,0.18162499999999998
425,850000,0.255,0.13,0.285,0.0,0.16524999999999998,0.1412500000000001,0.2500000000000001,0.0015,0.15325000000000005,0.10631250000000007,0.1864375
426,852000,0.095,0.1,0.305,0.0,0.1635,0.1377500000000001,0.2527500000000001,0.0015,0.15062500000000006,0.10368750000000007,0.18581250000000005
427,854000,0.18,0.085,0.305,0.0,0.164,0.1380000000000001,0.25850000000000006,0.00125,0.15100000000000005,0.10381250000000006,0.18762500000000001
428,856000,0.235,0.115,0.29,0.01,0.1665,0.1390000000000001,0.26050000000000006,0.00125,0.15275000000000005,0.10456250000000006,0.19000000000000003
429,858000,0.23,0.165,0.265,0.005,0.16999999999999998,0.1412500000000001,0.26125000000000004,0.0015,0.15562500000000004,0.10631250000000007,0.1928125
430,860000,0.2,0.155,0.145,0.0,0.17350000000000002,0.14325000000000007,0.26075,0.0015,0.15837500000000004,0.10781250000000005,0.1953125
431,862000,0.09,0.095,0.255,0.0,0.17225,0.1387500000000001,0.26025,0.0015,0.15550000000000003,0.10443750000000007,0.19424999999999998
432,864000,0.29,0.115,0.265,0.0,0.17625,0.1405000000000001,0.25949999999999995,0.0015,0.15837500000000004,0.10575000000000008,0.19706249999999997
433,866000,0.18,0.225,0.3,0.0,0.17775000000000002,0.1427500000000001,0.26449999999999996,0.0015,0.16025000000000006,0.10743750000000007,0.1994375
434,868000,0.12,0.115,0.32,0.0,0.177,0.1390000000000001,0.26599999999999996,0.0015,0.15800000000000003,0.10462500000000007,0.19924999999999998
435,870000,0.18,0.2,0.32,0.005,0.17775000000000002,0.1390000000000001,0.27199999999999996,0.0015,0.15837500000000004,0.10462500000000007,0.2013125
436,872000,0.16,0.21,0.28,0.0,0.17525000000000002,0.1417500000000001,0.27425,0.0015,0.15850000000000006,0.10668750000000007,0.2
437,874000,0.17,0.21,0.22,0.0,0.17725000000000002,0.1465000000000001,0.27174999999999994,0.0015,0.16187500000000005,0.11025000000000008,0.200875
438,876000,0.175,0.135,0.26,0.0,0.181,0.1475000000000001,0.27274999999999994,0.0015,0.16425000000000006,0.11100000000000008,0.20393749999999997
439,878000,0.22,0.115,0.3,0.015,0.186,0.1475000000000001,0.27274999999999994,0.00225,0.16675000000000006,0.11118750000000008,0.2076875
440,880000,0.215,0.105,0.34,0.0,0.18925,0.14800000000000008,0.2764999999999999,0.00225,0.16862500000000002,0.11156250000000005,0.2110625
441,882000,0.19,0.315,0.3,0.0,0.189,0.15800000000000008,0.2774999999999999,0.00225,0.17350000000000004,0.11906250000000006,0.21112499999999995
442,884000,0.11,0.205,0.26,0.0,0.1875,0.16025000000000006,0.27649999999999986,0.002,0.17387500000000003,0.12068750000000004,0.20974999999999996
443,886000,0.19,0.215,0.34,0.005,0.18675,0.15975000000000006,0.28374999999999984,0.002,0.17325000000000002,0.12031250000000004,0.21099999999999997
444,888000,0.195,0.12,0.325,0.015,0.184,0.15650000000000006,0.28399999999999986,0.00275,0.17025,0.11806250000000003,0.20899999999999996
445,890000,0.255,0.19,0.37,0.0,0.184,0.15950000000000006,0.28824999999999984,0.00275,0.17175,0.12031250000000003,0.21006249999999999
446,892000,0.18,0.215,0.355,0.0,0.18824999999999997,0.16525000000000006,0.2907499999999999,0.00275,0.17675000000000002,0.12462500000000004,0.21387499999999993
447,894000,0.135,0.1,0.415,0.005,0.18599999999999997,0.16600000000000006,0.2962499999999999,0.003,0.17600000000000002,0.12525000000000006,0.21356249999999996
448,896000,0.185,0.285,0.4,0.005,0.18349999999999997,0.17450000000000004,0.3017499999999999,0.00275,0.179,0.13156250000000003,0.21306249999999993
449,898000,0.21,0.195,0.43,0.01,0.18249999999999997,0.17600000000000005,0.30999999999999994,0.003,0.17925000000000002,0.13275000000000003,0.21437499999999995
450,900000,0.25,0.095,0.425,0.0,0.18499999999999997,0.17300000000000007,0.32399999999999995,0.003,0.17900000000000002,0.13050000000000006,0.21974999999999997
451,902000,0.16,0.145,0.355,0.01,0.18849999999999997,0.17550000000000004,0.32899999999999996,0.0035000000000000005,0.182,0.13250000000000003,0.22362499999999996
452,904000,0.18,0.075,0.4,0.005,0.183,0.17350000000000004,0.33575,0.0037500000000000007,0.17825000000000002,0.13106250000000005,0.22118749999999998
453,906000,0.125,0.1,0.445,0.02,0.18024999999999997,0.16725000000000007,0.343,0.004750000000000001,0.17375000000000002,0.12662500000000004,0.22093749999999995
454,908000,0.16,0.23,0.42,0.01,0.18224999999999997,0.17300000000000004,0.348,0.00525,0.177625,0.13106250000000003,0.22368749999999996
455,910000,0.215,0.285,0.385,0.0,0.18399999999999997,0.17725000000000005,0.35124999999999995,0.005,0.180625,0.13418750000000004,0.22581249999999997
456,912000,0.165,0.155,0.35,0.005,0.18424999999999997,0.17450000000000004,0.35474999999999995,0.00525,0.179375,0.1321875,0.22687499999999994
457,914000,0.245,0.175,0.415,0.005,0.18799999999999997,0.17275000000000001,0.36449999999999994,0.0055000000000000005,0.180375,0.1309375,0.23212499999999997
458,916000,0.26,0.175,0.315,0.005,0.19224999999999998,0.17475000000000002,0.36724999999999997,0.005750000000000001,0.1835,0.13250000000000003,0.23599999999999996
459,918000,0.2,0.21,0.33,0.01,0.19124999999999998,0.1795,0.36875,0.005500000000000001,0.18537499999999998,0.13599999999999998,0.235625
460,920000,0.185,0.23,0.295,0.0,0.18975,0.18575,0.3665,0.005500000000000001,0.18775,0.1406875,0.23393750000000002
461,922000,0.15,0.23,0.44,0.01,0.18775,0.1815,0.37350000000000005,0.006000000000000001,0.18462499999999998,0.137625,0.23418750000000002
462,924000,0.13,0.205,0.39,0.01,0.18875,0.1815,0.38,0.0065000000000000014,0.18512499999999998,0.13774999999999998,0.2365625
463,926000,0.105,0.135,0.38,0.0,0.1845,0.1775,0.382,0.006250000000000001,0.181,0.1346875,0.233875
464,928000,0.185,0.215,0.485,0.01,0.184,0.18224999999999997,0.39,0.006000000000000002,0.18312499999999998,0.13818749999999996,0.23550000000000001
465,930000,0.265,0.235,0.52,0.0,0.18450000000000003,0.18449999999999997,0.3975,0.006000000000000002,0.1845,0.13987499999999997,0.23775000000000002
466,932000,0.13,0.17,0.305,0.015,0.182,0.18224999999999997,0.395,0.006750000000000002,0.18212499999999998,0.13818750000000002,0.23543749999999997
467,934000,0.215,0.225,0.37,0.01,0.186,0.18849999999999997,0.39275,0.007000000000000002,0.18724999999999997,0.14125000000000001,0.23956249999999996
468,936000,0.185,0.295,0.475,0.02,0.186,0.18899999999999997,0.39649999999999996,0.007750000000000002,0.1875,0.14143750000000002,0.24087499999999998
469,938000,0.275,0.245,0.525,0.02,0.18924999999999997,0.19149999999999998,0.40125,0.00825,0.19037499999999996,0.144,0.24393749999999997
470,940000,0.185,0.21,0.505,0.005,0.186,0.19724999999999998,0.40525,0.0085,0.191625,0.141625,0.24925
471,942000,0.25,0.155,0.495,0.005,0.19049999999999997,0.19774999999999998,0.41224999999999995,0.00825,0.194125,0.14493749999999997,0.25137499999999996
472,944000,0.28,0.27,0.5,0.015,0.19549999999999998,0.20749999999999996,0.41724999999999995,0.008749999999999999,0.20149999999999996,0.1488125,0.25993749999999993
473,946000,0.25,0.09,0.545,0.025,0.20175,0.207,0.4222499999999999,0.009,0.204375,0.15356250000000002,0.2608125
474,948000,0.25,0.115,0.445,0.0,0.20625,0.20124999999999998,0.42349999999999993,0.008499999999999999,0.20375,0.1530625,0.2605625
475,950000,0.225,0.16,0.55,0.0,0.20675,0.19499999999999998,0.43174999999999997,0.008499999999999999,0.20087499999999997,0.14837499999999998,0.263
476,952000,0.16,0.13,0.435,0.005,0.2065,0.19374999999999998,0.43600000000000005,0.008499999999999999,0.200125,0.14743749999999997,0.26387499999999997
477,954000,0.345,0.24,0.41,0.01,0.21149999999999997,0.19699999999999998,0.4357500000000001,0.008749999999999999,0.20425,0.1499375,0.2675625
478,956000,0.12,0.3,0.495,0.005,0.2045,0.20325,0.4447500000000001,0.008749999999999999,0.20387499999999997,0.154625,0.26456250000000003
479,958000,0.21,0.31,0.45,0.0,0.205,0.20824999999999996,0.45075000000000004,0.008249999999999999,0.20662499999999998,0.1558125,0.268875
480,960000,0.185,0.245,0.35,0.0,0.205,0.20899999999999994,0.4535,0.008249999999999999,0.20699999999999996,0.1558125,0.27012499999999995
481,962000,0.235,0.185,0.465,0.005,0.20925,0.2067499999999999,0.45475000000000004,0.007999999999999998,0.20799999999999996,0.15706249999999994,0.270625
482,964000,0.35,0.275,0.585,0.005,0.22024999999999997,0.2102499999999999,0.46449999999999997,0.007749999999999998,0.21524999999999994,0.15962499999999993,0.28131249999999997
483,966000,0.135,0.445,0.455,0.005,0.22174999999999995,0.22574999999999995,0.46824999999999994,0.007999999999999998,0.22374999999999995,0.16831249999999998,0.28637499999999994
484,968000,0.255,0.33,0.525,0.015,0.22524999999999995,0.23149999999999996,0.47024999999999995,0.008249999999999999,0.22837499999999994,0.17099999999999996,0.29118749999999993
485,970000,0.27,0.24,0.58,0.005,0.22549999999999995,0.23174999999999996,0.47325,0.008499999999999999,0.22862499999999997,0.17124999999999996,0.29212499999999997
486,972000,0.145,0.245,0.5,0.025,0.22624999999999992,0.23549999999999996,0.483,0.009,0.23087499999999994,0.17193749999999994,0.29737499999999994
487,974000,0.34,0.175,0.325,0.015,0.23249999999999993,0.23299999999999996,0.48075,0.00925,0.23274999999999996,0.17668749999999994,0.29493749999999996
488,976000,0.25,0.17,0.385,0.0,0.23574999999999996,0.22674999999999995,0.47625,0.00825,0.23124999999999996,0.17212499999999994,0.295875
489,978000,0.27,0.255,0.465,0.015,0.23549999999999996,0.22724999999999995,0.47325,0.008,0.23137499999999994,0.17243749999999997,0.29493749999999996
490,980000,0.205,0.325,0.47,0.015,0.2365,0.23299999999999996,0.4715,0.008499999999999999,0.23474999999999996,0.17687499999999995,0.29525
491,982000,0.15,0.35,0.455,0.01,0.23149999999999998,0.24274999999999994,0.46950000000000003,0.008749999999999999,0.23712499999999997,0.17581249999999998,0.29943749999999997
492,984000,0.18,0.21,0.515,0.01,0.22649999999999998,0.2397499999999999,0.47025000000000006,0.008499999999999999,0.23312499999999994,0.172,0.29737499999999994
493,986000,0.22,0.19,0.505,0.01,0.22499999999999995,0.24474999999999994,0.4682500000000001,0.00775,0.23487499999999994,0.17068749999999996,0.300625
494,988000,0.195,0.225,0.495,0.02,0.22224999999999998,0.2502499999999999,0.47075000000000006,0.008749999999999999,0.23624999999999996,0.168875,0.30537499999999995
495,990000,0.285,0.37,0.535,0.05,0.22525,0.2607499999999999,0.47000000000000003,0.01125,0.24299999999999997,0.17175,0.31306249999999997
496,992000,0.26,0.175,0.455,0.015,0.23024999999999998,0.2629999999999999,0.471,0.01175,0.24662499999999993,0.175625,0.31499999999999995
497,994000,0.295,0.075,0.535,0.03,0.22774999999999998,0.2547499999999999,0.47725,0.012750000000000001,0.24124999999999996,0.174,0.31037499999999996
498,996000,0.15,0.175,0.565,0.025,0.22925,0.2484999999999999,0.48075,0.013750000000000002,0.23887499999999995,0.17537500000000003,0.3065624999999999
499,998000,0.315,0.11,0.44,0.005,0.23450000000000001,0.23849999999999993,0.48025,0.014000000000000002,0.2365,0.179375,0.29893749999999997
500,1000000,0.25,0.195,0.54,0.02,0.23775000000000004,0.23599999999999993,0.48975,0.015000000000000003,0.236875,0.18074999999999994,0.3007500000000001
501,1002000,0.345,0.15,0.415,0.04,0.24325000000000002,0.23424999999999999,0.48724999999999996,0.01675,0.23875000000000002,0.179875,0.30425
502,1004000,0.325,0.275,0.485,0.02,0.24200000000000005,0.23424999999999999,0.48224999999999996,0.0175,0.23812500000000003,0.1800625,0.3020625
503,1006000,0.31,0.25,0.505,0.02,0.25075000000000003,0.22449999999999998,0.48475,0.018250000000000002,0.237625,0.1729375,0.30925
504,1008000,0.34,0.23,0.565,0.02,0.255,0.21949999999999997,0.48674999999999996,0.018500000000000003,0.23725,0.16924999999999996,0.3129375
505,1010000,0.22,0.105,0.555,0.03,0.25250000000000006,0.21275,0.48549999999999993,0.01975,0.23262500000000003,0.1645,0.31075
506,1012000,0.185,0.3,0.58,0.01,0.25450000000000006,0.21549999999999997,0.48949999999999994,0.019,0.23500000000000001,0.16637499999999997,0.31325000000000003
507,1014000,0.26,0.245,0.555,0.04,0.25050000000000006,0.219,0.501,0.020249999999999997,0.23475000000000001,0.1693125,0.31312500000000004
508,1016000,0.17,0.36,0.555,0.02,0.24650000000000002,0.2285,0.5095,0.021249999999999998,0.23750000000000002,0.1766875,0.31225
509,1018000,0.31,0.34,0.52,0.015,0.24850000000000003,0.23275,0.51225,0.021249999999999998,0.24062500000000003,0.179875,0.31443750000000004
510,1020000,0.255,0.36,0.43,0.02,0.251,0.23450000000000001,0.5102499999999999,0.0215,0.24275000000000002,0.18125,0.31581249999999994
511,1022000,0.35,0.29,0.625,0.015,0.261,0.23150000000000004,0.5187499999999999,0.02175,0.24625000000000002,0.17906250000000004,0.3254375
512,1024000,0.19,0.415,0.595,0.005,0.2615,0.24175000000000005,0.5227499999999999,0.0215,0.25162500000000004,0.18668750000000003,0.32681249999999995
513,1026000,0.26,0.31,0.555,0.035,0.2635,0.24775,0.5252499999999999,0.02275,0.255625,0.1915,0.3289375
514,1028000,0.215,0.355,0.54,0.025,0.2645,0.25425000000000003,0.5275,0.023,0.259375,0.19643750000000001,0.33025000000000004
515,1030000,0.15,0.39,0.425,0.025,0.25775000000000003,0.25525000000000003,0.522,0.02175,0.25650000000000006,0.19687500000000005,0.32381250000000006
516,1032000,0.32,0.29,0.52,0.025,0.26075000000000004,0.261,0.52525,0.02225,0.260875,0.20112500000000003,0.32706250000000003
517,1034000,0.26,0.435,0.5,0.035,0.259,0.279,0.5235,0.0225,0.269,0.199875,0.340125
518,1036000,0.31,0.485,0.56,0.01,0.267,0.29450000000000004,0.52325,0.02175,0.28075000000000006,0.20568750000000002,0.35168750000000004
519,1038000,0.275,0.395,0.48,0.015,0.265,0.30874999999999997,0.52525,0.02225,0.286875,0.2043125,0.36287499999999995
520,1040000,0.28,0.305,0.495,0.02,0.2665,0.31425,0.523,0.02225,0.290375,0.20543750000000002,0.36643749999999997
521,1042000,0.32,0.29,0.525,0.025,0.26525000000000004,0.3212499999999999,0.5285000000000001,0.0215,0.29325,0.20431250000000004,0.37306249999999996
522,1044000,0.245,0.225,0.535,0.015,0.26125000000000004,0.3187499999999999,0.5310000000000001,0.021249999999999998,0.29,0.20125000000000004,0.3718125
523,1046000,0.19,0.415,0.595,0.015,0.2552500000000001,0.3269999999999999,0.5355000000000001,0.020999999999999998,0.29112499999999997,0.19668750000000007,0.37912499999999993
524,1048000,0.185,0.385,0.525,0.02,0.24750000000000005,0.3347499999999999,0.5335000000000002,0.020999999999999998,0.29112499999999997,0.19087500000000004,0.3844375
525,1050000,0.235,0.38,0.57,0.025,0.24825000000000008,0.34849999999999987,0.5342500000000002,0.02075,0.29837499999999995,0.19137500000000007,0.39493749999999994
526,1052000,0.25,0.305,0.54,0.035,0.2515000000000001,0.34874999999999984,0.5322500000000002,0.022000000000000002,0.300125,0.1941250000000001,0.3946249999999999
527,1054000,0.315,0.225,0.585,0.015,0.25425000000000014,0.34774999999999984,0.5337500000000002,0.020750000000000005,0.301,0.19587500000000013,0.39424999999999993
528,1056000,0.3,0.275,0.485,0.035,0.26075000000000015,0.3434999999999998,0.5302500000000002,0.021500000000000002,0.302125,0.2009375000000001,0.3901874999999999
529,1058000,0.26,0.305,0.53,0.03,0.25825000000000015,0.34174999999999983,0.5307500000000002,0.022250000000000002,0.3,0.19925000000000012,0.3889999999999999
530,1060000,0.29,0.32,0.545,0.035,0.2600000000000001,0.33974999999999983,0.5365000000000002,0.023000000000000003,0.299875,0.2007500000000001,0.38893749999999994
531,1062000,0.235,0.205,0.57,0.02,0.2542500000000002,0.3354999999999998,0.5337500000000002,0.023250000000000003,0.294875,0.19650000000000015,0.3850624999999999
532,1064000,0.295,0.195,0.57,0.03,0.2595000000000002,0.32449999999999984,0.5325000000000002,0.024500000000000004,0.29200000000000004,0.20075000000000012,0.37649999999999995
533,1066000,0.325,0.345,0.58,0.02,0.26275000000000015,0.3262499999999998,0.5337500000000002,0.023750000000000004,0.2945,0.20300000000000012,0.37812499999999993
534,1068000,0.155,0.33,0.535,0.01,0.2597500000000002,0.32499999999999984,0.5335000000000003,0.023000000000000003,0.29237500000000005,0.20056250000000017,0.37712499999999993
535,1070000,0.305,0.29,0.63,0.035,0.2675000000000002,0.31999999999999984,0.5437500000000003,0.023500000000000004,0.29375,0.20650000000000013,0.3759374999999999
536,1072000,0.29,0.195,0.555,0.02,0.2660000000000001,0.31524999999999986,0.5455000000000003,0.023250000000000003,0.290625,0.2053125000000001,0.3728125
537,1074000,0.365,0.265,0.7,0.035,0.27125000000000016,0.30674999999999986,0.5555000000000002,0.023250000000000003,0.28900000000000003,0.2092500000000001,0.3689374999999999
538,1076000,0.295,0.365,0.63,0.035,0.2705000000000002,0.30074999999999985,0.5590000000000003,0.024500000000000004,0.285625,0.20900000000000013,0.36531249999999993
539,1078000,0.34,0.355,0.64,0.03,0.27375000000000016,0.2987499999999999,0.5670000000000003,0.025250000000000005,0.28625,0.21162500000000012,0.3658125
540,1080000,0.23,0.375,0.625,0.025,0.27125000000000016,0.3022499999999999,0.5735000000000003,0.025500000000000005,0.28675000000000006,0.2098125000000001,0.3700625
541,1082000,0.32,0.31,0.65,0.045,0.27125000000000016,0.3032499999999999,0.5797500000000003,0.026500000000000006,0.28725,0.2100625000000001,0.372375
542,1084000,0.29,0.26,0.6,0.045,0.2735000000000002,0.3049999999999999,0.5830000000000003,0.028000000000000008,0.28925,0.21212500000000015,0.37449999999999994
543,1086000,0.335,0.315,0.66,0.055,0.28075000000000017,0.29999999999999993,0.5862500000000003,0.03000000000000001,0.29037500000000005,0.21806250000000013,0.3715625
544,1088000,0.245,0.34,0.62,0.05,0.28375000000000017,0.2977499999999999,0.5910000000000002,0.031500000000000014,0.29075000000000006,0.22068750000000012,0.37106249999999996
545,1090000,0.355,0.47,0.635,0.08,0.2897500000000001,0.3022499999999999,0.5942500000000002,0.03425000000000001,0.29600000000000004,0.22587500000000008,0.37525
546,1092000,0.31,0.255,0.625,0.125,0.2927500000000001,0.2997499999999999,0.5985000000000001,0.03875000000000001,0.29625,0.22925000000000012,0.3744375
547,1094000,0.29,0.45,0.665,0.065,0.2915000000000001,0.31099999999999994,0.6025,0.04125,0.30125,0.22893750000000007,0.38387499999999997
548,1096000,0.36,0.345,0.545,0.02,0.2945000000000001,0.3144999999999999,0.6055,0.0405,0.3045,0.23100000000000007,0.3872499999999999
549,1098000,0.38,0.205,0.555,0.075,0.3005000000000001,0.30949999999999994,0.6067500000000001,0.042749999999999996,0.30500000000000005,0.23606250000000006,0.3838125
550,1100000,0.285,0.31,0.715,0.07,0.30025000000000013,0.3089999999999999,0.6152500000000001,0.0445,0.30462500000000003,0.2363125000000001,0.3855624999999999
551,1102000,0.265,0.38,0.685,0.055,0.3017500000000001,0.31774999999999987,0.6210000000000001,0.04625,0.30974999999999997,0.23787500000000006,0.3935624999999999
552,1104000,0.335,0.36,0.62,0.04,0.3037500000000001,0.3259999999999999,0.6235,0.04675,0.314875,0.23950000000000005,0.4003749999999999
553,1106000,0.235,0.37,0.58,0.075,0.2992500000000001,0.32724999999999993,0.6235,0.0495,0.31325000000000003,0.2368125000000001,0.40131249999999996
554,1108000,0.295,0.445,0.635,0.065,0.3062500000000001,0.3329999999999999,0.6285000000000001,0.05225,0.319625,0.24275000000000005,0.40687499999999993
555,1110000,0.345,0.435,0.59,0.05,0.3082500000000001,0.3402499999999999,0.6265,0.053000000000000005,0.32425,0.24443750000000006,0.4118124999999999
556,1112000,0.23,0.32,0.51,0.065,0.30525000000000013,0.3464999999999999,0.62425,0.05525,0.325875,0.2427500000000001,0.41593749999999996
557,1114000,0.27,0.265,0.68,0.035,0.3005000000000001,0.3464999999999999,0.62325,0.05525,0.3235,0.23918750000000008,0.4156875
558,1116000,0.365,0.395,0.65,0.08,0.3040000000000001,0.34799999999999986,0.62425,0.05750000000000001,0.32599999999999996,0.2423750000000001,0.4170624999999999
559,1118000,0.225,0.31,0.73,0.035,0.29825000000000007,0.3457499999999999,0.6287499999999999,0.05775,0.32199999999999995,0.23812500000000003,0.4164999999999999
560,1120000,0.275,0.285,0.8,0.075,0.3005000000000001,0.3412499999999999,0.6375,0.060250000000000005,0.320875,0.24043750000000008,0.4153124999999999
561,1122000,0.305,0.265,0.7,0.05,0.29975000000000007,0.33899999999999986,0.6399999999999999,0.06050000000000001,0.31937499999999996,0.23993750000000005,0.41424999999999984
562,1124000,0.35,0.425,0.71,0.055,0.30275,0.3472499999999999,0.6455,0.06100000000000001,0.32499999999999996,0.24231250000000001,0.4218124999999999
563,1126000,0.22,0.355,0.69,0.065,0.29700000000000004,0.34924999999999984,0.6469999999999999,0.06150000000000001,0.32312499999999994,0.23812500000000003,0.4236874999999999
564,1128000,0.26,0.39,0.705,0.055,0.29775,0.35174999999999984,0.6512499999999999,0.061750000000000006,0.3247499999999999,0.23875000000000002,0.42662499999999987
565,1130000,0.315,0.475,0.63,0.035,0.29575000000000007,0.3519999999999998,0.651,0.0595,0.3238749999999999,0.23668750000000005,0.42674999999999985
566,1132000,0.2,0.32,0.685,0.065,0.29025000000000006,0.35524999999999984,0.654,0.056499999999999995,0.32275,0.23181250000000003,0.42993749999999986
567,1134000,0.23,0.28,0.695,0.02,0.2872500000000001,0.34674999999999984,0.6555,0.05425,0.31699999999999995,0.2290000000000001,0.42393749999999986
568,1136000,0.275,0.32,0.67,0.035,0.2830000000000001,0.34549999999999986,0.66175,0.05499999999999999,0.31425,0.22600000000000003,0.42456249999999984
569,1138000,0.33,0.26,0.6,0.06,0.2805000000000001,0.34824999999999984,0.6639999999999999,0.05425,0.31437499999999996,0.22393750000000007,0.4271874999999999
570,1140000,0.345,0.295,0.705,0.095,0.2835000000000001,0.34749999999999986,0.6635,0.055499999999999994,0.3155,0.22650000000000006,0.4264999999999999
571,1142000,0.29,0.245,0.78,0.075,0.2847500000000001,0.3407499999999999,0.6682499999999999,0.056499999999999995,0.31275,0.2276875000000001,0.4226249999999999
572,1144000,0.32,0.195,0.72,0.05,0.28400000000000014,0.3324999999999999,0.67325,0.056999999999999995,0.30825,0.22725000000000012,0.41768749999999993
573,1146000,0.31,0.345,0.66,0.065,0.28775000000000006,0.3312499999999999,0.67725,0.056499999999999995,0.3095,0.22993750000000004,0.41774999999999995
574,1148000,0.305,0.3,0.595,0.085,0.28825000000000006,0.32399999999999984,0.67525,0.057499999999999996,0.306125,0.23056250000000003,0.4118124999999999
575,1150000,0.29,0.215,0.725,0.065,0.2855000000000001,0.31299999999999983,0.682,0.05824999999999999,0.29924999999999996,0.22868750000000007,0.4052499999999999
576,1152000,0.37,0.3,0.715,0.065,0.2925000000000001,0.31199999999999983,0.69225,0.05824999999999999,0.30224999999999996,0.23393750000000008,0.4070624999999999
577,1154000,0.275,0.38,0.565,0.1,0.2927500000000001,0.31774999999999987,0.6865,0.0615,0.30525,0.2349375000000001,0.4099374999999999
578,1156000,0.41,0.305,0.715,0.125,0.2950000000000001,0.31324999999999986,0.68975,0.06375,0.304125,0.23718750000000005,0.40737499999999993
579,1158000,0.26,0.265,0.685,0.05,0.2967500000000001,0.31099999999999983,0.6875,0.0645,0.303875,0.2386875000000001,0.40512499999999985
580,1160000,0.365,0.21,0.715,0.04,0.30125000000000013,0.30724999999999986,0.6832499999999999,0.06275,0.30425,0.2416250000000001,0.4012499999999999
581,1162000,0.455,0.22,0.675,0.1,0.30875000000000014,0.3049999999999998,0.682,0.06525,0.306875,0.24506249999999988,0.4020625000000001
582,1164000,0.23,0.225,0.775,0.035,0.3027500000000002,0.2949999999999998,0.6852500000000001,0.06425,0.298875,0.23731249999999987,0.39837500000000015
583,1166000,0.195,0.445,0.725,0.06,0.3015000000000002,0.2994999999999998,0.687,0.06400000000000002,0.3005,0.24062499999999987,0.3978750000000002
584,1168000,0.44,0.36,0.73,0.065,0.3105000000000002,0.2979999999999999,0.6882500000000001,0.06450000000000002,0.30425,0.23962499999999992,0.4049375000000002
585,1170000,0.31,0.28,0.6,0.09,0.3102500000000002,0.2882499999999999,0.6867500000000001,0.06725000000000002,0.29925,0.23299999999999993,0.40437500000000015
586,1172000,0.25,0.365,0.685,0.03,0.3127500000000002,0.29049999999999987,0.6867500000000001,0.06550000000000003,0.30162500000000003,0.2342499999999999,0.40625000000000017
587,1174000,0.43,0.445,0.67,0.04,0.32275000000000015,0.2987499999999999,0.6855,0.06650000000000003,0.31075,0.24068749999999994,0.4134375000000001
588,1176000,0.415,0.195,0.78,0.075,0.3297500000000001,0.29249999999999987,0.6910000000000001,0.06850000000000003,0.311125,0.2364999999999999,0.4200625000000001
589,1178000,0.41,0.39,0.685,0.04,0.3337500000000001,0.2989999999999999,0.69525,0.06750000000000003,0.31637499999999996,0.2411249999999999,0.4241250000000001
590,1180000,0.385,0.46,0.54,0.1,0.3357500000000001,0.3072499999999999,0.687,0.06775000000000003,0.3215,0.24737499999999996,0.4235625000000001
591,1182000,0.325,0.395,0.765,0.085,0.33750000000000013,0.31474999999999986,0.68625,0.06825000000000003,0.326125,0.25312499999999993,0.4246875000000001
592,1184000,0.265,0.395,0.605,0.1,0.3347500000000001,0.32474999999999987,0.6805000000000001,0.07075000000000004,0.32975,0.2612499999999999,0.4211875000000001
593,1186000,0.28,0.345,0.73,0.095,0.33325000000000016,0.32474999999999987,0.684,0.07225000000000004,0.329,0.2616249999999999,0.42093750000000013
594,1188000,0.34,0.34,0.725,0.09,0.33500000000000013,0.3267499999999999,0.6905,0.07250000000000004,0.33087500000000003,0.2631874999999999,0.4238750000000001
595,1190000,0.415,0.53,0.625,0.085,0.34125000000000016,0.3424999999999999,0.6855,0.07350000000000004,0.34187500000000004,0.2743125000000002,0.42824999999999996
596,1192000,0.37,0.515,0.67,0.09,0.34125000000000016,0.3532499999999999,0.68325,0.07475000000000005,0.34725000000000006,0.2746250000000002,0.43574999999999997
597,1194000,0.49,0.4,0.72,0.09,0.35200000000000015,0.3542499999999999,0.6910000000000001,0.07425000000000005,0.353125,0.28256250000000016,0.4384374999999999
598,1196000,0.405,0.365,0.76,0.055,0.3517500000000001,0.35724999999999996,0.6932500000000001,0.07075000000000005,0.35450000000000004,0.28150000000000014,0.44125
599,1198000,0.325,0.35,0.765,0.1,0.35500000000000015,0.36149999999999993,0.6972500000000001,0.07325000000000005,0.35825000000000007,0.2845625000000001,0.4454375
600,1200000,0.345,0.235,0.69,0.05,0.35400000000000015,0.36274999999999996,0.6960000000000001,0.07375000000000005,0.35837500000000005,0.2839375000000001,0.44606250000000003
601,1202000,0.385,0.34,0.56,0.06,0.35050000000000014,0.36874999999999997,0.69025,0.07175000000000005,0.3596250000000001,0.2808125000000001,0.449125
602,1204000,0.295,0.21,0.77,0.085,0.3537500000000001,0.368,0.6900000000000001,0.07425000000000005,0.36087500000000006,0.2838750000000001,0.4485
603,1206000,0.275,0.295,0.77,0.155,0.3577500000000001,0.36049999999999993,0.69225,0.07900000000000004,0.359125,0.28806250000000005,0.44343749999999993
604,1208000,0.32,0.3,0.785,0.08,0.3517500000000001,0.35749999999999993,0.6950000000000001,0.07975000000000006,0.354625,0.2837500000000001,0.44187499999999996
605,1210000,0.365,0.385,0.655,0.065,0.35450000000000015,0.3627499999999999,0.69775,0.07850000000000004,0.358625,0.2855000000000001,0.4464999999999999
606,1212000,0.35,0.3,0.765,0.06,0.3595000000000001,0.3594999999999999,0.70175,0.08000000000000004,0.3595,0.2896249999999999,0.4450625
607,1214000,0.335,0.45,0.72,0.095,0.3547500000000001,0.3597499999999999,0.70425,0.08275000000000005,0.35725,0.2867500000000001,0.4458749999999999
608,1216000,0.3,0.365,0.825,0.085,0.3490000000000001,0.36824999999999986,0.7065,0.08325000000000005,0.35862499999999997,0.28256250000000005,0.45281249999999995
609,1218000,0.435,0.37,0.64,0.105,0.35025000000000006,0.3672499999999999,0.70425,0.08650000000000005,0.35875,0.2843125000000001,0.45149999999999996
610,1220000,0.275,0.38,0.695,0.08,0.3447500000000001,0.3632499999999999,0.7120000000000001,0.08550000000000005,0.354,0.2799375000000001,0.45043749999999994
611,1222000,0.18,0.48,0.635,0.075,0.3375000000000001,0.3674999999999999,0.7055,0.08500000000000005,0.3525,0.27437500000000004,0.4519999999999999
612,1224000,0.44,0.425,0.68,0.125,0.3462500000000001,0.3689999999999999,0.70925,0.08625000000000003,0.35762499999999997,0.28125000000000006,0.4540624999999999
613,1226000,0.42,0.425,0.685,0.085,0.3532500000000001,0.3729999999999999,0.7070000000000001,0.08575000000000003,0.36312500000000003,0.2863750000000001,0.45649999999999996
614,1228000,0.415,0.39,0.79,0.125,0.3570000000000001,0.37549999999999983,0.71025,0.08750000000000004,0.36624999999999996,0.2896250000000001,0.4591874999999999
615,1230000,0.35,0.315,0.81,0.115,0.3537500000000001,0.36474999999999985,0.7195,0.08900000000000004,0.35924999999999996,0.28756250000000005,0.4534374999999999
616,1232000,0.405,0.465,0.675,0.105,0.3555000000000001,0.36224999999999985,0.7197500000000001,0.08975000000000002,0.35887499999999994,0.28906250000000006,0.4516249999999999
617,1234000,0.37,0.33,0.775,0.09,0.3495000000000001,0.35874999999999985,0.7225,0.08975000000000002,0.35412499999999997,0.28456250000000005,0.4496874999999999
618,1236000,0.325,0.465,0.495,0.09,0.3455000000000001,0.36374999999999985,0.70925,0.09150000000000004,0.35462499999999997,0.2820000000000001,0.4501249999999999
619,1238000,0.315,0.28,0.815,0.125,0.3450000000000001,0.36024999999999985,0.71175,0.09275000000000003,0.35262499999999997,0.28193750000000006,0.4481249999999999
620,1240000,0.35,0.41,0.745,0.09,0.3452500000000001,0.3689999999999999,0.7144999999999999,0.09475000000000003,0.357125,0.2826250000000001,0.4553749999999999
621,1242000,0.345,0.29,0.745,0.14,0.3432500000000001,0.3664999999999999,0.7237499999999999,0.09875000000000003,0.354875,0.2821250000000001,0.4558124999999999
622,1244000,0.31,0.475,0.595,0.14,0.3440000000000001,0.37974999999999987,0.715,0.10150000000000003,0.36187499999999995,0.28337500000000004,0.4635624999999999
623,1246000,0.465,0.545,0.76,0.145,0.35350000000000004,0.3922499999999999,0.7144999999999999,0.10100000000000005,0.37287499999999996,0.29037500000000005,0.4728124999999999
624,1248000,0.42,0.63,0.85,0.075,0.35850000000000004,0.40874999999999984,0.7177499999999999,0.10075000000000005,0.38362499999999994,0.29406250000000006,0.4859999999999998
625,1250000,0.385,0.505,0.865,0.085,0.35950000000000004,0.4147499999999999,0.72825,0.10175000000000005,0.38712499999999994,0.2950625,0.4931249999999999
626,1252000,0.46,0.415,0.72,0.205,0.36500000000000005,0.4204999999999998,0.726,0.10900000000000006,0.39274999999999993,0.30100000000000005,0.49687499999999984
627,1254000,0.395,0.54,0.725,0.155,0.368,0.4249999999999998,0.72625,0.11200000000000003,0.3964999999999999,0.30400000000000005,0.5003124999999998
628,1256000,0.295,0.575,0.575,0.16,0.36775,0.4354999999999998,0.7137499999999999,0.11575000000000005,0.4016249999999999,0.30475,0.5050624999999997
629,1258000,0.25,0.335,0.695,0.22,0.35850000000000004,0.43374999999999986,0.7164999999999999,0.12150000000000005,0.39612499999999995,0.29925,0.5044374999999999
630,1260000,0.4,0.375,0.85,0.175,0.36475,0.43349999999999983,0.7242499999999998,0.12625000000000003,0.39912499999999995,0.30512500000000004,0.5061874999999998
631,1262000,0.355,0.445,0.8,0.225,0.37350000000000005,0.4317499999999998,0.7324999999999999,0.13375000000000004,0.4026249999999999,0.3135625000000001,0.5069374999999998
632,1264000,0.385,0.51,0.8,0.095,0.37075,0.4359999999999998,0.7384999999999999,0.13225000000000003,0.40337499999999993,0.311125,0.5116249999999998
633,1266000,0.35,0.445,0.765,0.12,0.36724999999999997,0.4369999999999997,0.7424999999999999,0.13400000000000006,0.40212499999999984,0.30893750000000003,0.5133749999999997
634,1268000,0.4,0.46,0.675,0.215,0.3665,0.4404999999999998,0.73675,0.13850000000000004,0.40349999999999986,0.3095,0.5145624999999998
635,1270000,0.36,0.595,0.735,0.14,0.36700000000000005,0.4544999999999998,0.7329999999999999,0.13975000000000004,0.41074999999999995,0.31018750000000006,0.5241249999999997
636,1272000,0.475,0.59,0.89,0.18,0.3705,0.4607499999999998,0.7437499999999999,0.14350000000000004,0.4156249999999999,0.31375,0.5314999999999999
637,1274000,0.375,0.495,0.9,0.06,0.37075,0.46899999999999975,0.7499999999999999,0.14200000000000007,0.4198749999999999,0.3135625,0.5392499999999998
638,1276000,0.25,0.41,0.765,0.125,0.367,0.4662499999999998,0.7635,0.14375000000000007,0.4166249999999999,0.3111875,0.5405624999999998
639,1278000,0.24,0.345,0.77,0.08,0.36324999999999996,0.46949999999999986,0.76125,0.14150000000000007,0.41637499999999994,0.30781250000000004,0.5424374999999999
640,1280000,0.35,0.53,0.77,0.19,0.36324999999999996,0.4754999999999998,0.7625,0.14650000000000007,0.4193749999999999,0.3090625,0.5472499999999998
641,1282000,0.33,0.56,0.835,0.125,0.3625,0.4889999999999999,0.7670000000000001,0.14575000000000007,0.42574999999999996,0.3083125,0.5585
642,1284000,0.41,0.47,0.81,0.115,0.36750000000000005,0.4887499999999999,0.77775,0.14450000000000007,0.428125,0.31175,0.5609999999999999
643,1286000,0.49,0.31,0.845,0.12,0.36875,0.477,0.7820000000000001,0.14325000000000007,0.422875,0.31237500000000007,0.55325
644,1288000,0.345,0.5,0.865,0.165,0.36500000000000005,0.4704999999999999,0.7827500000000002,0.14775000000000008,0.41774999999999995,0.31068750000000006,0.5485625
645,1290000,0.315,0.45,0.745,0.17,0.36150000000000004,0.46774999999999983,0.77675,0.15200000000000008,0.4146249999999999,0.3091250000000001,0.5449999999999999
646,1292000,0.425,0.52,0.815,0.145,0.35975000000000007,0.47299999999999986,0.7815000000000001,0.14900000000000008,0.41637499999999994,0.30706250000000007,0.550125
647,1294000,0.495,0.585,0.775,0.135,0.3647500000000001,0.47524999999999995,0.784,0.14800000000000008,0.42000000000000004,0.3105625000000001,0.5524374999999999
648,1296000,0.37,0.46,0.775,0.155,0.3685000000000001,0.46950000000000003,0.7940000000000002,0.14775000000000005,0.41900000000000004,0.3133125000000001,0.550625
649,1298000,0.455,0.44,0.825,0.09,0.3787500000000001,0.47474999999999995,0.8005000000000001,0.14125000000000004,0.42675,0.3193750000000001,0.5561875
650,1300000,0.365,0.345,0.74,0.185,0.3770000000000001,0.47325,0.795,0.14175000000000004,0.4251250000000001,0.31818750000000007,0.5536875
651,1302000,0.37,0.54,0.67,0.07,0.3777500000000001,0.4779999999999999,0.7885,0.13400000000000004,0.427875,0.3168125000000001,0.5556249999999999
652,1304000,0.34,0.73,0.85,0.13,0.37550000000000006,0.489,0.791,0.13575,0.43225,0.3155625,0.5645
653,1306000,0.27,0.485,0.83,0.13,0.37150000000000005,0.49099999999999994,0.7942499999999999,0.13625,0.43125,0.3126875,0.5668124999999999
654,1308000,0.325,0.485,0.715,0.12,0.3677500000000001,0.49224999999999985,0.7962499999999999,0.1315,0.42999999999999994,0.30868750000000006,0.5682499999999999
655,1310000,0.36,0.46,0.73,0.08,0.3677500000000001,0.4854999999999999,0.7959999999999999,0.1285,0.426625,0.3079375000000001,0.5631249999999999
656,1312000,0.455,0.42,0.73,0.205,0.3667500000000001,0.47699999999999987,0.7879999999999999,0.12975,0.421875,0.30750000000000005,0.5547499999999999
657,1314000,0.345,0.405,0.88,0.175,0.3652500000000001,0.47249999999999986,0.7869999999999998,0.1355,0.418875,0.30781250000000004,0.5511249999999999
658,1316000,0.42,0.375,0.825,0.195,0.3737500000000001,0.4707499999999999,0.7899999999999998,0.13899999999999998,0.42225,0.3150625000000001,0.5505624999999998
659,1318000,0.385,0.515,0.84,0.155,0.38100000000000006,0.47924999999999984,0.7934999999999999,0.14275,0.430125,0.32143750000000004,0.5578124999999998
660,1320000,0.42,0.495,0.785,0.215,0.38450000000000006,0.47749999999999987,0.7942499999999999,0.14399999999999996,0.43099999999999994,0.324375,0.5566874999999999
661,1322000,0.5,0.41,0.82,0.22,0.39300000000000007,0.46999999999999986,0.7934999999999999,0.14875,0.4315,0.33193750000000005,0.5508749999999999
662,1324000,0.355,0.385,0.78,0.235,0.3902500000000001,0.4657499999999998,0.7919999999999999,0.15474999999999997,0.42799999999999994,0.3313750000000001,0.5473124999999998
663,1326000,0.395,0.515,0.795,0.26,0.38550000000000006,0.4759999999999998,0.7894999999999999,0.16174999999999998,0.43074999999999997,0.3295625000000001,0.5543749999999998
664,1328000,0.4,0.515,0.82,0.195,0.3882500000000001,0.47674999999999984,0.7872499999999998,0.16324999999999995,0.4325,0.332,0.5543749999999998
665,1330000,0.375,0.44,0.685,0.18,0.39125,0.47624999999999984,0.7842499999999999,0.16374999999999998,0.4337499999999999,0.33437500000000003,0.5532499999999998
666,1332000,0.575,0.625,0.845,0.195,0.39875000000000005,0.4814999999999999,0.78575,0.16624999999999995,0.440125,0.340625,0.5575625
667,1334000,0.355,0.415,0.775,0.245,0.39175,0.47299999999999986,0.78575,0.17174999999999999,0.43237499999999995,0.33675,0.5511874999999999
668,1336000,0.415,0.53,0.83,0.3,0.394,0.4764999999999998,0.7884999999999999,0.179,0.4352499999999999,0.34025,0.5544999999999999
669,1338000,0.455,0.735,0.855,0.17,0.39399999999999996,0.4912499999999998,0.7899999999999998,0.183,0.4426249999999999,0.34125,0.5659374999999998
670,1340000,0.435,0.535,0.735,0.16,0.39749999999999996,0.5007499999999998,0.7897499999999998,0.18175,0.4491249999999999,0.3435625,0.5729999999999998
671,1342000,0.545,0.555,0.79,0.24,0.40625,0.5014999999999997,0.7957499999999998,0.19025,0.45387499999999986,0.35225,0.5750624999999998
672,1344000,0.495,0.455,0.765,0.195,0.414,0.4877499999999997,0.7914999999999999,0.1935,0.4508749999999998,0.358875,0.5636874999999997
673,1346000,0.285,0.62,0.66,0.18,0.41475,0.49449999999999966,0.7829999999999997,0.196,0.45462499999999983,0.3600625,0.5666249999999997
674,1348000,0.485,0.425,0.75,0.17,0.42275,0.4914999999999997,0.7847499999999998,0.19849999999999998,0.4571249999999999,0.3666875,0.5648124999999997
675,1350000,0.46,0.43,0.855,0.165,0.4277500000000001,0.48999999999999966,0.7909999999999998,0.20274999999999999,0.45887499999999987,0.37150000000000005,0.5652499999999997
676,1352000,0.46,0.42,0.82,0.18,0.4280000000000001,0.48999999999999966,0.7954999999999999,0.20149999999999996,0.45899999999999985,0.37137500000000007,0.5663749999999996
677,1354000,0.445,0.59,0.815,0.255,0.4330000000000001,0.4992499999999997,0.7922499999999999,0.20549999999999996,0.4661249999999999,0.3761250000000001,0.5724999999999998
678,1356000,0.435,0.545,0.775,0.23,0.43375000000000014,0.5077499999999997,0.78975,0.20725,0.4707499999999999,0.3771250000000001,0.5782499999999997
679,1358000,0.45,0.55,0.79,0.23,0.4370000000000001,0.5094999999999997,0.7872499999999999,0.211,0.47324999999999995,0.3805000000000001,0.5789374999999998
680,1360000,0.36,0.64,0.835,0.16,0.43400000000000005,0.5167499999999998,0.78975,0.20825,0.47537499999999994,0.3775625,0.5849999999999999
681,1362000,0.425,0.635,0.72,0.245,0.43025000000000013,0.5279999999999998,0.7847499999999998,0.20950000000000002,0.47912499999999997,0.37506250000000013,0.5921874999999999
682,1364000,0.405,0.62,0.76,0.205,0.4327500000000001,0.5397499999999997,0.78375,0.20800000000000002,0.4862499999999999,0.3765625000000001,0.6007499999999998
683,1366000,0.4,0.44,0.88,0.27,0.4330000000000001,0.5359999999999997,0.788,0.2085,0.48449999999999993,0.37687500000000007,0.5989999999999998
684,1368000,0.415,0.615,0.9,0.24,0.43375,0.5409999999999997,0.792,0.21075,0.4873749999999999,0.378,0.6037499999999998
685,1370000,0.415,0.565,0.845,0.255,0.43574999999999997,0.5472499999999997,0.7999999999999999,0.2145,0.4914999999999998,0.38043749999999993,0.6104374999999997
686,1372000,0.465,0.53,0.6,0.225,0.43025,0.5424999999999996,0.7877499999999998,0.21599999999999997,0.48637499999999984,0.3766875,0.6038124999999998
687,1374000,0.295,0.645,0.775,0.3,0.42725,0.5539999999999996,0.7877499999999998,0.21874999999999994,0.4906249999999998,0.37512500000000004,0.6124374999999996
688,1376000,0.46,0.76,0.845,0.155,0.4295000000000001,0.5654999999999997,0.7884999999999999,0.21149999999999997,0.4974999999999999,0.3750000000000001,0.6212499999999997
689,1378000,0.55,0.685,0.885,0.13,0.43425000000000014,0.5629999999999997,0.7899999999999998,0.20949999999999996,0.49862499999999993,0.37806250000000013,0.6197499999999998
690,1380000,0.45,0.65,0.815,0.21,0.43500000000000005,0.5687499999999998,0.7939999999999999,0.21199999999999997,0.5018749999999998,0.37925000000000003,0.6250624999999999
691,1382000,0.48,0.485,0.485,0.205,0.4317500000000001,0.5652499999999997,0.7787499999999999,0.21024999999999996,0.4984999999999999,0.37637500000000007,0.6186249999999998
692,1384000,0.425,0.565,0.835,0.23,0.42825000000000013,0.5707499999999996,0.78225,0.21199999999999997,0.4994999999999999,0.37418750000000006,0.6236249999999998
693,1386000,0.645,0.435,0.81,0.26,0.44625000000000015,0.5614999999999998,0.78975,0.21599999999999997,0.503875,0.38868750000000013,0.6185624999999999
694,1388000,0.46,0.635,0.755,0.245,0.4450000000000002,0.5719999999999997,0.7899999999999998,0.21974999999999997,0.5085,0.3886875000000001,0.6264999999999998
695,1390000,0.46,0.53,0.81,0.24,0.4450000000000002,0.5769999999999997,0.7877499999999997,0.22349999999999998,0.5109999999999999,0.3896250000000001,0.6296874999999997
696,1392000,0.47,0.62,0.895,0.3,0.4455000000000002,0.5869999999999996,0.7914999999999998,0.22949999999999998,0.5162499999999999,0.3915000000000001,0.6381249999999996
697,1394000,0.425,0.6,0.85,0.24,0.44450000000000023,0.5874999999999997,0.7932499999999998,0.22875,0.516,0.3905625000000002,0.6389374999999997
698,1396000,0.375,0.545,0.875,0.215,0.44150000000000017,0.5874999999999997,0.7982499999999997,0.22799999999999998,0.5145,0.3881250000000001,0.6401874999999997
699,1398000,0.4,0.645,0.72,0.14,0.4390000000000002,0.5922499999999996,0.7947499999999998,0.22349999999999995,0.5156249999999999,0.38512500000000016,0.6428749999999996
700,1400000,0.42,0.73,0.855,0.19,0.4420000000000003,0.5967499999999996,0.7957499999999997,0.22499999999999995,0.5193749999999999,0.3877500000000002,0.6464999999999996
701,1402000,0.39,0.68,0.845,0.24,0.44025000000000025,0.5989999999999995,0.8019999999999998,0.22474999999999995,0.5196249999999999,0.3863750000000002,0.6497499999999996
702,1404000,0.45,0.44,0.765,0.21,0.4425000000000002,0.5899999999999996,0.8022499999999997,0.22499999999999995,0.5162499999999999,0.3881250000000001,0.6430624999999996
703,1406000,0.35,0.515,0.91,0.19,0.4400000000000002,0.5937499999999997,0.8037499999999997,0.221,0.516875,0.3852500000000002,0.6462499999999998
704,1408000,0.415,0.585,0.855,0.2,0.4400000000000002,0.5922499999999997,0.8014999999999999,0.219,0.516125,0.3847500000000002,0.6445624999999997
705,1410000,0.41,0.645,0.74,0.24,0.43975000000000025,0.5962499999999997,0.7962499999999998,0.21825,0.518,0.3843750000000002,0.6462499999999998
706,1412000,0.535,0.655,0.87,0.245,0.44325000000000025,0.6024999999999997,0.8097499999999996,0.21925000000000003,0.522875,0.38725000000000015,0.6543124999999997
707,1414000,0.495,0.555,0.775,0.185,0.45325000000000026,0.5979999999999996,0.8097499999999996,0.21350000000000002,0.525625,0.39331250000000023,0.6509374999999996
708,1416000,0.36,0.64,0.725,0.23,0.44825000000000015,0.5919999999999997,0.8037499999999997,0.21725000000000003,0.520125,0.39050000000000007,0.6449374999999997
709,1418000,0.43,0.6,0.77,0.21,0.44225000000000014,0.5877499999999997,0.7979999999999998,0.22125000000000003,0.5149999999999999,0.3870000000000001,0.6403124999999996
710,1420000,0.38,0.61,0.7,0.27,0.4387500000000002,0.5857499999999997,0.7922499999999999,0.22425,0.5122499999999999,0.38512500000000016,0.6373749999999998
711,1422000,0.455,0.675,0.8,0.26,0.43750000000000017,0.5952499999999997,0.8079999999999998,0.227,0.5163749999999999,0.38487500000000013,0.6484374999999998
712,1424000,0.545,0.58,0.77,0.32,0.4435000000000001,0.5959999999999998,0.8047499999999997,0.23149999999999998,0.5197499999999999,0.39050000000000007,0.6481874999999998
713,1426000,0.515,0.53,0.78,0.235,0.43700000000000017,0.6007499999999997,0.8032499999999999,0.23025,0.518875,0.3853125000000001,0.6513749999999997
714,1428000,0.49,0.56,0.75,0.32,0.43850000000000017,0.5969999999999998,0.8029999999999999,0.23400000000000004,0.5177499999999999,0.38737500000000014,0.6484999999999999
715,1430000,0.485,0.68,0.87,0.255,0.4397500000000001,0.6044999999999997,0.806,0.23475000000000001,0.522125,0.38850000000000007,0.6548749999999998
716,1432000,0.59,0.715,0.785,0.24,0.44575000000000004,0.6092499999999997,0.8005000000000001,0.23175000000000004,0.5274999999999999,0.39225000000000004,0.6570624999999998
717,1434000,0.51,0.605,0.83,0.23,0.45,0.6094999999999998,0.7995,0.23125000000000004,0.5297499999999999,0.3953125,0.6569999999999999
718,1436000,0.505,0.4,0.79,0.19,0.4565,0.6022499999999998,0.79525,0.23000000000000007,0.5293749999999999,0.399875,0.6504999999999999
719,1438000,0.54,0.58,0.8,0.295,0.4635000000000001,0.5989999999999999,0.79925,0.23775000000000007,0.53125,0.4070625000000001,0.6490624999999999
720,1440000,0.475,0.62,0.81,0.265,0.46625000000000005,0.5934999999999998,0.797,0.24150000000000005,0.5298749999999999,0.41006250000000005,0.6443749999999999
721,1442000,0.43,0.61,0.5,0.25,0.46825,0.5899999999999997,0.77975,0.24200000000000005,0.5291249999999998,0.4116875,0.6374374999999998
722,1444000,0.575,0.585,0.85,0.26,0.47450000000000003,0.5972499999999997,0.784,0.24450000000000002,0.5358749999999999,0.41700000000000004,0.6439374999999998
723,1446000,0.415,0.5,0.9,0.29,0.47775,0.5964999999999997,0.7834999999999999,0.2495,0.5371249999999999,0.42068750000000005,0.6432499999999997
724,1448000,0.375,0.68,0.875,0.28,0.47575,0.6012499999999997,0.7844999999999999,0.2535,0.5384999999999999,0.4201875,0.6470624999999998
725,1450000,0.52,0.615,0.83,0.305,0.48125,0.5997499999999998,0.7889999999999998,0.25675,0.5404999999999999,0.42512500000000003,0.6470624999999998
726,1452000,0.44,0.625,0.825,0.335,0.4765,0.5982499999999998,0.7867499999999998,0.26125,0.5373749999999999,0.4226875,0.6453749999999998
727,1454000,0.395,0.685,0.795,0.275,0.4715,0.6047499999999999,0.7877499999999998,0.26575000000000004,0.538125,0.4200625,0.6504999999999999
728,1456000,0.56,0.495,0.775,0.305,0.48150000000000004,0.5974999999999998,0.7902499999999999,0.26949999999999996,0.5394999999999999,0.4285,0.6456874999999999
729,1458000,0.61,0.57,0.79,0.23,0.49050000000000005,0.5959999999999999,0.79125,0.2705,0.54325,0.43550000000000005,0.6448124999999999
730,1460000,0.415,0.5,0.79,0.295,0.49224999999999997,0.5904999999999998,0.79575,0.27175000000000005,0.5413749999999999,0.437125,0.6418124999999999
731,1462000,0.61,0.51,0.8,0.345,0.4999999999999999,0.5822499999999998,0.79575,0.276,0.5411249999999999,0.4439999999999999,0.6356249999999999
732,1464000,0.51,0.705,0.77,0.255,0.4982499999999999,0.5884999999999998,0.79575,0.27275,0.5433749999999998,0.44187499999999996,0.6403124999999998
733,1466000,0.39,0.51,0.82,0.23,0.4919999999999999,0.5874999999999998,0.79775,0.2725,0.5397499999999998,0.4371249999999999,0.6400624999999998
734,1468000,0.45,0.57,0.815,0.305,0.4899999999999999,0.5879999999999999,0.8009999999999999,0.27175,0.5389999999999999,0.4354374999999999,0.6412499999999999
735,1470000,0.435,0.55,0.84,0.28,0.48749999999999993,0.5814999999999999,0.7995,0.273,0.5345,0.433875,0.6359999999999999
736,1472000,0.505,0.585,0.88,0.375,0.48324999999999996,0.5749999999999998,0.80425,0.27975,0.5291249999999998,0.43237499999999995,0.6323124999999999
737,1474000,0.59,0.66,0.77,0.345,0.48724999999999996,0.5777499999999998,0.8012500000000001,0.2855,0.5324999999999999,0.43681249999999994,0.6336249999999999
738,1476000,0.5,0.45,0.905,0.315,0.48699999999999993,0.5802499999999997,0.8070000000000002,0.29174999999999995,0.5336249999999998,0.43818749999999995,0.6369374999999998
739,1478000,0.55,0.635,0.855,0.265,0.4875,0.5829999999999997,0.8097500000000002,0.29024999999999995,0.5352499999999999,0.43818749999999995,0.6396874999999999
740,1480000,0.58,0.62,0.78,0.255,0.49275,0.5829999999999997,0.8082500000000004,0.28974999999999995,0.5378749999999999,0.442,0.6393125
741,1482000,0.445,0.795,0.715,0.21,0.49350000000000005,0.5922499999999997,0.8190000000000003,0.28774999999999995,0.5428749999999999,0.4420625,0.6489374999999998
742,1484000,0.5,0.67,0.92,0.235,0.4897500000000001,0.5964999999999998,0.8225000000000003,0.2865,0.543125,0.43893750000000004,0.6529999999999999
743,1486000,0.505,0.68,0.835,0.29,0.4942500000000002,0.6054999999999998,0.8192500000000005,0.2865,0.549875,0.44231250000000016,0.6589375
744,1488000,0.645,0.72,0.875,0.33,0.5077500000000001,0.6074999999999998,0.8192500000000005,0.289,0.557625,0.4530625000000001,0.6604375
745,1490000,0.595,0.785,0.75,0.255,0.5115000000000002,0.6159999999999999,0.8152500000000005,0.2865,0.56375,0.4552500000000001,0.6658125
746,1492000,0.475,0.645,0.8,0.21,0.5132500000000002,0.6169999999999998,0.8140000000000006,0.28025,0.565125,0.4550000000000002,0.66625
747,1494000,0.56,0.725,0.81,0.235,0.5215000000000003,0.6189999999999998,0.8147500000000004,0.27825,0.57025,0.46068750000000025,0.6679375
748,1496000,0.525,0.655,0.885,0.405,0.5197500000000003,0.6269999999999998,0.8202500000000006,0.28325,0.573375,0.46062500000000023,0.6753125
749,1498000,0.585,0.6,0.915,0.19,0.5185000000000002,0.6284999999999997,0.8265000000000006,0.28125,0.5734999999999999,0.45918750000000014,0.6779999999999999
750,1500000,0.5,0.775,0.865,0.285,0.5227500000000003,0.6422499999999998,0.8302500000000006,0.28075,0.5825,0.4622500000000002,0.6892499999999999
751,1502000,0.62,0.675,0.78,0.29,0.5232500000000002,0.6504999999999999,0.8292500000000006,0.278,0.586875,0.46193750000000017,0.6951875000000001
752,1504000,0.52,0.73,0.835,0.315,0.5237500000000003,0.6517499999999998,0.8325000000000007,0.281,0.58775,0.46306250000000027,0.6969375
753,1506000,0.55,0.615,0.795,0.24,0.5317500000000003,0.6569999999999998,0.8312500000000007,0.28150000000000003,0.5943750000000001,0.46918750000000026,0.7005625
754,1508000,0.52,0.64,0.64,0.265,0.5352500000000002,0.6604999999999999,0.8225000000000007,0.2795,0.597875,0.4713125000000002,0.7010000000000001
755,1510000,0.525,0.695,0.645,0.255,0.5397500000000003,0.6677499999999998,0.8127500000000006,0.27825,0.60375,0.4743750000000002,0.7040000000000001
756,1512000,0.43,0.52,0.905,0.31,0.5360000000000003,0.6644999999999998,0.8140000000000007,0.275,0.60025,0.4707500000000002,0.701875
757,1514000,0.43,0.515,0.68,0.325,0.5280000000000002,0.6572499999999998,0.8095000000000008,0.274,0.592625,0.4645000000000002,0.6953125
758,1516000,0.5,0.62,0.765,0.235,0.5280000000000002,0.6657499999999998,0.8025000000000008,0.27,0.596875,0.4635000000000002,0.6999375000000001
759,1518000,0.49,0.665,0.77,0.335,0.5250000000000001,0.6672499999999999,0.7982500000000007,0.2735,0.596125,0.4621250000000001,0.7000000000000001
760,1520000,0.465,0.56,0.815,0.2,0.5192500000000002,0.6642499999999999,0.8000000000000007,0.27075000000000005,0.59175,0.45712500000000017,0.6981875000000001
761,1522000,0.605,0.59,0.9,0.22,0.5272500000000002,0.6539999999999999,0.8092500000000007,0.27125000000000005,0.5906250000000001,0.46325000000000016,0.6928125
762,1524000,0.43,0.615,0.83,0.295,0.5237500000000002,0.6512499999999999,0.8047500000000005,0.27425,0.5875,0.4613750000000001,0.689625
763,1526000,0.52,0.68,0.74,0.2,0.5245000000000001,0.6512499999999999,0.8000000000000004,0.26975000000000005,0.5878749999999999,0.46081250000000007,0.6884375
764,1528000,0.58,0.68,0.71,0.365,0.5212500000000001,0.6492499999999999,0.7917500000000004,0.2715,0.58525,0.45881250000000007,0.684875
765,1530000,0.605,0.69,0.855,0.305,0.5217500000000002,0.6444999999999999,0.7970000000000004,0.274,0.583125,0.4598125000000001,0.682625
766,1532000,0.5,0.78,0.91,0.295,0.5230000000000001,0.6512499999999999,0.8025000000000004,0.27825,0.587125,0.46181250000000007,0.6890625
767,1534000,0.555,0.81,0.715,0.32,0.52275,0.6554999999999999,0.7977500000000004,0.28250000000000003,0.5891249999999999,0.46268750000000003,0.6910624999999999
768,1536000,0.595,0.685,0.47,0.365,0.5262500000000001,0.6569999999999999,0.7770000000000004,0.2805,0.5916250000000001,0.4648125000000001,0.687
769,1538000,0.58,0.71,0.72,0.275,0.5260000000000001,0.6624999999999999,0.7672500000000004,0.28475,0.59425,0.4656875000000001,0.6886875
770,1540000,0.65,0.595,0.915,0.27,0.5335000000000002,0.6535,0.7697500000000004,0.284,0.5935000000000001,0.4711250000000002,0.6825625000000001
771,1542000,0.535,0.775,0.8,0.285,0.5292500000000002,0.6584999999999999,0.7707500000000004,0.28375,0.593875,0.46787500000000015,0.6865625
772,1544000,0.52,0.76,0.85,0.265,0.5292500000000002,0.6599999999999999,0.7715000000000003,0.28124999999999994,0.5946250000000001,0.46725000000000017,0.687875
773,1546000,0.565,0.63,0.86,0.32,0.5300000000000001,0.66075,0.7747500000000003,0.28524999999999995,0.595375,0.4688125000000001,0.68925
774,1548000,0.47,0.75,0.82,0.445,0.5275000000000002,0.6662499999999999,0.7837500000000002,0.29425,0.596875,0.4691875000000001,0.6956249999999999
775,1550000,0.845,0.765,0.88,0.345,0.5435000000000002,0.6697499999999998,0.7955000000000002,0.29874999999999996,0.606625,0.48231250000000014,0.7011875
776,1552000,0.535,0.665,0.855,0.285,0.5487500000000003,0.6769999999999999,0.7930000000000003,0.2975,0.6128750000000001,0.48593750000000024,0.706
777,1554000,0.565,0.755,0.885,0.295,0.5555000000000002,0.689,0.8032500000000002,0.296,0.6222500000000001,0.49062500000000014,0.7175625
778,1556000,0.555,0.64,0.855,0.3,0.5582500000000002,0.6900000000000001,0.8077500000000002,0.29924999999999996,0.6241250000000002,0.4935000000000002,0.7194375000000002
779,1558000,0.65,0.76,0.825,0.255,0.5662500000000003,0.69475,0.8105000000000002,0.29524999999999996,0.6305000000000001,0.4985000000000002,0.7236875
780,1560000,0.65,0.67,0.855,0.27,0.5755000000000002,0.7002499999999999,0.8125000000000002,0.29874999999999996,0.6378750000000001,0.5063125000000002,0.7283124999999999
781,1562000,0.435,0.715,0.86,0.37,0.5670000000000003,0.7064999999999999,0.8105000000000002,0.30624999999999997,0.6367500000000001,0.5018125000000002,0.7324999999999999
782,1564000,0.575,0.665,0.82,0.395,0.5742500000000003,0.7089999999999999,0.8100000000000003,0.31124999999999997,0.6416250000000001,0.5085000000000002,0.7342500000000001
783,1566000,0.45,0.77,0.785,0.34,0.5707500000000002,0.7134999999999999,0.8122500000000004,0.31825,0.6421250000000001,0.5076250000000001,0.7381875
784,1568000,0.56,0.755,0.875,0.4,0.5697500000000002,0.7172499999999999,0.8205000000000003,0.31999999999999995,0.6435000000000001,0.5073125000000002,0.7430625000000001
785,1570000,0.63,0.5,0.87,0.38,0.5710000000000003,0.70775,0.8212500000000004,0.32375,0.6393750000000001,0.5091875000000002,0.7361250000000001
786,1572000,0.55,0.66,0.84,0.37,0.5735000000000003,0.70175,0.8177500000000004,0.3275,0.6376250000000001,0.5120000000000002,0.73075
787,1574000,0.535,0.61,0.73,0.175,0.5725000000000003,0.69175,0.8185000000000004,0.32025,0.6321250000000002,0.5094375000000003,0.7234375000000002
788,1576000,0.54,0.73,0.825,0.24,0.5697500000000002,0.694,0.8362500000000004,0.31399999999999995,0.6318750000000001,0.5058125000000001,0.7295625000000001
789,1578000,0.535,0.785,0.85,0.32,0.5675000000000002,0.6977499999999999,0.8427500000000006,0.31625,0.632625,0.5046875000000002,0.734
790,1580000,0.53,0.715,0.805,0.245,0.5615000000000002,0.7037499999999999,0.8372500000000006,0.31499999999999995,0.632625,0.4998750000000002,0.737125
791,1582000,0.555,0.7,0.49,0.385,0.5625000000000002,0.6999999999999998,0.8217500000000004,0.31999999999999995,0.6312500000000001,0.5018750000000002,0.7304375000000001
792,1584000,0.455,0.74,0.725,0.32,0.5592500000000002,0.6989999999999998,0.8155000000000004,0.32275,0.629125,0.5001250000000002,0.728125
793,1586000,0.58,0.75,0.795,0.315,0.5600000000000003,0.7049999999999998,0.8122500000000006,0.32249999999999995,0.6325000000000001,0.5006250000000002,0.7318125
794,1588000,0.285,0.65,0.94,0.28,0.5507500000000002,0.6999999999999998,0.8182500000000006,0.31425,0.625375,0.4916250000000001,0.7295625000000001
795,1590000,0.585,0.745,0.845,0.27,0.5377500000000002,0.6989999999999997,0.8165000000000007,0.3105,0.6183749999999999,0.48093750000000013,0.728375
796,1592000,0.655,0.81,0.7,0.19,0.5437500000000002,0.7062499999999998,0.8087500000000005,0.30575,0.625,0.4842500000000001,0.731875
797,1594000,0.505,0.64,0.81,0.43,0.5407500000000003,0.7004999999999998,0.8050000000000004,0.3125,0.620625,0.4836875000000002,0.7266249999999999
798,1596000,0.535,0.68,0.83,0.335,0.5397500000000003,0.7024999999999998,0.8037500000000003,0.31425000000000003,0.621125,0.4833750000000002,0.7278125
799,1598000,0.42,0.56,0.815,0.25,0.5282500000000002,0.6924999999999998,0.8032500000000005,0.314,0.610375,0.47468750000000015,0.7201875


==> data/processed_succ_medium.csv <==
,episode,0,1,2,3,0r,1r,2r,3r,median,lq,uq
0,0,0.0,0.0,0.0,0.0,,,,,,,
1,2000,0.0,0.0,0.0,0.0,,,,,,,
2,4000,0.0,0.0,0.0,0.0,,,,,,,
3,6000,0.0,0.0,0.0,0.0,,,,,,,
4,8000,0.0,0.0,0.0,0.0,,,,,,,
5,10000,0.0,0.0,0.0,0.0,,,,,,,
6,12000,0.0,0.0,0.0,0.0,,,,,,,
7,14000,0.0,0.0,0.0,0.0,,,,,,,
8,16000,0.0,0.0,0.0,0.0,,,,,,,
9,18000,0.0,0.0,0.0,0.0,,,,,,,
10,20000,0.0,0.0,0.0,0.0,,,,,,,
11,22000,0.0,0.0,0.0,0.0,,,,,,,
12,24000,0.0,0.0,0.0,0.0,,,,,,,
13,26000,0.0,0.0,0.0,0.0,,,,,,,
14,28000,0.0,0.0,0.0,0.0,,,,,,,
15,30000,0.0,0.0,0.0,0.0,,,,,,,
16,32000,0.0,0.0,0.0,0.0,,,,,,,
17,34000,0.0,0.0,0.0,0.0,,,,,,,
18,36000,0.0,0.0,0.0,0.0,,,,,,,
19,38000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
20,40000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
21,42000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
22,44000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
23,46000,0.0,0.0,0.0,0.005,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
24,48000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
25,50000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,6.25e-05
26,52000,0.0,0.0,0.0,0.005,0.0,0.0,0.0,0.0005,0.0,0.0,0.000125
27,54000,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0005,0.0,0.0,0.000125
28,56000,0.0,0.005,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
29,58000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
30,60000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
31,62000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
32,64000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
33,66000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
34,68000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
35,70000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
36,72000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
37,74000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
38,76000,0.0,0.0,0.0,0.0,0.0,0.00025,0.0,0.0005,0.000125,0.0,0.0003125
39,78000,0.0,0.005,0.0,0.0,0.0,0.0005,0.0,0.0005,0.00025,0.0,0.0005
40,80000,0.0,0.0,0.0,0.0,0.0,0.0005,0.0,0.0005,0.00025,0.0,0.0005
41,82000,0.0,0.0,0.0,0.0,0.0,0.0005,0.0,0.0005,0.00025,0.0,0.0005
42,84000,0.0,0.005,0.0,0.005,0.0,0.00075,0.0,0.00075,0.000375,0.0,0.00075
43,86000,0.0,0.0,0.0,0.0,0.0,0.00075,0.0,0.0004999999999999999,0.00024999999999999995,0.0,0.0005624999999999998
44,88000,0.0,0.0,0.0,0.0,0.0,0.00075,0.0,0.0004999999999999999,0.00024999999999999995,0.0,0.0005624999999999998
45,90000,0.0,0.005,0.0,0.0,0.0,0.001,0.0,0.0004999999999999999,0.00024999999999999995,0.0,0.0006249999999999999
46,92000,0.0,0.0,0.0,0.005,0.0,0.001,0.0,0.0004999999999999999,0.00024999999999999995,0.0,0.0006249999999999999
47,94000,0.0,0.0,0.0,0.0,0.0,0.001,0.0,0.0004999999999999999,0.00024999999999999995,0.0,0.0006249999999999999
48,96000,0.0,0.0,0.0,0.005,0.0,0.00075,0.0,0.00075,0.000375,0.0,0.00075
49,98000,0.0,0.0,0.0,0.005,0.0,0.00075,0.0,0.001,0.000375,0.0,0.0008125000000000001
50,100000,0.0,0.005,0.005,0.0,0.0,0.001,0.00025,0.001,0.000625,0.0001875,0.001
51,102000,0.0,0.005,0.0,0.0,0.0,0.00125,0.00025,0.001,0.000625,0.0001875,0.0010625
52,104000,0.0,0.005,0.0,0.0,0.0,0.0015,0.00025,0.001,0.000625,0.0001875,0.0011250000000000001
53,106000,0.0,0.01,0.0,0.005,0.0,0.002,0.00025,0.00125,0.00075,0.0001875,0.0014375
54,108000,0.0,0.005,0.005,0.0,0.0,0.00225,0.0005,0.00125,0.000875,0.000375,0.0015
55,110000,0.0,0.005,0.0,0.0,0.0,0.0024999999999999996,0.0005,0.00125,0.000875,0.000375,0.0015624999999999999
56,112000,0.0,0.0,0.0,0.0,0.0,0.0024999999999999996,0.0005,0.00125,0.000875,0.000375,0.0015624999999999999
57,114000,0.005,0.0,0.0,0.005,0.00025,0.0024999999999999996,0.0005,0.0015,0.001,0.0004375,0.00175
58,116000,0.0,0.0,0.0,0.01,0.00025,0.0024999999999999996,0.0005,0.002,0.00125,0.0004375,0.002125
59,118000,0.0,0.0,0.0,0.01,0.00025,0.00225,0.0005,0.0025,0.001375,0.0004375,0.0023125
60,120000,0.01,0.01,0.0,0.015,0.00075,0.00275,0.0005,0.0032500000000000003,0.0017499999999999998,0.0006875000000000001,0.002875
61,122000,0.0,0.0,0.005,0.0,0.00075,0.00275,0.00075,0.0032500000000000003,0.0017499999999999998,0.00075,0.002875
62,124000,0.005,0.0,0.0,0.005,0.001,0.0025,0.00075,0.0032500000000000003,0.00175,0.0009375,0.0026875
63,126000,0.0,0.005,0.0,0.0,0.001,0.00275,0.00075,0.0032500000000000003,0.001875,0.0009375,0.002875
64,128000,0.0,0.0,0.0,0.005,0.001,0.00275,0.00075,0.0035000000000000005,0.001875,0.0009375,0.0029375
65,130000,0.0,0.0,0.01,0.005,0.001,0.0025,0.00125,0.0037500000000000007,0.001875,0.0011875,0.0028125
66,132000,0.0,0.0,0.0,0.0,0.001,0.0025,0.00125,0.0035000000000000005,0.001875,0.0011875,0.00275
67,134000,0.0,0.005,0.0,0.005,0.001,0.00275,0.00125,0.0037500000000000007,0.002,0.0011875,0.003
68,136000,0.0,0.0,0.005,0.0,0.001,0.00275,0.0015,0.0035000000000000005,0.002125,0.0013750000000000001,0.0029375
69,138000,0.0,0.01,0.0,0.005,0.001,0.0032500000000000003,0.0015,0.0035000000000000005,0.0023750000000000004,0.0013750000000000001,0.0033125000000000003
70,140000,0.0,0.01,0.005,0.005,0.001,0.0034999999999999996,0.0015,0.0037500000000000007,0.0024999999999999996,0.0013750000000000001,0.0035624999999999997
71,142000,0.0,0.02,0.0,0.005,0.001,0.0042499999999999994,0.0015,0.004000000000000001,0.0027500000000000007,0.0013750000000000001,0.004062500000000001
72,144000,0.0,0.0,0.005,0.005,0.001,0.003999999999999999,0.0017500000000000003,0.004250000000000001,0.002875,0.0015625000000000003,0.004062499999999999
73,146000,0.0,0.0,0.0,0.005,0.001,0.0034999999999999996,0.0017500000000000003,0.004250000000000001,0.0026249999999999997,0.0015625000000000003,0.0036875
74,148000,0.0,0.01,0.0,0.0,0.001,0.003749999999999999,0.0015,0.004250000000000001,0.0026249999999999997,0.0013750000000000001,0.003874999999999999
75,150000,0.0,0.0,0.0,0.005,0.001,0.0034999999999999988,0.0015,0.004500000000000001,0.0024999999999999996,0.0013750000000000001,0.003749999999999999
76,152000,0.0,0.005,0.01,0.005,0.001,0.003749999999999999,0.002,0.004750000000000002,0.0028749999999999995,0.00175,0.003999999999999999
77,154000,0.005,0.01,0.0,0.005,0.001,0.004249999999999999,0.002,0.004750000000000002,0.0031249999999999993,0.00175,0.0043749999999999995
78,156000,0.0,0.01,0.01,0.0,0.001,0.004749999999999999,0.0025,0.004250000000000002,0.0033750000000000013,0.002125,0.004375000000000001
79,158000,0.005,0.005,0.015,0.005,0.00125,0.004999999999999999,0.0032500000000000003,0.004000000000000002,0.003625000000000001,0.0027500000000000003,0.004250000000000001
80,160000,0.0,0.0,0.005,0.015,0.00075,0.004499999999999999,0.0035000000000000005,0.004000000000000002,0.003750000000000001,0.0028125000000000008,0.004125000000000001
81,162000,0.0,0.0,0.01,0.0,0.00075,0.004499999999999999,0.00375,0.004000000000000002,0.003875000000000001,0.003,0.004125000000000001
82,164000,0.0,0.01,0.0,0.0,0.0005000000000000001,0.004999999999999999,0.00375,0.003750000000000002,0.0037500000000000007,0.0029375,0.004062500000000002
83,166000,0.0,0.0,0.0,0.005,0.0005000000000000001,0.004749999999999999,0.00375,0.004000000000000002,0.003875000000000001,0.0029375,0.004187500000000001
84,168000,0.0,0.01,0.0,0.005,0.0005000000000000001,0.005249999999999999,0.00375,0.004000000000000002,0.003875000000000001,0.0029375,0.004312500000000001
85,170000,0.0,0.015,0.005,0.005,0.0005000000000000001,0.005999999999999998,0.0035000000000000005,0.004000000000000002,0.003750000000000001,0.0027500000000000007,0.0045000000000000005
86,172000,0.0,0.04,0.0,0.0,0.0005000000000000001,0.007999999999999998,0.0035000000000000005,0.004000000000000002,0.003750000000000001,0.0027500000000000007,0.005000000000000001
87,174000,0.0,0.015,0.005,0.005,0.0005000000000000001,0.008499999999999999,0.0037500000000000007,0.004000000000000002,0.0038750000000000013,0.002937500000000001,0.005125000000000001
88,176000,0.0,0.005,0.02,0.01,0.0005000000000000001,0.008749999999999999,0.0045000000000000005,0.004500000000000002,0.004500000000000001,0.0035000000000000005,0.0055625000000000015
89,178000,0.005,0.02,0.005,0.0,0.0007500000000000001,0.009249999999999998,0.004750000000000001,0.004250000000000002,0.004500000000000001,0.0033750000000000017,0.005875
90,180000,0.0,0.01,0.01,0.0,0.0007500000000000001,0.009249999999999998,0.005,0.004000000000000002,0.0045000000000000005,0.0031875000000000015,0.006062499999999999
91,182000,0.005,0.005,0.0,0.005,0.0010000000000000002,0.008499999999999999,0.005,0.004000000000000002,0.0045000000000000005,0.0032500000000000016,0.005875
92,184000,0.005,0.015,0.015,0.0,0.0012500000000000002,0.00925,0.0055,0.003750000000000001,0.004625000000000001,0.003125000000000001,0.0064375000000000005
93,186000,0.0,0.015,0.005,0.015,0.0012500000000000002,0.01,0.00575,0.004250000000000001,0.005000000000000001,0.0035000000000000014,0.006812500000000001
94,188000,0.0,0.005,0.015,0.005,0.0012500000000000002,0.00975,0.006500000000000001,0.004500000000000001,0.005500000000000001,0.0036875000000000015,0.007312500000000001
95,190000,0.0,0.045,0.025,0.0,0.0012500000000000002,0.012,0.00775,0.004250000000000001,0.006,0.0035000000000000014,0.008812500000000001
96,192000,0.0,0.01,0.0,0.015,0.0012500000000000002,0.01225,0.0072499999999999995,0.004750000000000001,0.006,0.003875000000000001,0.0085
97,194000,0.0,0.01,0.005,0.015,0.0010000000000000002,0.01225,0.0075,0.00525,0.0063750000000000005,0.0041875,0.0086875
98,196000,0.0,0.005,0.0,0.005,0.0010000000000000002,0.012,0.006999999999999999,0.0055000000000000005,0.00625,0.004375,0.00825
99,198000,0.0,0.0,0.01,0.015,0.0007500000000000001,0.01175,0.006750000000000001,0.006,0.0063750000000000005,0.004687500000000001,0.008
100,200000,0.005,0.015,0.005,0.02,0.0010000000000000002,0.0125,0.006750000000000001,0.0062499999999999995,0.006500000000000001,0.0049375,0.0081875
101,202000,0.005,0.005,0.005,0.0,0.0012500000000000002,0.012750000000000001,0.006500000000000001,0.0062499999999999995,0.0063750000000000005,0.005,0.0080625
102,204000,0.005,0.025,0.01,0.005,0.0015000000000000002,0.013500000000000002,0.007000000000000001,0.006499999999999999,0.00675,0.0052499999999999995,0.008625
103,206000,0.005,0.03,0.02,0.0,0.0017500000000000003,0.015000000000000003,0.008,0.006249999999999999,0.007124999999999999,0.005124999999999999,0.009750000000000002
104,208000,0.0,0.025,0.005,0.005,0.0017500000000000003,0.015750000000000004,0.00825,0.006249999999999999,0.0072499999999999995,0.005124999999999999,0.010125000000000002
105,210000,0.015,0.005,0.02,0.005,0.0025,0.015250000000000003,0.009,0.006249999999999999,0.007624999999999999,0.005312499999999999,0.010562499999999999
106,212000,0.005,0.02,0.03,0.03,0.00275,0.014250000000000004,0.010499999999999999,0.007749999999999998,0.009124999999999998,0.006499999999999998,0.011437500000000001
107,214000,0.005,0.03,0.025,0.015,0.003,0.015000000000000003,0.0115,0.008249999999999999,0.009874999999999998,0.006937499999999998,0.012375
108,216000,0.01,0.0,0.075,0.01,0.0034999999999999996,0.014750000000000003,0.014249999999999999,0.008249999999999999,0.01125,0.0070624999999999985,0.014374999999999999
109,218000,0.0,0.02,0.015,0.0,0.0032499999999999994,0.014750000000000003,0.01475,0.008249999999999999,0.0115,0.006999999999999998,0.01475
110,220000,0.005,0.005,0.045,0.0,0.0034999999999999996,0.014500000000000002,0.016499999999999997,0.008249999999999999,0.011375,0.0070624999999999985,0.015000000000000003
111,222000,0.01,0.015,0.02,0.005,0.003749999999999999,0.015000000000000003,0.017499999999999998,0.008249999999999999,0.011625,0.0071249999999999985,0.015625000000000003
112,224000,0.0,0.0,0.035,0.02,0.0034999999999999988,0.014250000000000002,0.0185,0.009249999999999998,0.01175,0.007812499999999998,0.015312500000000003
113,226000,0.005,0.025,0.07,0.015,0.003749999999999999,0.014750000000000003,0.02175,0.009249999999999998,0.012,0.007874999999999998,0.0165
114,228000,0.005,0.035,0.055,0.02,0.003999999999999999,0.016250000000000004,0.02375,0.009999999999999997,0.013125000000000001,0.008499999999999997,0.018125000000000002
115,230000,0.01,0.03,0.04,0.005,0.004499999999999999,0.015500000000000005,0.0245,0.010249999999999997,0.012875000000000001,0.008812499999999997,0.017750000000000002
116,232000,0.005,0.035,0.04,0.02,0.004749999999999999,0.016750000000000004,0.026500000000000003,0.010499999999999995,0.013625,0.009062499999999996,0.019187500000000003
117,234000,0.005,0.02,0.045,0.01,0.004999999999999999,0.017250000000000005,0.028500000000000004,0.010249999999999995,0.01375,0.008937499999999996,0.020062500000000004
118,236000,0.0,0.02,0.02,0.0,0.004999999999999999,0.018000000000000006,0.029500000000000005,0.009999999999999995,0.014,0.008749999999999996,0.020875000000000005
119,238000,0.0,0.015,0.04,0.01,0.004999999999999999,0.018750000000000006,0.031000000000000007,0.009749999999999995,0.01425,0.008562499999999995,0.021812500000000005
120,240000,0.0,0.015,0.03,0.015,0.004749999999999999,0.018750000000000006,0.03225000000000001,0.009499999999999996,0.014125000000000002,0.008312499999999997,0.022125000000000006
121,242000,0.01,0.02,0.05,0.0,0.004999999999999999,0.019500000000000007,0.03450000000000001,0.009499999999999996,0.014500000000000002,0.008374999999999997,0.023250000000000007
122,244000,0.005,0.015,0.04,0.03,0.004999999999999999,0.019000000000000006,0.03600000000000001,0.010749999999999996,0.014875000000000001,0.009312499999999996,0.023250000000000007
123,246000,0.015,0.01,0.04,0.015,0.005499999999999999,0.018000000000000006,0.03700000000000001,0.011499999999999996,0.014750000000000001,0.009999999999999997,0.022750000000000006
124,248000,0.005,0.005,0.055,0.02,0.005749999999999999,0.017000000000000005,0.039500000000000014,0.012249999999999995,0.014624999999999999,0.010624999999999996,0.022625000000000006
125,250000,0.01,0.01,0.03,0.015,0.005499999999999999,0.017250000000000005,0.040000000000000015,0.012749999999999994,0.015,0.010937499999999994,0.022937500000000006
126,252000,0.0,0.02,0.02,0.025,0.005249999999999999,0.017250000000000005,0.039500000000000014,0.012499999999999995,0.014875,0.010687499999999996,0.022812500000000006
127,254000,0.0,0.03,0.06,0.025,0.004999999999999998,0.017250000000000005,0.041250000000000016,0.012999999999999994,0.015125,0.010999999999999994,0.023250000000000007
128,256000,0.015,0.035,0.06,0.01,0.005249999999999999,0.019000000000000006,0.040500000000000015,0.012999999999999994,0.016,0.011062499999999994,0.024375000000000008
129,258000,0.005,0.025,0.025,0.005,0.005499999999999999,0.019250000000000007,0.041000000000000016,0.013249999999999994,0.01625,0.011312499999999994,0.024687500000000008
130,260000,0.015,0.02,0.03,0.04,0.005999999999999998,0.020000000000000007,0.040250000000000015,0.015249999999999994,0.017625000000000002,0.012937499999999996,0.02506250000000001
131,262000,0.01,0.06,0.025,0.04,0.005999999999999999,0.022250000000000006,0.040500000000000015,0.016999999999999994,0.019625,0.014249999999999995,0.02681250000000001
132,264000,0.035,0.035,0.08,0.06,0.007749999999999998,0.024000000000000004,0.04275000000000001,0.018999999999999993,0.0215,0.016187499999999994,0.028687500000000005
133,266000,0.01,0.035,0.055,0.06,0.007999999999999998,0.024500000000000004,0.042000000000000016,0.02124999999999999,0.022875,0.01793749999999999,0.028875000000000005
134,268000,0.005,0.06,0.04,0.02,0.007999999999999998,0.025750000000000002,0.041250000000000016,0.02124999999999999,0.023499999999999997,0.01793749999999999,0.029625000000000005
135,270000,0.015,0.03,0.055,0.02,0.008249999999999999,0.025750000000000002,0.042000000000000016,0.021999999999999992,0.023874999999999997,0.018562499999999992,0.029812500000000006
136,272000,0.005,0.04,0.025,0.01,0.008249999999999999,0.026000000000000002,0.041250000000000016,0.02149999999999999,0.023749999999999997,0.018187499999999992,0.029812500000000006
137,274000,0.015,0.03,0.07,0.015,0.008749999999999999,0.026500000000000003,0.04250000000000001,0.02174999999999999,0.024124999999999997,0.018499999999999992,0.030500000000000006
138,276000,0.02,0.025,0.04,0.04,0.009749999999999998,0.026750000000000003,0.04350000000000001,0.02374999999999999,0.025249999999999995,0.02024999999999999,0.030937500000000007
139,278000,0.025,0.01,0.035,0.03,0.011,0.026500000000000003,0.04325000000000001,0.024749999999999987,0.025624999999999995,0.021312499999999988,0.030687500000000006
140,280000,0.055,0.045,0.045,0.01,0.013749999999999998,0.028000000000000004,0.04400000000000001,0.024499999999999987,0.026249999999999996,0.021812499999999988,0.03200000000000001
141,282000,0.015,0.045,0.03,0.01,0.013999999999999999,0.029250000000000005,0.04300000000000001,0.024999999999999988,0.027124999999999996,0.02224999999999999,0.03268750000000001
142,284000,0.035,0.055,0.03,0.02,0.015499999999999996,0.03125000000000001,0.04250000000000001,0.024499999999999987,0.027874999999999997,0.02224999999999999,0.03406250000000001
143,286000,0.02,0.035,0.09,0.02,0.015749999999999997,0.03250000000000001,0.045000000000000005,0.024749999999999987,0.028624999999999998,0.02249999999999999,0.03562500000000001
144,288000,0.015,0.015,0.06,0.05,0.016249999999999997,0.03300000000000001,0.045250000000000005,0.02624999999999999,0.029625,0.02374999999999999,0.03606250000000001
145,290000,0.01,0.035,0.065,0.005,0.016249999999999997,0.03425000000000001,0.04700000000000001,0.025749999999999988,0.03,0.02337499999999999,0.03743750000000001
146,292000,0.015,0.035,0.08,0.02,0.016999999999999998,0.03500000000000001,0.05000000000000001,0.025499999999999988,0.03025,0.02337499999999999,0.038750000000000014
147,294000,0.06,0.015,0.065,0.015,0.019999999999999997,0.03425000000000001,0.05025,0.024999999999999988,0.029625,0.023749999999999986,0.038250000000000006
148,296000,0.025,0.05,0.115,0.03,0.020499999999999997,0.03500000000000001,0.053000000000000005,0.02599999999999999,0.0305,0.024624999999999987,0.03950000000000001
149,298000,0.055,0.025,0.2,0.01,0.023,0.03500000000000001,0.061750000000000006,0.02624999999999999,0.030625,0.025437499999999988,0.04168750000000001
150,300000,0.01,0.04,0.11,0.045,0.02275,0.03600000000000001,0.06575,0.02649999999999999,0.03125,0.025562499999999988,0.04343750000000001
151,302000,0.045,0.06,0.085,0.025,0.024499999999999997,0.03600000000000001,0.06875,0.025749999999999988,0.030875,0.025437499999999988,0.04418750000000001
152,304000,0.035,0.05,0.135,0.035,0.024499999999999994,0.03675000000000001,0.07150000000000001,0.02449999999999999,0.030625000000000003,0.024499999999999994,0.04543750000000001
153,306000,0.03,0.045,0.185,0.025,0.025499999999999995,0.03725000000000001,0.07800000000000001,0.02274999999999999,0.031375,0.024812499999999994,0.047437500000000014
154,308000,0.05,0.05,0.125,0.02,0.027749999999999997,0.03675000000000002,0.08225000000000002,0.02274999999999999,0.03225000000000001,0.026499999999999996,0.048125000000000015
155,310000,0.025,0.035,0.13,0.045,0.028249999999999997,0.03700000000000002,0.08600000000000002,0.023999999999999987,0.03262500000000001,0.027187499999999996,0.049250000000000016
156,312000,0.045,0.02,0.115,0.04,0.03025,0.03600000000000002,0.09050000000000002,0.025499999999999988,0.03312500000000001,0.029062499999999998,0.049625000000000016
157,314000,0.02,0.05,0.115,0.035,0.0305,0.03700000000000002,0.09275000000000003,0.02649999999999999,0.03375000000000001,0.0295,0.050937500000000024
158,316000,0.01,0.04,0.11,0.03,0.03,0.03775000000000002,0.09625000000000003,0.02599999999999999,0.03387500000000001,0.028999999999999998,0.05237500000000002
159,318000,0.02,0.045,0.115,0.06,0.02975,0.03950000000000002,0.10025000000000002,0.02749999999999999,0.03462500000000001,0.029187499999999998,0.05468750000000002
160,320000,0.04,0.05,0.155,0.045,0.028999999999999998,0.03975000000000002,0.10575000000000001,0.02924999999999999,0.0345,0.02918749999999999,0.05625000000000002
161,322000,0.02,0.055,0.09,0.03,0.029249999999999998,0.04025000000000002,0.10875000000000001,0.030249999999999992,0.035250000000000004,0.029999999999999992,0.05737500000000002
162,324000,0.055,0.04,0.075,0.07,0.03025,0.03950000000000002,0.11100000000000003,0.03274999999999999,0.036125000000000004,0.03212499999999999,0.05737500000000002
163,326000,0.01,0.035,0.105,0.06,0.02975,0.03950000000000002,0.11175000000000004,0.03474999999999999,0.037125000000000005,0.03349999999999999,0.05756250000000003
164,328000,0.02,0.045,0.15,0.045,0.03,0.04100000000000002,0.11625000000000003,0.03449999999999999,0.037750000000000006,0.03337499999999999,0.059812500000000025
165,330000,0.02,0.05,0.1,0.07,0.0305,0.04175000000000002,0.11800000000000004,0.03774999999999999,0.03975000000000001,0.0359375,0.06081250000000003
166,332000,0.065,0.04,0.105,0.04,0.033,0.04200000000000002,0.11925000000000004,0.03874999999999999,0.04037500000000001,0.0373125,0.06131250000000002
167,334000,0.025,0.07,0.175,0.04,0.03125,0.04475000000000002,0.12475000000000003,0.039999999999999994,0.04237500000000001,0.0378125,0.06475000000000003
168,336000,0.02,0.05,0.155,0.08,0.031,0.04475000000000002,0.12675,0.04249999999999999,0.043625000000000004,0.039624999999999994,0.06525000000000002
169,338000,0.04,0.07,0.2,0.02,0.03025,0.047000000000000014,0.12675,0.04299999999999999,0.045,0.039812499999999994,0.06693750000000001
170,340000,0.08,0.085,0.185,0.04,0.033749999999999995,0.049250000000000016,0.1305,0.04274999999999999,0.046,0.040499999999999994,0.06956250000000001
171,342000,0.02,0.065,0.115,0.025,0.032499999999999994,0.04950000000000001,0.13200000000000003,0.04274999999999999,0.046125,0.040187499999999994,0.07012500000000002
172,344000,0.02,0.06,0.11,0.03,0.031749999999999994,0.05000000000000001,0.13075,0.04249999999999999,0.04625,0.039812499999999994,0.07018750000000001
173,346000,0.035,0.06,0.105,0.04,0.031999999999999994,0.05075000000000002,0.12675,0.04324999999999999,0.047,0.040437499999999994,0.06975
174,348000,0.065,0.04,0.175,0.075,0.03274999999999999,0.05025000000000002,0.12925,0.045999999999999985,0.048125,0.04268749999999999,0.07
175,350000,0.04,0.07,0.225,0.055,0.03349999999999999,0.052000000000000025,0.134,0.046499999999999986,0.04925,0.04324999999999998,0.07250000000000002
176,352000,0.035,0.07,0.155,0.02,0.03299999999999999,0.05450000000000003,0.13599999999999998,0.045499999999999985,0.05,0.04237499999999998,0.07487500000000002
177,354000,0.085,0.065,0.23,0.03,0.03624999999999999,0.05525000000000002,0.14175,0.045249999999999985,0.05025,0.04299999999999998,0.07687500000000001
178,356000,0.08,0.1,0.27,0.085,0.03974999999999999,0.058250000000000024,0.14975,0.04799999999999998,0.053125000000000006,0.04593749999999998,0.08112500000000002
179,358000,0.08,0.08,0.305,0.04,0.04274999999999998,0.06000000000000003,0.15924999999999997,0.046999999999999986,0.053500000000000006,0.045937499999999985,0.08481250000000001
180,360000,0.11,0.045,0.16,0.075,0.04624999999999998,0.059750000000000025,0.1595,0.04849999999999998,0.054125000000000006,0.04793749999999998,0.08468750000000003
181,362000,0.06,0.055,0.185,0.055,0.04824999999999998,0.059750000000000025,0.16425,0.04974999999999998,0.05475000000000001,0.04937499999999998,0.08587500000000002
182,364000,0.03,0.115,0.27,0.04,0.04699999999999998,0.06350000000000003,0.174,0.04824999999999998,0.05587500000000001,0.04793749999999998,0.09112500000000001
183,366000,0.04,0.07,0.335,0.06,0.04849999999999998,0.06525000000000003,0.1855,0.04824999999999998,0.05687500000000001,0.04843749999999998,0.09531250000000002
184,368000,0.04,0.1,0.215,0.095,0.049499999999999975,0.06800000000000003,0.18875,0.05074999999999998,0.05937500000000001,0.05043749999999998,0.09818750000000002
185,370000,0.085,0.065,0.225,0.11,0.05274999999999998,0.06875000000000003,0.195,0.052749999999999984,0.06075000000000001,0.05274999999999998,0.10031250000000003
186,372000,0.02,0.09,0.285,0.095,0.050499999999999975,0.07125000000000004,0.20399999999999996,0.05549999999999998,0.06337500000000001,0.05424999999999998,0.10443750000000002
187,374000,0.05,0.105,0.34,0.1,0.051749999999999984,0.07300000000000004,0.21224999999999997,0.05849999999999998,0.06575,0.05681249999999998,0.10781250000000002
188,376000,0.09,0.08,0.17,0.13,0.05524999999999999,0.07450000000000004,0.21299999999999994,0.060999999999999985,0.06775,0.059562499999999984,0.10912500000000001
189,378000,0.035,0.06,0.16,0.12,0.05499999999999998,0.07400000000000004,0.21099999999999994,0.06599999999999999,0.07,0.06324999999999999,0.10825000000000001
190,380000,0.055,0.04,0.1,0.085,0.05374999999999998,0.07175000000000004,0.20674999999999993,0.06824999999999999,0.07,0.06462499999999999,0.10550000000000001
191,382000,0.075,0.045,0.3,0.04,0.056499999999999974,0.07075000000000004,0.21599999999999991,0.06899999999999999,0.06987500000000002,0.06587499999999999,0.1070625
192,384000,0.065,0.02,0.39,0.125,0.05874999999999997,0.06875000000000003,0.2299999999999999,0.07375,0.07125000000000001,0.06625000000000002,0.11281249999999998
193,386000,0.07,0.075,0.415,0.18,0.06049999999999998,0.06950000000000003,0.24549999999999988,0.08074999999999999,0.07512500000000001,0.06725000000000002,0.12193749999999996
194,388000,0.07,0.075,0.305,0.175,0.060749999999999985,0.07125000000000002,0.2519999999999999,0.08574999999999999,0.07850000000000001,0.068625,0.12731249999999997
195,390000,0.015,0.085,0.295,0.08,0.059499999999999977,0.07200000000000002,0.2554999999999999,0.087,0.07950000000000002,0.06887500000000002,0.129125
196,392000,0.075,0.09,0.305,0.11,0.06149999999999998,0.07300000000000002,0.26299999999999985,0.0915,0.08225000000000002,0.07012500000000002,0.13437499999999997
197,394000,0.055,0.125,0.3,0.12,0.05999999999999998,0.07600000000000003,0.26649999999999985,0.096,0.08600000000000002,0.07200000000000002,0.13862499999999997
198,396000,0.02,0.14,0.325,0.07,0.056999999999999974,0.07800000000000003,0.2692499999999998,0.09525000000000002,0.08662500000000002,0.07275000000000002,0.13874999999999998
199,398000,0.08,0.05,0.35,0.205,0.056999999999999974,0.07650000000000003,0.2714999999999998,0.10350000000000001,0.09000000000000002,0.07162500000000002,0.14549999999999996
200,400000,0.05,0.09,0.26,0.095,0.05399999999999997,0.07875000000000003,0.2764999999999998,0.10450000000000001,0.09162500000000001,0.07256250000000002,0.14749999999999996
201,402000,0.125,0.065,0.36,0.125,0.05724999999999997,0.07925000000000003,0.28524999999999984,0.10800000000000001,0.09362500000000001,0.07375000000000001,0.15231249999999996
202,404000,0.1,0.1,0.37,0.15,0.06074999999999997,0.07850000000000004,0.2902499999999998,0.1135,0.09600000000000003,0.07406250000000003,0.15768749999999995
203,406000,0.06,0.16,0.35,0.165,0.06174999999999997,0.08300000000000003,0.2909999999999998,0.11875,0.10087500000000002,0.07768750000000002,0.16181249999999994
204,408000,0.045,0.1,0.37,0.255,0.061999999999999965,0.08300000000000003,0.2987499999999998,0.12674999999999997,0.104875,0.07775000000000001,0.16974999999999993
205,410000,0.06,0.115,0.475,0.12,0.06074999999999997,0.08550000000000003,0.3112499999999998,0.12725,0.10637500000000003,0.07931250000000002,0.17324999999999996
206,412000,0.08,0.155,0.285,0.105,0.06374999999999997,0.08875000000000002,0.3112499999999998,0.12774999999999997,0.10825,0.08250000000000002,0.17362499999999992
207,414000,0.095,0.08,0.325,0.19,0.06599999999999998,0.08750000000000004,0.31049999999999983,0.13224999999999998,0.109875,0.08212500000000003,0.17681249999999993
208,416000,0.08,0.15,0.225,0.135,0.06549999999999997,0.09100000000000003,0.3132499999999998,0.13249999999999998,0.11175,0.084625,0.17768749999999994
209,418000,0.035,0.125,0.355,0.14,0.06549999999999997,0.09425000000000003,0.3229999999999998,0.13349999999999998,0.113875,0.08706250000000001,0.18087499999999995
210,420000,0.1,0.08,0.23,0.295,0.06774999999999998,0.09625000000000003,0.3294999999999998,0.14399999999999996,0.120125,0.08912500000000001,0.1903749999999999
211,422000,0.185,0.18,0.405,0.215,0.07324999999999998,0.10300000000000002,0.3347499999999998,0.15274999999999997,0.127875,0.09556250000000001,0.19824999999999993
212,424000,0.09,0.135,0.465,0.165,0.07449999999999998,0.10875000000000001,0.33849999999999986,0.15474999999999997,0.13174999999999998,0.10018750000000001,0.20068749999999996
213,426000,0.06,0.14,0.45,0.115,0.07399999999999998,0.11200000000000002,0.34024999999999983,0.15149999999999997,0.13174999999999998,0.10250000000000001,0.19868749999999993
214,428000,0.095,0.125,0.35,0.225,0.07524999999999998,0.1145,0.34249999999999986,0.15399999999999997,0.13424999999999998,0.1046875,0.20112499999999994
215,430000,0.11,0.075,0.41,0.235,0.07999999999999999,0.11400000000000002,0.34824999999999984,0.16174999999999998,0.137875,0.10550000000000001,0.20837499999999995
216,432000,0.09,0.085,0.24,0.255,0.08075,0.11375000000000002,0.34499999999999986,0.16899999999999998,0.141375,0.10550000000000001,0.21299999999999994
217,434000,0.075,0.115,0.48,0.19,0.08175,0.11325000000000003,0.35399999999999987,0.17249999999999996,0.142875,0.10537500000000002,0.21787499999999993
218,436000,0.055,0.125,0.58,0.27,0.08349999999999999,0.11250000000000002,0.36674999999999985,0.18249999999999997,0.1475,0.10525000000000001,0.22856249999999995
219,438000,0.085,0.185,0.575,0.215,0.08374999999999999,0.11925000000000004,0.3779999999999999,0.18299999999999997,0.151125,0.11037500000000003,0.23174999999999996
220,440000,0.07,0.14,0.385,0.27,0.08474999999999999,0.12175000000000005,0.38424999999999987,0.19174999999999995,0.15675,0.11250000000000004,0.23987499999999992
221,442000,0.14,0.17,0.34,0.145,0.08549999999999999,0.12700000000000006,0.3832499999999999,0.19274999999999995,0.159875,0.11662500000000003,0.24037499999999995
222,444000,0.13,0.19,0.395,0.225,0.087,0.13150000000000003,0.38449999999999995,0.19649999999999995,0.16399999999999998,0.12037500000000001,0.24349999999999997
223,446000,0.175,0.08,0.47,0.295,0.09274999999999999,0.12750000000000003,0.39049999999999996,0.20299999999999999,0.16525,0.11881250000000002,0.24987499999999999
224,448000,0.125,0.145,0.335,0.325,0.09674999999999999,0.12975000000000003,0.38875,0.2065,0.16812500000000002,0.12150000000000002,0.25206249999999997
225,450000,0.1,0.105,0.22,0.285,0.09874999999999998,0.12925000000000003,0.376,0.21475,0.17200000000000001,0.12162500000000001,0.25506249999999997
226,452000,0.16,0.105,0.395,0.22,0.10274999999999998,0.12675000000000003,0.38149999999999995,0.22049999999999997,0.173625,0.12075000000000002,0.26075
227,454000,0.115,0.075,0.52,0.25,0.10374999999999998,0.12650000000000003,0.39124999999999993,0.22349999999999995,0.175,0.12081250000000002,0.26543749999999994
228,456000,0.11,0.175,0.3,0.32,0.10524999999999998,0.12775000000000003,0.3949999999999999,0.23274999999999996,0.18025,0.12212500000000001,0.27331249999999996
229,458000,0.05,0.16,0.365,0.28,0.10599999999999996,0.12950000000000003,0.3954999999999999,0.23975,0.184625,0.12362500000000001,0.2786875
230,460000,0.12,0.195,0.44,0.27,0.10699999999999996,0.13525000000000004,0.40599999999999986,0.2385,0.186875,0.1281875,0.280375
231,462000,0.17,0.21,0.615,0.295,0.10624999999999996,0.13675,0.4164999999999999,0.2425,0.189625,0.129125,0.286
232,464000,0.155,0.235,0.57,0.37,0.10949999999999996,0.14175,0.42174999999999996,0.25275,0.19724999999999998,0.1336875,0.29499999999999993
233,466000,0.055,0.1,0.565,0.215,0.10924999999999996,0.13974999999999999,0.42749999999999994,0.25775,0.19874999999999998,0.132125,0.3001875
234,468000,0.125,0.165,0.305,0.34,0.11074999999999995,0.14175,0.42524999999999996,0.26349999999999996,0.20262499999999997,0.13399999999999998,0.30393749999999997
235,470000,0.145,0.16,0.595,0.265,0.11249999999999996,0.146,0.4345,0.26499999999999996,0.20549999999999996,0.13762499999999997,0.30737499999999995
236,472000,0.11,0.2,0.495,0.255,0.11349999999999996,0.15175,0.4472499999999999,0.26499999999999996,0.20837499999999998,0.1421875,0.31056249999999996
237,474000,0.065,0.1,0.605,0.285,0.11299999999999995,0.151,0.4534999999999999,0.26974999999999993,0.21037499999999998,0.1415,0.3156874999999999
238,476000,0.19,0.07,0.5,0.22,0.11974999999999994,0.14825,0.4494999999999999,0.26724999999999993,0.20774999999999996,0.14112499999999997,0.31281249999999994
239,478000,0.12,0.185,0.43,0.265,0.12149999999999994,0.14825,0.4422499999999999,0.26974999999999993,0.20899999999999996,0.14156249999999998,0.3128749999999999
240,480000,0.14,0.145,0.55,0.3,0.12499999999999996,0.1485,0.4505,0.27124999999999994,0.20987499999999998,0.142625,0.3160624999999999
241,482000,0.09,0.17,0.365,0.28,0.12249999999999994,0.1485,0.45175,0.27799999999999997,0.21325,0.142,0.32143749999999993
242,484000,0.135,0.16,0.655,0.255,0.12274999999999996,0.147,0.46475,0.27949999999999997,0.21325,0.14093749999999997,0.32581249999999995
243,486000,0.11,0.12,0.465,0.33,0.11949999999999997,0.149,0.46449999999999997,0.28125,0.215125,0.14162499999999997,0.3270625
244,488000,0.185,0.23,0.38,0.3,0.12249999999999997,0.15325,0.46674999999999994,0.27999999999999997,0.21662499999999998,0.14556249999999998,0.32668749999999996
245,490000,0.245,0.22,0.475,0.305,0.12974999999999998,0.159,0.4794999999999999,0.28099999999999997,0.21999999999999997,0.15168749999999998,0.33062499999999995
246,492000,0.17,0.25,0.755,0.205,0.13024999999999995,0.16625,0.49749999999999994,0.28025,0.22325,0.15725,0.3345625
247,494000,0.195,0.12,0.695,0.105,0.13424999999999992,0.1685,0.50625,0.273,0.22075,0.1599375,0.3313125
248,496000,0.19,0.16,0.425,0.31,0.13824999999999993,0.16775,0.5125,0.27249999999999996,0.220125,0.160375,0.33249999999999996
249,498000,0.135,0.2,0.42,0.285,0.14249999999999993,0.16975,0.51525,0.27274999999999994,0.22124999999999997,0.16293749999999999,0.333375
250,500000,0.2,0.165,0.57,0.295,0.14649999999999994,0.16825000000000004,0.52175,0.2739999999999999,0.22112499999999996,0.16281250000000003,0.33593749999999994
251,502000,0.075,0.17,0.61,0.295,0.14174999999999996,0.16625000000000004,0.5215,0.2739999999999999,0.22012499999999996,0.16012500000000002,0.3358749999999999
252,504000,0.17,0.16,0.495,0.31,0.14249999999999996,0.16250000000000003,0.5177499999999999,0.2709999999999999,0.21674999999999997,0.15750000000000003,0.3326874999999999
253,506000,0.205,0.15,0.28,0.25,0.14999999999999997,0.16500000000000004,0.5035,0.27274999999999994,0.218875,0.16125,0.33043749999999994
254,508000,0.155,0.245,0.29,0.21,0.15149999999999994,0.16900000000000004,0.5027499999999999,0.26624999999999993,0.21762499999999999,0.16462500000000002,0.32537499999999997
255,510000,0.15,0.195,0.44,0.285,0.15174999999999994,0.17075,0.49499999999999983,0.26724999999999993,0.21899999999999997,0.166,0.3241874999999999
256,512000,0.18,0.185,0.575,0.375,0.15524999999999994,0.17,0.49899999999999983,0.27324999999999994,0.22162499999999996,0.16631249999999997,0.3296874999999999
257,514000,0.11,0.245,0.6,0.285,0.15749999999999995,0.17725000000000002,0.4987499999999998,0.27324999999999994,0.22524999999999998,0.1723125,0.3296249999999999
258,516000,0.15,0.245,0.44,0.39,0.15549999999999994,0.18600000000000003,0.4957499999999998,0.28174999999999994,0.233875,0.178375,0.33524999999999994
259,518000,0.15,0.12,0.655,0.285,0.15699999999999995,0.18275000000000002,0.5069999999999998,0.28274999999999995,0.23274999999999998,0.1763125,0.3388124999999999
260,520000,0.14,0.235,0.5,0.22,0.15699999999999995,0.18725000000000003,0.5044999999999997,0.27874999999999994,0.23299999999999998,0.1796875,0.33518749999999986
261,522000,0.29,0.155,0.395,0.33,0.16699999999999995,0.18650000000000003,0.5059999999999997,0.28124999999999994,0.233875,0.181625,0.33743749999999983
262,524000,0.105,0.31,0.465,0.475,0.16549999999999992,0.194,0.4964999999999997,0.29224999999999995,0.24312499999999998,0.186875,0.3433124999999999
263,526000,0.15,0.23,0.615,0.31,0.16749999999999993,0.1995,0.5039999999999998,0.2912499999999999,0.24537499999999995,0.1915,0.34443749999999984
264,528000,0.15,0.21,0.635,0.3,0.16574999999999993,0.1985,0.5167499999999997,0.2912499999999999,0.24487499999999995,0.1903125,0.34762499999999985
265,530000,0.15,0.195,0.61,0.22,0.16099999999999992,0.19724999999999998,0.5234999999999996,0.2869999999999999,0.24212499999999995,0.18818749999999998,0.34612499999999985
266,532000,0.175,0.265,0.655,0.38,0.16124999999999992,0.198,0.5184999999999996,0.2957499999999999,0.24687499999999996,0.1888125,0.35143749999999985
267,534000,0.16,0.18,0.415,0.365,0.15949999999999992,0.20099999999999998,0.5044999999999995,0.3087499999999999,0.25487499999999996,0.190625,0.3576874999999998
268,536000,0.295,0.24,0.56,0.51,0.16474999999999992,0.205,0.5112499999999995,0.3187499999999999,0.26187499999999997,0.19493749999999999,0.36687499999999984
269,538000,0.17,0.225,0.59,0.455,0.16649999999999993,0.20624999999999996,0.5197499999999995,0.32724999999999993,0.26674999999999993,0.19631249999999995,0.3753749999999998
270,540000,0.26,0.27,0.285,0.445,0.1694999999999999,0.21149999999999997,0.5054999999999995,0.33474999999999994,0.27312499999999995,0.20099999999999993,0.37743749999999987
271,542000,0.255,0.23,0.275,0.37,0.17849999999999988,0.2145,0.4887499999999996,0.3384999999999999,0.27649999999999997,0.20549999999999996,0.37606249999999986
272,544000,0.13,0.355,0.455,0.365,0.17649999999999988,0.22424999999999998,0.4867499999999996,0.34124999999999994,0.28274999999999995,0.21231249999999996,0.3776249999999998
273,546000,0.195,0.115,0.515,0.19,0.17599999999999988,0.22249999999999998,0.49849999999999967,0.33825,0.280375,0.21087499999999998,0.37831249999999994
274,548000,0.185,0.365,0.745,0.4,0.17749999999999988,0.22849999999999998,0.5212499999999997,0.34775,0.28812499999999996,0.21574999999999997,0.39112499999999994
275,550000,0.205,0.315,0.56,0.36,0.18024999999999988,0.2345,0.5272499999999998,0.35150000000000003,0.29300000000000004,0.22093749999999998,0.39543749999999994
276,552000,0.13,0.22,0.655,0.5,0.17774999999999988,0.23625,0.5312499999999998,0.35775,0.297,0.22162499999999996,0.40112499999999995
277,554000,0.25,0.295,0.68,0.455,0.1847499999999999,0.23874999999999996,0.5352499999999998,0.36625,0.3025,0.22524999999999992,0.4085
278,556000,0.245,0.23,0.705,0.425,0.1894999999999999,0.238,0.5484999999999998,0.368,0.303,0.22587499999999996,0.41312499999999996
279,558000,0.205,0.195,0.74,0.32,0.1922499999999999,0.24175,0.5527499999999999,0.36975,0.30575,0.22937499999999997,0.4155
280,560000,0.19,0.215,0.42,0.49,0.19474999999999992,0.24074999999999996,0.5487499999999998,0.38325000000000004,0.312,0.22924999999999995,0.424625
281,562000,0.13,0.255,0.56,0.265,0.18674999999999992,0.24574999999999997,0.5569999999999998,0.38,0.312875,0.23099999999999998,0.42425
282,564000,0.25,0.33,0.425,0.44,0.19399999999999992,0.24674999999999997,0.5549999999999999,0.3782500000000001,0.3125,0.23356249999999995,0.4224375000000001
283,566000,0.235,0.415,0.47,0.29,0.19824999999999993,0.25599999999999995,0.54775,0.3772500000000001,0.31662500000000005,0.24156249999999993,0.41987500000000005
284,568000,0.23,0.225,0.32,0.34,0.2022499999999999,0.2567499999999999,0.5319999999999999,0.3792500000000001,0.318,0.24312499999999992,0.4174375
285,570000,0.18,0.21,0.505,0.42,0.20374999999999988,0.25749999999999995,0.52675,0.38925000000000015,0.3233750000000001,0.24406249999999993,0.42362500000000014
286,572000,0.18,0.32,0.52,0.44,0.20399999999999988,0.26025,0.52,0.39225000000000015,0.32625000000000004,0.24618749999999995,0.4241875000000001
287,574000,0.16,0.29,0.315,0.37,0.20399999999999988,0.26575,0.515,0.3925000000000002,0.3291250000000001,0.2503125,0.4231250000000002
288,576000,0.17,0.37,0.565,0.39,0.19774999999999987,0.27225,0.51525,0.3865000000000002,0.3293750000000001,0.253625,0.4186875000000001
289,578000,0.17,0.325,0.765,0.335,0.19774999999999987,0.27725,0.524,0.3805000000000002,0.32887500000000014,0.25737499999999996,0.41637500000000016
290,580000,0.175,0.42,0.555,0.36,0.19349999999999987,0.28475,0.5375,0.37625000000000025,0.3305000000000001,0.26193749999999993,0.41656250000000017
291,582000,0.23,0.385,0.205,0.435,0.1922499999999999,0.2925,0.534,0.3795000000000002,0.3360000000000001,0.26743749999999994,0.4181250000000002
292,584000,0.145,0.29,0.485,0.275,0.1929999999999999,0.28925,0.5355,0.3750000000000002,0.3321250000000001,0.26518749999999996,0.4151250000000002
293,586000,0.24,0.24,0.675,0.41,0.1952499999999999,0.2955,0.5435,0.38600000000000023,0.3407500000000001,0.27043749999999994,0.42537500000000017
294,588000,0.27,0.36,0.615,0.245,0.1994999999999999,0.29525,0.537,0.3782500000000002,0.3367500000000001,0.27131249999999996,0.4179375000000002
295,590000,0.315,0.21,0.705,0.4,0.2049999999999999,0.29,0.54425,0.3802500000000002,0.3351250000000001,0.26874999999999993,0.4212500000000001
296,592000,0.27,0.4,0.675,0.405,0.21199999999999988,0.29900000000000004,0.54525,0.37550000000000017,0.3372500000000001,0.27725,0.41793750000000013
297,594000,0.145,0.265,0.625,0.36,0.20674999999999985,0.2975,0.5425000000000001,0.3707500000000002,0.3341250000000001,0.27481249999999996,0.4136875000000002
298,596000,0.245,0.26,0.52,0.33,0.20674999999999985,0.299,0.53325,0.3660000000000002,0.33250000000000013,0.27593749999999995,0.4078125000000002
299,598000,0.125,0.39,0.48,0.405,0.20274999999999985,0.30874999999999997,0.5202500000000001,0.3702500000000002,0.3395000000000001,0.28224999999999995,0.40775000000000017
300,600000,0.17,0.27,0.35,0.32,0.20174999999999982,0.31149999999999994,0.51675,0.3617500000000002,0.33662500000000006,0.28406249999999994,0.40050000000000013
301,602000,0.2,0.38,0.675,0.325,0.20524999999999985,0.3177499999999999,0.5225000000000001,0.36475000000000024,0.34125000000000005,0.2896249999999999,0.40418750000000014
302,604000,0.13,0.15,0.47,0.33,0.19924999999999984,0.30874999999999997,0.52475,0.3592500000000002,0.3340000000000001,0.28137499999999993,0.4006250000000001
303,606000,0.19,0.265,0.415,0.35,0.19699999999999987,0.3012499999999999,0.522,0.3622500000000002,0.33175000000000004,0.2751874999999999,0.40218750000000014
304,608000,0.22,0.21,0.44,0.31,0.19649999999999987,0.30049999999999993,0.5279999999999999,0.3607500000000002,0.33062500000000006,0.2744999999999999,0.40256250000000016
305,610000,0.165,0.235,0.595,0.495,0.19574999999999984,0.30174999999999996,0.5325,0.36450000000000016,0.33312500000000006,0.27524999999999994,0.40650000000000014
306,612000,0.055,0.29,0.7,0.195,0.18949999999999984,0.30024999999999996,0.5414999999999999,0.3522500000000002,0.32625000000000004,0.27256249999999993,0.3995625000000001
307,614000,0.085,0.35,0.75,0.34,0.18574999999999983,0.3032499999999999,0.5632499999999999,0.3507500000000002,0.32700000000000007,0.27387499999999987,0.4038750000000001
308,616000,0.175,0.56,0.68,0.265,0.18599999999999983,0.3127499999999999,0.569,0.34450000000000014,0.32862500000000006,0.2810624999999999,0.4006250000000001
309,618000,0.2,0.35,0.745,0.57,0.18749999999999983,0.3139999999999999,0.5679999999999998,0.3562500000000002,0.335125,0.2823749999999999,0.4091875000000001
310,620000,0.135,0.295,0.57,0.325,0.18549999999999986,0.30774999999999986,0.5687499999999999,0.35450000000000015,0.331125,0.27718749999999986,0.40806250000000005
311,622000,0.32,0.31,0.69,0.36,0.1899999999999999,0.3039999999999999,0.5929999999999999,0.35075000000000023,0.3273750000000001,0.2754999999999999,0.4113125000000002
312,624000,0.245,0.27,0.45,0.245,0.19499999999999987,0.3029999999999999,0.5912499999999998,0.34925000000000017,0.326125,0.27599999999999986,0.4097500000000001
313,626000,0.26,0.33,0.675,0.325,0.19599999999999987,0.3074999999999999,0.5912499999999998,0.3450000000000002,0.32625000000000004,0.2796249999999999,0.4065625000000001
314,628000,0.325,0.32,0.55,0.545,0.19874999999999987,0.3054999999999999,0.5879999999999999,0.3600000000000002,0.33275000000000005,0.2788124999999999,0.4170000000000001
315,630000,0.28,0.335,0.715,0.48,0.19699999999999987,0.31174999999999986,0.5884999999999999,0.36400000000000016,0.33787500000000004,0.2830624999999999,0.4201250000000001
316,632000,0.275,0.325,0.835,0.505,0.19724999999999987,0.3079999999999999,0.5964999999999998,0.3690000000000001,0.3385,0.2803124999999999,0.425875
317,634000,0.385,0.29,0.445,0.47,0.20924999999999988,0.3092499999999999,0.5874999999999998,0.3745000000000001,0.34187500000000004,0.2842499999999999,0.4277500000000001
318,636000,0.115,0.46,0.635,0.54,0.2027499999999999,0.3192499999999999,0.5932499999999998,0.38500000000000006,0.352125,0.2901249999999999,0.4370625
319,638000,0.325,0.415,0.715,0.475,0.2127499999999999,0.3204999999999999,0.6049999999999998,0.3885,0.3544999999999999,0.2935624999999999,0.44262499999999994
320,640000,0.285,0.385,0.845,0.51,0.21849999999999992,0.32624999999999993,0.6297499999999998,0.398,0.362125,0.2993124999999999,0.45593749999999994
321,642000,0.11,0.295,0.73,0.485,0.2139999999999999,0.32199999999999995,0.6324999999999998,0.406,0.364,0.29499999999999993,0.46262499999999995
322,644000,0.225,0.5,0.735,0.41,0.21874999999999992,0.3394999999999999,0.6457499999999998,0.41000000000000003,0.37474999999999997,0.30931249999999993,0.46893749999999995
323,646000,0.205,0.46,0.75,0.515,0.2194999999999999,0.34924999999999995,0.6624999999999999,0.4182500000000001,0.38375000000000004,0.3168124999999999,0.4793125000000001
324,648000,0.2,0.5,0.655,0.33,0.21849999999999992,0.3637499999999999,0.6732499999999998,0.41925000000000007,0.39149999999999996,0.3274374999999999,0.48275
325,650000,0.185,0.385,0.69,0.385,0.2194999999999999,0.3712499999999999,0.6779999999999997,0.4137500000000001,0.3925,0.3333124999999999,0.47981250000000003
326,652000,0.265,0.33,0.46,0.425,0.2299999999999999,0.3732499999999999,0.6659999999999998,0.42525000000000013,0.39925,0.33743749999999995,0.4854375000000001
327,654000,0.33,0.27,0.805,0.39,0.2422499999999999,0.3692499999999999,0.6687499999999998,0.4277500000000002,0.3985000000000001,0.3374999999999999,0.4880000000000001
328,656000,0.29,0.395,0.7,0.33,0.24799999999999991,0.3609999999999999,0.6697499999999998,0.43100000000000016,0.396,0.33274999999999993,0.4906875000000001
329,658000,0.435,0.375,0.62,0.35,0.25974999999999987,0.36224999999999985,0.6634999999999998,0.4200000000000001,0.39112499999999994,0.33662499999999984,0.480875
330,660000,0.26,0.27,0.755,0.435,0.2659999999999999,0.3609999999999999,0.6727499999999998,0.42550000000000016,0.39325,0.33724999999999994,0.48731250000000004
331,662000,0.35,0.24,0.665,0.29,0.26749999999999985,0.3574999999999999,0.6714999999999999,0.42200000000000015,0.38975000000000004,0.33499999999999985,0.4843750000000001
332,664000,0.235,0.27,0.67,0.365,0.26699999999999985,0.35749999999999993,0.6824999999999999,0.4280000000000002,0.39275000000000004,0.3348749999999999,0.49162500000000015
333,666000,0.2,0.345,0.53,0.4,0.2639999999999999,0.3582499999999999,0.6752499999999999,0.43175000000000024,0.3950000000000001,0.3346874999999999,0.49262500000000015
334,668000,0.22,0.48,0.775,0.555,0.25874999999999987,0.36624999999999985,0.6864999999999999,0.43225000000000025,0.39925000000000005,0.3393749999999998,0.49581250000000016
335,670000,0.29,0.375,0.295,0.625,0.25924999999999987,0.36824999999999986,0.6654999999999999,0.4395000000000002,0.40387500000000004,0.34099999999999986,0.4960000000000001
336,672000,0.26,0.55,0.435,0.44,0.25849999999999984,0.37949999999999984,0.6454999999999999,0.43625000000000014,0.407875,0.34924999999999984,0.4885625
337,674000,0.285,0.3,0.55,0.51,0.25349999999999984,0.37999999999999984,0.6507499999999998,0.43825000000000014,0.40912499999999996,0.3483749999999998,0.4913750000000001
338,676000,0.205,0.405,0.73,0.59,0.25799999999999984,0.37724999999999986,0.6554999999999999,0.4407500000000001,0.409,0.34743749999999984,0.4944375000000001
339,678000,0.33,0.27,0.645,0.44,0.2582499999999998,0.3699999999999999,0.6519999999999999,0.43900000000000006,0.40449999999999997,0.3420624999999999,0.49225
340,680000,0.235,0.22,0.64,0.54,0.2557499999999998,0.3617499999999999,0.6417499999999998,0.4405,0.40112499999999995,0.33524999999999994,0.49081249999999993
341,682000,0.315,0.26,0.61,0.455,0.26599999999999985,0.3599999999999999,0.6357499999999998,0.43900000000000006,0.39949999999999997,0.33649999999999985,0.4881875
342,684000,0.265,0.405,0.525,0.52,0.26799999999999985,0.3552499999999999,0.6252499999999999,0.4445,0.399875,0.3334374999999999,0.48968749999999994
343,686000,0.185,0.325,0.615,0.565,0.2669999999999998,0.3484999999999999,0.6184999999999998,0.44699999999999995,0.39774999999999994,0.3281249999999999,0.4898749999999999
344,688000,0.285,0.295,0.75,0.49,0.2712499999999998,0.3382499999999999,0.6232499999999999,0.45499999999999996,0.3966249999999999,0.32149999999999984,0.4970624999999999
345,690000,0.305,0.185,0.715,0.57,0.27724999999999983,0.3282499999999999,0.6244999999999999,0.46425,0.39624999999999994,0.31549999999999984,0.5043124999999999
346,692000,0.26,0.295,0.74,0.41,0.2769999999999998,0.3264999999999999,0.6384999999999998,0.46349999999999997,0.3949999999999999,0.3141249999999999,0.50725
347,694000,0.24,0.31,0.73,0.57,0.27249999999999985,0.32849999999999985,0.6347499999999999,0.4725,0.4004999999999999,0.3144999999999999,0.5130625
348,696000,0.395,0.54,0.77,0.335,0.27774999999999983,0.3357499999999998,0.63825,0.47275,0.4042499999999999,0.3212499999999998,0.5141249999999999
349,698000,0.32,0.49,0.715,0.465,0.2719999999999999,0.3414999999999998,0.643,0.47850000000000004,0.4099999999999999,0.3241249999999998,0.519625
350,700000,0.21,0.44,0.445,0.625,0.2694999999999999,0.3499999999999998,0.6275,0.488,0.41899999999999993,0.3298749999999998,0.522875
351,702000,0.205,0.53,0.595,0.54,0.2622499999999999,0.3644999999999998,0.624,0.5005000000000001,0.43249999999999994,0.33893749999999984,0.531375
352,704000,0.29,0.43,0.36,0.33,0.2649999999999999,0.3724999999999998,0.6085,0.4987500000000001,0.43562499999999993,0.3456249999999998,0.5261875
353,706000,0.17,0.39,0.54,0.505,0.2634999999999999,0.3747499999999998,0.6090000000000001,0.5040000000000001,0.43937499999999996,0.34693749999999984,0.5302500000000001
354,708000,0.175,0.22,0.625,0.34,0.26124999999999987,0.3617499999999998,0.6015,0.4932500000000001,0.42749999999999994,0.33662499999999984,0.5203125000000001
355,710000,0.255,0.365,0.405,0.56,0.2594999999999999,0.3612499999999998,0.607,0.4900000000000001,0.4256249999999999,0.3358124999999998,0.51925
356,712000,0.34,0.565,0.55,0.55,0.2634999999999999,0.36199999999999977,0.61275,0.49550000000000016,0.42874999999999996,0.3373749999999998,0.5248125000000001
357,714000,0.385,0.52,0.775,0.435,0.26849999999999985,0.37299999999999983,0.624,0.49175000000000024,0.43237500000000006,0.3468749999999998,0.5248125000000002
358,716000,0.36,0.405,0.63,0.43,0.2762499999999999,0.37299999999999983,0.619,0.48375000000000024,0.42837500000000006,0.34881249999999986,0.5175625000000001
359,718000,0.46,0.375,0.775,0.59,0.2827499999999999,0.3782499999999998,0.6255000000000001,0.49125000000000024,0.43475,0.35437499999999983,0.5248125000000002
360,720000,0.23,0.455,0.69,0.635,0.28249999999999986,0.3899999999999998,0.628,0.4960000000000003,0.44300000000000006,0.3631249999999998,0.5290000000000002
361,722000,0.115,0.37,0.62,0.59,0.27249999999999985,0.39549999999999985,0.6285000000000001,0.5027500000000003,0.44912500000000005,0.3647499999999999,0.5341875000000003
362,724000,0.285,0.41,0.395,0.575,0.2734999999999999,0.3957499999999998,0.622,0.5055000000000003,0.45062500000000005,0.36518749999999983,0.5346250000000002
363,726000,0.31,0.44,0.715,0.24,0.2797499999999999,0.40149999999999986,0.627,0.4892500000000003,0.4453750000000001,0.37106249999999985,0.5236875000000003
364,728000,0.23,0.445,0.82,0.4,0.2769999999999999,0.4089999999999999,0.6305,0.4847500000000003,0.44687500000000013,0.37599999999999995,0.5211875000000002
365,730000,0.33,0.36,0.75,0.625,0.27824999999999994,0.41774999999999984,0.63225,0.48750000000000027,0.45262500000000006,0.38287499999999985,0.5236875000000002
366,732000,0.24,0.47,0.795,0.36,0.27724999999999994,0.4264999999999999,0.635,0.4850000000000002,0.45575000000000004,0.3891874999999999,0.5225000000000002
367,734000,0.385,0.5,0.69,0.485,0.2844999999999999,0.43599999999999983,0.6329999999999999,0.4807500000000002,0.458375,0.39812499999999984,0.5188125000000001
368,736000,0.29,0.44,0.725,0.535,0.27924999999999994,0.4309999999999999,0.6307499999999999,0.49075000000000013,0.46087500000000003,0.3930624999999999,0.52575
369,738000,0.38,0.6,0.76,0.53,0.28224999999999995,0.43649999999999983,0.6329999999999999,0.4940000000000001,0.46524999999999994,0.39793749999999983,0.52875
370,740000,0.34,0.465,0.545,0.635,0.28874999999999995,0.43774999999999986,0.6379999999999999,0.4945000000000001,0.466125,0.40049999999999986,0.530375
371,742000,0.39,0.31,0.25,0.7,0.29799999999999993,0.4267499999999999,0.6207499999999999,0.5025000000000001,0.46462499999999995,0.3945624999999999,0.5320625000000001
372,744000,0.47,0.475,0.545,0.665,0.3069999999999999,0.42899999999999994,0.6299999999999999,0.51925,0.47412499999999996,0.39849999999999997,0.5469375
373,746000,0.385,0.525,0.69,0.47,0.31774999999999987,0.4357499999999999,0.6374999999999998,0.5175,0.47662499999999997,0.4062499999999999,0.5474999999999999
374,748000,0.17,0.495,0.525,0.68,0.3174999999999999,0.44949999999999984,0.6324999999999998,0.5345,0.4919999999999999,0.41649999999999987,0.5589999999999999
375,750000,0.445,0.615,0.8,0.66,0.3269999999999999,0.46199999999999986,0.6522499999999999,0.5395,0.5007499999999999,0.4282499999999999,0.5676875
376,752000,0.19,0.57,0.675,0.38,0.31949999999999995,0.4622499999999999,0.6584999999999999,0.5309999999999999,0.49662499999999987,0.4265624999999999,0.5628749999999999
377,754000,0.41,0.4,0.76,0.36,0.32075,0.45624999999999993,0.6577499999999998,0.5272499999999999,0.4917499999999999,0.42237499999999994,0.5598749999999999
378,756000,0.34,0.45,0.59,0.665,0.3197499999999999,0.4584999999999999,0.6557499999999998,0.5389999999999999,0.4987499999999999,0.4238124999999999,0.5681874999999998
379,758000,0.295,0.39,0.825,0.6,0.31149999999999994,0.45924999999999994,0.6582499999999998,0.5394999999999999,0.4993749999999999,0.4223124999999999,0.5691874999999998
380,760000,0.225,0.48,0.665,0.61,0.3112499999999999,0.46049999999999996,0.6569999999999998,0.5382499999999999,0.4993749999999999,0.42318749999999994,0.5679374999999999
381,762000,0.24,0.395,0.825,0.555,0.3174999999999999,0.46175,0.6672499999999998,0.5364999999999999,0.49912499999999993,0.4256875,0.5691874999999998
382,764000,0.22,0.435,0.785,0.525,0.31424999999999986,0.46299999999999997,0.6867499999999997,0.5339999999999999,0.49849999999999994,0.4258124999999999,0.5721874999999998
383,766000,0.36,0.69,0.72,0.55,0.3167499999999999,0.4755,0.6869999999999998,0.5494999999999999,0.5125,0.43581249999999994,0.5838749999999999
384,768000,0.315,0.705,0.53,0.635,0.3209999999999999,0.4885,0.6724999999999998,0.5612499999999999,0.524875,0.446625,0.5890624999999999
385,770000,0.36,0.66,0.64,0.505,0.3224999999999999,0.5035000000000001,0.6669999999999998,0.5552499999999999,0.5293749999999999,0.45825000000000005,0.5831874999999999
386,772000,0.33,0.43,0.51,0.495,0.3269999999999999,0.5015,0.6527499999999998,0.5619999999999999,0.53175,0.4578749999999999,0.5846874999999999
387,774000,0.37,0.48,0.445,0.565,0.32624999999999993,0.5005,0.6404999999999998,0.566,0.53325,0.45693749999999994,0.584625
388,776000,0.435,0.625,0.565,0.63,0.3334999999999999,0.50975,0.6324999999999998,0.57075,0.54025,0.46568750000000003,0.5861875
389,778000,0.43,0.505,0.8,0.63,0.3359999999999999,0.5050000000000001,0.6344999999999998,0.57575,0.540375,0.46275000000000005,0.5904375
390,780000,0.475,0.525,0.78,0.43,0.3427499999999999,0.5080000000000001,0.6462499999999999,0.5655,0.5367500000000001,0.4666875000000001,0.5856874999999999
391,782000,0.355,0.49,0.685,0.56,0.34099999999999986,0.5170000000000001,0.6679999999999999,0.5585000000000001,0.5377500000000002,0.4730000000000001,0.5858750000000001
392,784000,0.265,0.475,0.645,0.58,0.3307499999999999,0.5170000000000001,0.6729999999999998,0.55425,0.535625,0.47043750000000006,0.5839375
393,786000,0.29,0.54,0.64,0.56,0.3259999999999999,0.5177500000000002,0.6704999999999999,0.5587500000000001,0.5382500000000001,0.4698125000000001,0.5866875
394,788000,0.24,0.56,0.72,0.465,0.3294999999999999,0.5210000000000001,0.6802499999999999,0.548,0.5345000000000001,0.4731250000000001,0.5810625
395,790000,0.3,0.685,0.825,0.455,0.32224999999999987,0.5245000000000002,0.6814999999999999,0.5377500000000001,0.5311250000000001,0.4739375000000001,0.5736875
396,792000,0.38,0.535,0.82,0.53,0.3317499999999999,0.5227500000000002,0.6887499999999999,0.54525,0.534,0.4750000000000001,0.581125
397,794000,0.445,0.43,0.445,0.615,0.33349999999999985,0.5242500000000001,0.6729999999999998,0.558,0.5411250000000001,0.47656250000000006,0.58675
398,796000,0.505,0.475,0.25,0.61,0.3417499999999999,0.5255000000000002,0.6559999999999999,0.55525,0.540375,0.4795625000000001,0.5804374999999999
399,798000,0.265,0.565,0.19,0.365,0.34024999999999983,0.5342500000000001,0.6242499999999999,0.5435000000000001,0.5388750000000001,0.48575,0.5636875
400,800000,0.325,0.35,0.765,0.555,0.3452499999999999,0.52775,0.6292499999999999,0.5407500000000001,0.5342500000000001,0.48212499999999997,0.562875
401,802000,0.225,0.43,0.6,0.625,0.34449999999999986,0.5295000000000001,0.6179999999999999,0.5442500000000001,0.5368750000000001,0.48325,0.5626875
402,804000,0.175,0.555,0.69,0.62,0.34224999999999983,0.5355000000000001,0.6132499999999999,0.549,0.5422500000000001,0.4871875,0.5650625
403,806000,0.35,0.495,0.475,0.52,0.34174999999999983,0.52575,0.6009999999999998,0.5475,0.536625,0.47975,0.560875
404,808000,0.485,0.41,0.23,0.525,0.35024999999999984,0.511,0.5859999999999999,0.542,0.5265,0.47081249999999997,0.5529999999999999
405,810000,0.58,0.65,0.32,0.67,0.3612499999999998,0.5105000000000001,0.5699999999999998,0.5502499999999999,0.530375,0.47318750000000004,0.5551875
406,812000,0.265,0.565,0.8,0.62,0.35799999999999976,0.51725,0.5844999999999999,0.5565,0.536875,0.47743749999999996,0.5635
407,814000,0.45,0.61,0.655,0.56,0.36199999999999977,0.5237499999999999,0.5949999999999999,0.55625,0.54,0.4833124999999999,0.5659375
408,816000,0.31,0.69,0.73,0.61,0.3557499999999998,0.5269999999999999,0.6032499999999998,0.5552499999999999,0.5411249999999999,0.4841874999999999,0.5672499999999998
409,818000,0.485,0.68,0.725,0.57,0.3584999999999998,0.53575,0.5994999999999998,0.5522499999999999,0.5439999999999999,0.4914374999999999,0.5640624999999999
410,820000,0.44,0.615,0.73,0.47,0.35674999999999985,0.5402499999999999,0.5969999999999999,0.5542499999999999,0.5472499999999999,0.4943749999999999,0.5649374999999999
411,822000,0.615,0.71,0.545,0.555,0.3697499999999999,0.5512499999999998,0.5899999999999999,0.5539999999999999,0.5526249999999999,0.5058749999999999,0.563
412,824000,0.305,0.655,0.315,0.69,0.3717499999999999,0.5602499999999998,0.5734999999999999,0.5594999999999999,0.5598749999999999,0.5125624999999999,0.5635624999999997
413,826000,0.22,0.79,0.53,0.695,0.36824999999999986,0.5727499999999999,0.5679999999999998,0.5662499999999999,0.5671249999999999,0.5167499999999999,0.5691874999999998
414,828000,0.32,0.695,0.78,0.545,0.37224999999999986,0.5794999999999999,0.5709999999999997,0.5702499999999999,0.5706249999999998,0.5207499999999999,0.5731249999999998
415,830000,0.305,0.72,0.73,0.68,0.3724999999999999,0.5812499999999999,0.5662499999999998,0.5814999999999999,0.5737499999999999,0.5178124999999999,0.5813124999999999
416,832000,0.465,0.505,0.41,0.715,0.37674999999999986,0.57975,0.5457499999999997,0.5907499999999999,0.5627499999999999,0.5034999999999997,0.5825
417,834000,0.315,0.56,0.88,0.655,0.37024999999999986,0.5862499999999999,0.5674999999999998,0.5927499999999999,0.5768749999999998,0.5181874999999998,0.5878749999999999
418,836000,0.43,0.615,0.43,0.57,0.3664999999999999,0.59325,0.5764999999999998,0.5907499999999999,0.5836249999999998,0.5239999999999998,0.591375
419,838000,0.51,0.68,0.705,0.67,0.37874999999999986,0.599,0.6022499999999998,0.6059999999999999,0.600625,0.5439375,0.6031874999999999
420,840000,0.335,0.565,0.465,0.56,0.37924999999999986,0.60975,0.5872499999999998,0.60625,0.5967499999999999,0.5352499999999998,0.6071249999999999
421,842000,0.295,0.405,0.475,0.7,0.38274999999999987,0.6085,0.5809999999999997,0.6099999999999999,0.5947499999999999,0.5314374999999998,0.608875
422,844000,0.375,0.555,0.78,0.58,0.3927499999999999,0.6085,0.5854999999999998,0.6079999999999999,0.5967499999999999,0.5373124999999999,0.6081249999999999
423,846000,0.27,0.65,0.82,0.605,0.38874999999999993,0.6162500000000001,0.6027499999999998,0.61225,0.6074999999999999,0.5492499999999998,0.61325
424,848000,0.41,0.305,0.495,0.685,0.3849999999999999,0.611,0.6159999999999998,0.62025,0.6134999999999999,0.5545,0.6170624999999998
425,850000,0.41,0.775,0.67,0.565,0.3764999999999999,0.6172500000000001,0.6334999999999997,0.615,0.616125,0.555375,0.6213124999999999
426,852000,0.29,0.575,0.75,0.645,0.3777499999999999,0.61775,0.6309999999999997,0.61625,0.617,0.5566249999999999,0.6210625
427,854000,0.475,0.655,0.715,0.66,0.3789999999999999,0.62,0.6339999999999997,0.62125,0.620625,0.55975,0.6244375
428,856000,0.445,0.63,0.605,0.735,0.38574999999999987,0.6170000000000001,0.6277499999999997,0.6275,0.62225,0.5591875000000001,0.6275624999999999
429,858000,0.32,0.41,0.665,0.5,0.37749999999999984,0.6035000000000001,0.6247499999999998,0.6239999999999999,0.61375,0.547,0.6241874999999999
430,860000,0.45,0.24,0.56,0.595,0.3779999999999998,0.5847500000000001,0.6162499999999997,0.63025,0.6004999999999999,0.5330625,0.6197499999999998
431,862000,0.585,0.58,0.515,0.605,0.3764999999999998,0.57825,0.6147499999999998,0.6327499999999999,0.5964999999999999,0.5278124999999999,0.6192499999999999
432,864000,0.455,0.6,0.75,0.62,0.3839999999999998,0.5755000000000001,0.6364999999999998,0.62925,0.6023750000000001,0.527625,0.6310625
433,866000,0.475,0.6,0.82,0.795,0.3967499999999998,0.5660000000000001,0.6509999999999999,0.63425,0.600125,0.5236875,0.6384375
434,868000,0.36,0.44,0.895,0.745,0.3987499999999998,0.55325,0.65675,0.6442499999999999,0.5987499999999999,0.514625,0.6473749999999998
435,870000,0.32,0.7,0.695,0.535,0.39949999999999986,0.5522499999999999,0.6549999999999999,0.6369999999999999,0.594625,0.5140624999999999,0.6414999999999998
436,872000,0.15,0.68,0.82,0.495,0.38374999999999987,0.5609999999999998,0.6754999999999999,0.6259999999999999,0.5934999999999999,0.5166874999999999,0.6383749999999999
437,874000,0.285,0.755,0.68,0.675,0.38224999999999987,0.5707499999999999,0.6654999999999999,0.627,0.5988749999999999,0.5236249999999999,0.636625
438,876000,0.38,0.735,0.755,0.655,0.37974999999999987,0.5767499999999999,0.6817499999999999,0.6312499999999999,0.6039999999999999,0.5274999999999999,0.6438749999999999
439,878000,0.33,0.74,0.815,0.45,0.37074999999999986,0.5797499999999999,0.6872499999999999,0.6202499999999999,0.5999999999999999,0.5274999999999999,0.6369999999999998
440,880000,0.39,0.775,0.775,0.68,0.37349999999999983,0.5902499999999999,0.7027499999999999,0.6262499999999999,0.60825,0.5360624999999999,0.6453749999999999
441,882000,0.535,0.195,0.715,0.755,0.38549999999999984,0.57975,0.7147499999999999,0.6289999999999999,0.6043749999999999,0.5311874999999999,0.6504374999999999
442,884000,0.4,0.425,0.56,0.66,0.38674999999999987,0.57325,0.70375,0.6329999999999999,0.6031249999999999,0.526625,0.6506874999999999
443,886000,0.53,0.63,0.5,0.72,0.3997499999999999,0.57225,0.68775,0.6387499999999999,0.6054999999999999,0.5291250000000001,0.6509999999999999
444,888000,0.41,0.43,0.67,0.64,0.3997499999999999,0.5785,0.6965,0.6365,0.6074999999999999,0.5338125,0.6515
445,890000,0.215,0.76,0.645,0.635,0.38999999999999985,0.57775,0.6952499999999999,0.6399999999999999,0.6088749999999999,0.5308124999999999,0.6538124999999999
446,892000,0.395,0.57,0.685,0.68,0.3952499999999998,0.5775,0.692,0.6417499999999999,0.609625,0.5319375,0.6543124999999999
447,894000,0.43,0.775,0.735,0.715,0.3929999999999999,0.5835000000000001,0.693,0.6445,0.6140000000000001,0.5358750000000001,0.656625
448,896000,0.385,0.79,0.735,0.58,0.38999999999999985,0.5915,0.6994999999999999,0.6367499999999999,0.614125,0.541125,0.6524374999999999
449,898000,0.33,0.705,0.865,0.54,0.39049999999999985,0.60625,0.7094999999999999,0.6387499999999999,0.6224999999999999,0.5523125,0.6564374999999999
450,900000,0.245,0.705,0.61,0.765,0.3802499999999998,0.6295,0.7119999999999999,0.6472499999999999,0.6383749999999999,0.5671875,0.6634374999999999
451,902000,0.48,0.71,0.7,0.57,0.3749999999999998,0.636,0.7212499999999997,0.6455,0.6407499999999999,0.5707499999999999,0.6644374999999999
452,904000,0.55,0.74,0.82,0.6,0.37974999999999975,0.643,0.7247499999999998,0.6445,0.64375,0.5771875,0.6645625
453,906000,0.55,0.595,0.76,0.395,0.38349999999999984,0.6427500000000002,0.7217499999999998,0.6244999999999999,0.6336250000000001,0.5642499999999999,0.6625000000000001
454,908000,0.345,0.67,0.59,0.345,0.3827499999999998,0.6542500000000001,0.7064999999999998,0.6045,0.629375,0.5490625,0.6673125
455,910000,0.395,0.59,0.825,0.57,0.38649999999999984,0.6487500000000002,0.7129999999999997,0.60625,0.6275000000000001,0.5513124999999999,0.6648125
456,912000,0.32,0.71,0.76,0.73,0.39499999999999985,0.6502500000000001,0.7099999999999997,0.6180000000000001,0.634125,0.56225,0.6651875
457,914000,0.465,0.795,0.69,0.74,0.4039999999999998,0.6522500000000001,0.7104999999999997,0.6212500000000001,0.6367500000000001,0.5669375,0.6668125
458,916000,0.47,0.51,0.705,0.505,0.4084999999999998,0.6410000000000001,0.7079999999999996,0.6137500000000001,0.6273750000000001,0.5624375,0.6577500000000001
459,918000,0.515,0.645,0.485,0.765,0.41774999999999984,0.6362500000000001,0.6914999999999997,0.6295000000000002,0.6328750000000001,0.5765625000000001,0.6500625
460,920000,0.435,0.49,0.545,0.68,0.4199999999999998,0.6220000000000001,0.6799999999999996,0.6295000000000002,0.6257500000000001,0.5715,0.6421250000000001
461,922000,0.34,0.485,0.755,0.765,0.41024999999999984,0.6365000000000001,0.6819999999999997,0.6300000000000001,0.6332500000000001,0.5750625,0.647875
462,924000,0.325,0.54,0.875,0.67,0.40649999999999975,0.64225,0.6977499999999996,0.6305000000000002,0.6363750000000001,0.5745000000000001,0.6561249999999998
463,926000,0.365,0.605,0.865,0.78,0.39824999999999977,0.6409999999999999,0.7159999999999996,0.6335000000000001,0.63725,0.5746875,0.6597499999999998
464,928000,0.325,0.495,0.785,0.59,0.3939999999999998,0.6442499999999999,0.7217499999999997,0.631,0.6376249999999999,0.57175,0.6636249999999998
465,930000,0.36,0.42,0.65,0.62,0.4012499999999998,0.6272499999999999,0.7219999999999998,0.63025,0.6287499999999999,0.5707499999999999,0.6531874999999999
466,932000,0.32,0.695,0.8,0.505,0.3974999999999998,0.6335,0.7277499999999997,0.6215,0.6275,0.5655,0.6570624999999999
467,934000,0.515,0.7,0.85,0.655,0.40174999999999983,0.6297499999999998,0.7334999999999997,0.6185,0.6241249999999999,0.5643125,0.6556874999999998
468,936000,0.345,0.59,0.535,0.595,0.3997499999999999,0.6197499999999998,0.7234999999999998,0.6192500000000001,0.6194999999999999,0.5643750000000001,0.6456874999999997
469,938000,0.25,0.655,0.715,0.555,0.3957499999999999,0.6172499999999997,0.7159999999999997,0.6200000000000001,0.618625,0.5618749999999998,0.644
470,940000,0.5,0.65,0.515,0.465,0.4084999999999999,0.6144999999999998,0.7112499999999998,0.6050000000000001,0.60975,0.5558750000000001,0.6386874999999999
471,942000,0.41,0.495,0.67,0.61,0.4049999999999999,0.6037499999999998,0.7097499999999999,0.607,0.6053749999999999,0.5540624999999998,0.6326875
472,944000,0.655,0.57,0.665,0.635,0.41024999999999984,0.5952499999999998,0.7019999999999997,0.60875,0.6019999999999999,0.5489999999999998,0.6320625
473,946000,0.37,0.53,0.805,0.655,0.4012499999999998,0.5919999999999997,0.7042499999999998,0.62175,0.6068749999999998,0.5443124999999998,0.6423749999999999
474,948000,0.275,0.67,0.655,0.745,0.39774999999999977,0.5919999999999997,0.7074999999999998,0.6417499999999999,0.6168749999999998,0.5434374999999998,0.6581874999999999
475,950000,0.51,0.665,0.63,0.725,0.40349999999999986,0.5957499999999998,0.6977499999999999,0.6495,0.6226249999999999,0.5476874999999998,0.6615624999999999
476,952000,0.415,0.795,0.825,0.81,0.4082499999999998,0.5999999999999999,0.7009999999999998,0.6535,0.6267499999999999,0.5520624999999999,0.6653749999999999
477,954000,0.31,0.405,0.62,0.725,0.4004999999999998,0.5804999999999998,0.6974999999999998,0.6527499999999999,0.6166249999999999,0.5354999999999998,0.6639374999999998
478,956000,0.305,0.505,0.785,0.71,0.3922499999999998,0.5802499999999998,0.7014999999999998,0.6629999999999998,0.6216249999999999,0.5332499999999998,0.6726249999999998
479,958000,0.535,0.675,0.78,0.585,0.39324999999999977,0.5817499999999999,0.7162499999999998,0.6539999999999997,0.6178749999999997,0.5346249999999998,0.6695624999999997
480,960000,0.29,0.56,0.3,0.71,0.3859999999999998,0.5852499999999999,0.7039999999999998,0.6554999999999997,0.6203749999999999,0.5354374999999999,0.6676249999999998
481,962000,0.27,0.765,0.13,0.665,0.38249999999999984,0.59925,0.6727499999999998,0.6504999999999997,0.6248749999999998,0.5450624999999999,0.6560624999999998
482,964000,0.445,0.54,0.66,0.77,0.38849999999999985,0.59925,0.6619999999999998,0.6554999999999997,0.6273749999999998,0.5465624999999998,0.6571249999999997
483,966000,0.48,0.54,0.78,0.725,0.3942499999999998,0.5959999999999999,0.6577499999999998,0.6527499999999997,0.6243749999999998,0.5455624999999998,0.6539999999999997
484,968000,0.43,0.665,0.435,0.765,0.3994999999999998,0.6044999999999999,0.6402499999999998,0.6614999999999998,0.6223749999999999,0.5532499999999999,0.6455624999999998
485,970000,0.38,0.46,0.68,0.69,0.4004999999999998,0.6064999999999999,0.6417499999999998,0.6649999999999998,0.6241249999999998,0.5549999999999998,0.6475624999999998
486,972000,0.28,0.725,0.66,0.67,0.39849999999999974,0.6079999999999999,0.6347499999999997,0.6732499999999997,0.6213749999999998,0.5556249999999998,0.6443749999999997
487,974000,0.39,0.78,0.85,0.56,0.3922499999999998,0.6119999999999999,0.6347499999999997,0.6684999999999998,0.6233749999999998,0.5570624999999999,0.6431874999999997
488,976000,0.325,0.59,0.695,0.735,0.3912499999999998,0.6119999999999999,0.6427499999999997,0.6754999999999998,0.6273749999999998,0.5568124999999998,0.6509374999999997
489,978000,0.41,0.715,0.59,0.725,0.39924999999999977,0.615,0.6364999999999997,0.6839999999999997,0.6257499999999998,0.5610624999999999,0.6483749999999997
490,980000,0.49,0.72,0.605,0.665,0.3987499999999998,0.6184999999999999,0.6409999999999998,0.6939999999999997,0.6297499999999998,0.5635624999999999,0.6542499999999998
491,982000,0.36,0.72,0.87,0.65,0.39624999999999977,0.62975,0.6509999999999997,0.6959999999999998,0.6403749999999999,0.571375,0.6622499999999997
492,984000,0.31,0.6,0.725,0.61,0.3789999999999998,0.63125,0.6539999999999997,0.6947499999999998,0.6426249999999998,0.5681874999999998,0.6641874999999997
493,986000,0.215,0.755,0.85,0.53,0.37124999999999975,0.6425000000000001,0.6562499999999998,0.6884999999999998,0.6493749999999999,0.5746875,0.6643124999999998
494,988000,0.315,0.52,0.72,0.78,0.37324999999999975,0.635,0.6594999999999998,0.6902499999999998,0.6472499999999999,0.5695625,0.6671874999999998
495,990000,0.375,0.695,0.795,0.735,0.36649999999999977,0.6365000000000001,0.6677499999999997,0.6907499999999998,0.6521249999999998,0.569,0.6734999999999998
496,992000,0.33,0.535,0.675,0.49,0.3622499999999998,0.6235,0.6602499999999998,0.6747499999999997,0.641875,0.5581875000000001,0.6638749999999998
497,994000,0.54,0.495,0.665,0.5,0.3737499999999998,0.628,0.6624999999999999,0.6634999999999998,0.6452499999999999,0.5644374999999999,0.6627499999999998
498,996000,0.345,0.73,0.49,0.685,0.3757499999999998,0.63925,0.6477499999999999,0.6622499999999999,0.6435,0.573375,0.6513749999999999
499,998000,0.525,0.7,0.58,0.795,0.37524999999999975,0.6405,0.6377499999999999,0.67275,0.6391249999999999,0.5721249999999999,0.6485624999999999
500,1000000,0.425,0.79,0.71,0.835,0.3819999999999998,0.6519999999999999,0.65825,0.6789999999999999,0.655125,0.5844999999999999,0.6634375
501,1002000,0.39,0.78,0.805,0.735,0.3879999999999998,0.6527499999999998,0.692,0.6824999999999999,0.6676249999999999,0.5865624999999999,0.6848749999999999
502,1004000,0.335,0.565,0.86,0.775,0.38249999999999984,0.6539999999999997,0.7019999999999998,0.68275,0.6683749999999998,0.5861249999999998,0.6875625
503,1006000,0.535,0.575,0.705,0.805,0.3852499999999998,0.6557499999999997,0.6982499999999999,0.68675,0.6712499999999999,0.5881249999999997,0.6896249999999999
504,1008000,0.44,0.5,0.76,0.775,0.3857499999999998,0.6474999999999997,0.7144999999999999,0.6872499999999999,0.6673749999999998,0.5820624999999997,0.6940625
505,1010000,0.36,0.755,0.635,0.735,0.3847499999999998,0.6622499999999998,0.7122499999999998,0.6895,0.6758749999999999,0.5928749999999998,0.6951875000000001
506,1012000,0.55,0.675,0.78,0.585,0.39824999999999977,0.6597499999999998,0.7182499999999998,0.68525,0.6724999999999999,0.5943749999999999,0.6935
507,1014000,0.45,0.745,0.765,0.77,0.4012499999999998,0.6579999999999998,0.7139999999999999,0.69575,0.6768749999999999,0.5938124999999997,0.7003125
508,1016000,0.315,0.695,0.85,0.69,0.4007499999999998,0.6632499999999999,0.7217499999999999,0.6935,0.678375,0.5976249999999999,0.7005625
509,1018000,0.355,0.64,0.83,0.765,0.3979999999999998,0.6594999999999999,0.7337499999999999,0.6955,0.6775,0.5941249999999998,0.7050624999999999
510,1020000,0.375,0.595,0.71,0.75,0.39224999999999977,0.6532499999999999,0.7389999999999999,0.6997500000000001,0.6765,0.5879999999999999,0.7095625000000001
511,1022000,0.345,0.685,0.61,0.755,0.3914999999999998,0.6514999999999999,0.7259999999999999,0.7050000000000001,0.67825,0.5864999999999998,0.71025
512,1024000,0.555,0.615,0.79,0.645,0.4037499999999998,0.6522499999999999,0.72925,0.7067500000000001,0.6795,0.5901249999999998,0.7123750000000001
513,1026000,0.495,0.645,0.675,0.74,0.41774999999999973,0.6467499999999998,0.7205,0.7172500000000002,0.6819999999999999,0.5894999999999998,0.7180625000000002
514,1028000,0.31,0.745,0.77,0.77,0.4174999999999998,0.6579999999999998,0.723,0.7167500000000001,0.687375,0.5978749999999998,0.7183125
515,1030000,0.47,0.755,0.615,0.485,0.42224999999999985,0.6609999999999998,0.714,0.7042500000000002,0.682625,0.6013124999999998,0.7066875000000001
516,1032000,0.435,0.725,0.855,0.665,0.4274999999999999,0.6704999999999999,0.723,0.7130000000000002,0.6917500000000001,0.6097499999999999,0.7155000000000001
517,1034000,0.44,0.505,0.83,0.57,0.42249999999999976,0.6709999999999999,0.73125,0.7165000000000001,0.6937500000000001,0.6088749999999999,0.7201875000000002
518,1036000,0.425,0.445,0.735,0.77,0.42649999999999977,0.65675,0.7434999999999999,0.7207500000000001,0.68875,0.5991874999999999,0.7264375000000001
519,1038000,0.41,0.76,0.475,0.82,0.4207499999999998,0.65975,0.73825,0.7220000000000002,0.6908750000000001,0.6,0.7260625
520,1040000,0.335,0.51,0.68,0.77,0.4162499999999998,0.6457499999999999,0.73675,0.7187500000000002,0.68225,0.5883749999999999,0.7232500000000002
521,1042000,0.4,0.7,0.61,0.645,0.4167499999999998,0.6417499999999999,0.727,0.7142500000000002,0.678,0.5854999999999999,0.7174375000000001
522,1044000,0.44,0.72,0.865,0.765,0.4219999999999997,0.6495,0.72725,0.7137500000000002,0.6816250000000001,0.592625,0.7171250000000002
523,1046000,0.48,0.69,0.615,0.745,0.41924999999999973,0.65525,0.72275,0.7107500000000002,0.683,0.59625,0.7137500000000002
524,1048000,0.54,0.765,0.795,0.71,0.4242499999999997,0.6685000000000001,0.7245,0.7075000000000002,0.6880000000000002,0.6074375000000001,0.7117500000000001
525,1050000,0.375,0.71,0.675,0.68,0.4249999999999997,0.66625,0.7265,0.7047500000000002,0.6855000000000001,0.6059374999999999,0.7101875000000002
526,1052000,0.345,0.91,0.68,0.7,0.41474999999999973,0.678,0.7215,0.7105000000000002,0.6942500000000001,0.6121875,0.7132500000000002
527,1054000,0.32,0.885,0.835,0.66,0.4082499999999998,0.685,0.725,0.7050000000000003,0.6950000000000002,0.6158125,0.7100000000000003
528,1056000,0.435,0.74,0.56,0.7,0.41424999999999984,0.68725,0.7105,0.7055000000000002,0.6963750000000002,0.619,0.7067500000000002
529,1058000,0.52,0.605,0.57,0.65,0.42249999999999976,0.6855,0.6975,0.6997500000000002,0.6915,0.6197499999999999,0.6980625000000001
530,1060000,0.385,0.505,0.66,0.57,0.42299999999999977,0.681,0.6950000000000001,0.6907500000000002,0.6858750000000001,0.6164999999999999,0.6918125000000002
531,1062000,0.4,0.685,0.825,0.635,0.42574999999999974,0.681,0.7057500000000001,0.6847500000000002,0.6828750000000001,0.6171875,0.6900000000000002
532,1064000,0.315,0.775,0.71,0.79,0.41374999999999973,0.6890000000000001,0.7017500000000002,0.6920000000000002,0.6905000000000001,0.6201875,0.6944375000000002
533,1066000,0.445,0.735,0.825,0.615,0.4112499999999998,0.6935,0.7092500000000002,0.6857500000000002,0.6896250000000002,0.6171250000000001,0.6974374999999999
534,1068000,0.33,0.56,0.84,0.555,0.4122499999999998,0.6842500000000001,0.7127500000000001,0.6750000000000002,0.6796250000000001,0.6093125,0.6913750000000002
535,1070000,0.27,0.59,0.505,0.795,0.4022499999999997,0.676,0.7072500000000002,0.6905000000000002,0.6832500000000001,0.6075624999999999,0.6946875000000002
536,1072000,0.43,0.76,0.685,0.655,0.4019999999999997,0.6777500000000001,0.6987500000000002,0.6900000000000002,0.6838750000000001,0.6088125,0.6921875000000002
537,1074000,0.475,0.685,0.73,0.69,0.4037499999999997,0.6867500000000001,0.6937500000000002,0.6960000000000002,0.6902500000000001,0.616,0.6943125000000002
538,1076000,0.315,0.685,0.72,0.7,0.39824999999999966,0.6987500000000001,0.6930000000000003,0.6925000000000001,0.6927500000000002,0.6189375,0.6944375000000002
539,1078000,0.395,0.755,0.64,0.665,0.3974999999999997,0.6985000000000001,0.7012500000000003,0.6847500000000002,0.6916250000000002,0.6129375,0.6991875000000002
540,1080000,0.345,0.755,0.68,0.525,0.39799999999999974,0.7107500000000002,0.7012500000000003,0.6725000000000002,0.6868750000000002,0.603875,0.7036250000000002
541,1082000,0.36,0.73,0.765,0.75,0.39599999999999974,0.7122500000000003,0.7090000000000003,0.6777500000000003,0.6933750000000003,0.6073125000000001,0.7098125000000002
542,1084000,0.385,0.7,0.65,0.725,0.3932499999999997,0.7112500000000002,0.6982500000000004,0.6757500000000002,0.6870000000000003,0.605125,0.7015000000000003
543,1086000,0.325,0.715,0.67,0.63,0.3854999999999997,0.7125000000000001,0.7010000000000003,0.6700000000000003,0.6855000000000002,0.598875,0.7038750000000003
544,1088000,0.405,0.725,0.85,0.675,0.37874999999999964,0.7105000000000001,0.7037500000000003,0.6682500000000002,0.6860000000000003,0.595875,0.7054375000000003
545,1090000,0.48,0.53,0.51,0.765,0.3839999999999996,0.7015,0.6955000000000002,0.6725000000000003,0.6840000000000003,0.6003750000000001,0.6970000000000003
546,1092000,0.445,0.825,0.465,0.645,0.3889999999999997,0.69725,0.6847500000000003,0.6697500000000003,0.6772500000000004,0.5995625000000001,0.6878750000000002
547,1094000,0.4,0.715,0.895,0.745,0.3929999999999996,0.68875,0.6877500000000003,0.6740000000000003,0.6808750000000003,0.6037500000000001,0.6880000000000002
548,1096000,0.235,0.325,0.865,0.715,0.3829999999999996,0.6679999999999999,0.7030000000000003,0.6747500000000003,0.671375,0.5967499999999998,0.6818125000000003
549,1098000,0.23,0.365,0.845,0.62,0.3684999999999996,0.6559999999999999,0.7167500000000003,0.6732500000000002,0.664625,0.5841249999999998,0.6841250000000002
550,1100000,0.405,0.605,0.545,0.7,0.3694999999999996,0.6609999999999999,0.7110000000000003,0.6797500000000002,0.670375,0.5881249999999998,0.6875625000000002
551,1102000,0.365,0.66,0.695,0.81,0.36774999999999963,0.65975,0.7045000000000003,0.6885000000000002,0.6741250000000001,0.5867499999999999,0.6925000000000002
552,1104000,0.35,0.71,0.725,0.635,0.3694999999999996,0.6564999999999999,0.7052500000000004,0.6807500000000003,0.668625,0.5847499999999998,0.6868750000000003
553,1106000,0.585,0.595,0.845,0.62,0.37649999999999956,0.6495,0.7062500000000005,0.6810000000000003,0.6652500000000001,0.5812499999999998,0.6873125000000004
554,1108000,0.485,0.66,0.855,0.665,0.3842499999999996,0.6544999999999999,0.7070000000000005,0.6865000000000002,0.6705000000000001,0.5869374999999998,0.6916250000000004
555,1110000,0.475,0.655,0.935,0.5,0.3944999999999996,0.6577499999999998,0.7285000000000005,0.6717500000000002,0.66475,0.5919374999999998,0.6859375000000002
556,1112000,0.52,0.68,0.73,0.735,0.3989999999999996,0.6537499999999998,0.7307500000000005,0.6757500000000002,0.66475,0.5900624999999997,0.6895000000000002
557,1114000,0.4,0.415,0.75,0.67,0.3952499999999996,0.6402499999999998,0.7317500000000005,0.6747500000000002,0.6575,0.5789999999999997,0.6890000000000002
558,1116000,0.415,0.61,0.73,0.725,0.4002499999999996,0.6364999999999997,0.7322500000000004,0.6760000000000003,0.65625,0.5774374999999997,0.6900625000000004
559,1118000,0.39,0.675,0.635,0.53,0.39999999999999963,0.6324999999999997,0.7320000000000004,0.6692500000000002,0.650875,0.5743749999999996,0.6849375000000002
560,1120000,0.425,0.815,0.625,0.76,0.40399999999999964,0.6354999999999997,0.7292500000000004,0.6810000000000003,0.65825,0.5776249999999997,0.6930625000000004
561,1122000,0.165,0.74,0.845,0.72,0.3942499999999996,0.6359999999999997,0.7332500000000004,0.6795000000000002,0.65775,0.5755624999999996,0.6929375000000003
562,1124000,0.205,0.615,0.89,0.58,0.38524999999999954,0.6317499999999997,0.7452500000000004,0.6722500000000002,0.6519999999999999,0.5701249999999997,0.6905000000000003
563,1126000,0.355,0.855,0.74,0.645,0.3867499999999996,0.6387499999999997,0.7487500000000005,0.6730000000000003,0.655875,0.5757499999999997,0.6919375000000003
564,1128000,0.36,0.675,0.71,0.645,0.38449999999999956,0.6362499999999998,0.7417500000000005,0.6715000000000002,0.653875,0.5733124999999997,0.6890625000000004
565,1130000,0.59,0.585,0.545,0.715,0.38999999999999957,0.6389999999999998,0.7435000000000005,0.6690000000000002,0.6539999999999999,0.5767499999999998,0.6876250000000003
566,1132000,0.485,0.745,0.61,0.77,0.39199999999999957,0.6349999999999998,0.7507500000000005,0.6752500000000001,0.655125,0.5742499999999997,0.6941250000000002
567,1134000,0.5,0.615,0.8,0.855,0.3969999999999995,0.6299999999999998,0.7460000000000006,0.6807500000000002,0.655375,0.5717499999999996,0.6970625000000003
568,1136000,0.51,0.685,0.645,0.61,0.41074999999999956,0.6479999999999999,0.7350000000000005,0.6755000000000002,0.6617500000000001,0.5886874999999998,0.6903750000000002
569,1138000,0.665,0.775,0.545,0.505,0.43249999999999955,0.6684999999999999,0.7200000000000004,0.6697500000000003,0.6691250000000001,0.6094999999999998,0.6823125000000003
570,1140000,0.54,0.695,0.77,0.58,0.4392499999999996,0.6729999999999998,0.7312500000000004,0.6637500000000003,0.668375,0.6076250000000001,0.6875624999999999
571,1142000,0.495,0.345,0.785,0.67,0.44574999999999954,0.6572499999999999,0.7357500000000005,0.6567500000000003,0.657,0.6040000000000001,0.676875
572,1144000,0.465,0.835,0.775,0.865,0.4514999999999995,0.6634999999999998,0.7382500000000005,0.6682500000000002,0.665875,0.6104999999999997,0.6857500000000003
573,1146000,0.435,0.365,0.67,0.765,0.4439999999999996,0.6519999999999998,0.7295000000000005,0.6755000000000003,0.6637500000000001,0.5999999999999998,0.6890000000000003
574,1148000,0.535,0.635,0.7,0.695,0.4464999999999996,0.6507499999999997,0.7217500000000003,0.6770000000000003,0.663875,0.5996874999999997,0.6881875000000002
575,1150000,0.38,0.735,0.735,0.69,0.4417499999999997,0.6547499999999997,0.7117500000000003,0.6865000000000003,0.670625,0.6014999999999997,0.6928125000000003
576,1152000,0.355,0.77,0.535,0.465,0.4334999999999997,0.6592499999999998,0.7020000000000003,0.6730000000000003,0.6661250000000001,0.6028124999999998,0.6802500000000004
577,1154000,0.445,0.675,0.365,0.535,0.43574999999999975,0.6722499999999998,0.6827500000000003,0.6662500000000003,0.6692500000000001,0.6086250000000002,0.6748749999999999
578,1156000,0.54,0.7,0.62,0.6,0.44199999999999984,0.6767499999999999,0.6772500000000002,0.6600000000000004,0.6683750000000002,0.6055000000000003,0.676875
579,1158000,0.4,0.565,0.815,0.62,0.4424999999999998,0.6712499999999998,0.6862500000000002,0.6645000000000003,0.667875,0.6090000000000002,0.6749999999999999
580,1160000,0.6,0.765,0.75,0.635,0.45124999999999976,0.6687499999999998,0.6925000000000002,0.6582500000000003,0.6635000000000001,0.6065000000000003,0.6746875
581,1162000,0.485,0.595,0.67,0.525,0.4672499999999998,0.6614999999999999,0.6837500000000002,0.6485000000000003,0.655,0.6031875000000002,0.6670625
582,1164000,0.36,0.46,0.805,0.725,0.47499999999999976,0.6537499999999998,0.6795000000000002,0.6557500000000003,0.65475,0.6090624999999998,0.6616875000000002
583,1166000,0.415,0.785,0.835,0.72,0.47799999999999965,0.6502499999999999,0.6842500000000002,0.6595000000000003,0.6548750000000001,0.6071874999999999,0.6656875000000002
584,1168000,0.495,0.79,0.83,0.655,0.4847499999999997,0.6559999999999999,0.6902500000000001,0.6600000000000004,0.6580000000000001,0.6131874999999999,0.6675625000000003
585,1170000,0.405,0.575,0.715,0.745,0.47549999999999965,0.6554999999999997,0.6987500000000002,0.6615000000000003,0.6585000000000001,0.6104999999999997,0.6708125000000003
586,1172000,0.385,0.595,0.39,0.85,0.47049999999999964,0.6479999999999999,0.6877500000000002,0.6655000000000003,0.6567500000000002,0.6036249999999999,0.6710625000000003
587,1174000,0.33,0.72,0.705,0.705,0.46199999999999963,0.6532499999999999,0.6830000000000002,0.6580000000000003,0.6556250000000001,0.6054374999999999,0.6642500000000002
588,1176000,0.38,0.725,0.79,0.63,0.4554999999999997,0.6552499999999999,0.6902500000000001,0.6590000000000004,0.6571250000000002,0.6053124999999998,0.6668125000000004
589,1178000,0.545,0.525,0.825,0.795,0.44949999999999973,0.6427499999999998,0.7042500000000002,0.6735000000000003,0.6581250000000001,0.5944374999999997,0.6811875000000003
590,1180000,0.41,0.75,0.555,0.78,0.4429999999999998,0.6454999999999999,0.6935000000000001,0.6835000000000002,0.6645000000000001,0.5948749999999998,0.6860000000000002
591,1182000,0.455,0.6,0.61,0.645,0.44099999999999984,0.6582499999999998,0.6847500000000001,0.6822500000000002,0.67025,0.6039374999999998,0.6828750000000002
592,1184000,0.35,0.5,0.825,0.68,0.4352499999999998,0.6414999999999997,0.68725,0.6730000000000003,0.65725,0.5899374999999998,0.6765625000000003
593,1186000,0.55,0.765,0.905,0.39,0.44099999999999984,0.6614999999999998,0.6990000000000001,0.6542500000000002,0.657875,0.6009375000000001,0.6708749999999999
594,1188000,0.455,0.58,0.765,0.65,0.43699999999999983,0.6587499999999997,0.70225,0.6520000000000002,0.655375,0.5982500000000002,0.6696249999999998
595,1190000,0.415,0.455,0.725,0.65,0.43874999999999975,0.6447499999999998,0.7017500000000001,0.6500000000000002,0.647375,0.5932499999999998,0.6629375000000002
596,1192000,0.35,0.735,0.87,0.71,0.4384999999999997,0.6429999999999998,0.7185,0.6622500000000002,0.652625,0.5918749999999998,0.6763125000000002
597,1194000,0.415,0.825,0.85,0.7,0.43699999999999967,0.6504999999999997,0.74275,0.6705000000000002,0.6605,0.5971249999999998,0.6885625000000002
598,1196000,0.425,0.77,0.78,0.825,0.43124999999999963,0.6539999999999997,0.75075,0.6817500000000002,0.667875,0.5983124999999997,0.6990000000000002
599,1198000,0.47,0.695,0.72,0.695,0.43474999999999964,0.6604999999999998,0.7460000000000001,0.6855000000000002,0.673,0.6040624999999997,0.7006250000000002
600,1200000,0.395,0.675,0.8,0.715,0.42449999999999966,0.6559999999999998,0.7485000000000002,0.6895000000000002,0.67275,0.5981249999999998,0.7042500000000003
601,1202000,0.425,0.39,0.71,0.615,0.4214999999999997,0.6457499999999998,0.7505000000000002,0.6940000000000002,0.669875,0.5896874999999998,0.7081250000000002
602,1204000,0.37,0.795,0.735,0.805,0.4219999999999997,0.6624999999999998,0.7470000000000001,0.6980000000000002,0.68025,0.6023749999999998,0.71025
603,1206000,0.435,0.685,0.805,0.82,0.42299999999999977,0.6574999999999998,0.7455000000000002,0.7030000000000002,0.68025,0.5988749999999997,0.7136250000000002
604,1208000,0.29,0.775,0.895,0.75,0.4127499999999998,0.6567499999999997,0.7487500000000001,0.7077500000000002,0.68225,0.5957499999999998,0.7180000000000002
605,1210000,0.465,0.46,0.9,0.795,0.4157499999999998,0.6509999999999998,0.7580000000000002,0.7102500000000003,0.680625,0.5921874999999998,0.7221875000000002
606,1212000,0.51,0.725,0.8,0.765,0.4219999999999998,0.6574999999999998,0.7785000000000002,0.7060000000000003,0.6817500000000001,0.5986249999999997,0.7241250000000002
607,1214000,0.455,0.78,0.825,0.75,0.4282499999999998,0.6604999999999996,0.7845000000000002,0.7082500000000003,0.684375,0.6024374999999997,0.7273125000000003
608,1216000,0.47,0.805,0.705,0.775,0.4327499999999998,0.6644999999999996,0.7802500000000002,0.7155000000000002,0.69,0.6065624999999997,0.7316875000000002
609,1218000,0.4,0.755,0.735,0.855,0.4254999999999998,0.6759999999999997,0.7757500000000002,0.7185000000000004,0.69725,0.6133749999999998,0.7328125000000003
610,1220000,0.265,0.395,0.68,0.86,0.41824999999999984,0.6582499999999997,0.7820000000000003,0.7225000000000004,0.690375,0.5982499999999997,0.7373750000000003
611,1222000,0.51,0.68,0.88,0.655,0.4209999999999998,0.6622499999999997,0.7955000000000002,0.7230000000000003,0.692625,0.6019374999999997,0.7411250000000003
612,1224000,0.395,0.69,0.8,0.625,0.4232499999999998,0.6717499999999996,0.7942500000000002,0.7202500000000003,0.696,0.6096249999999998,0.7387500000000004
613,1226000,0.35,0.72,0.615,0.695,0.4132499999999998,0.6694999999999997,0.7797500000000002,0.7355000000000003,0.7024999999999999,0.6054374999999996,0.7465625000000002
614,1228000,0.355,0.58,0.655,0.8,0.4082499999999998,0.6694999999999997,0.7742500000000001,0.7430000000000003,0.70625,0.6041874999999997,0.7508125000000003
615,1230000,0.295,0.67,0.755,0.76,0.40224999999999983,0.6802499999999997,0.7757500000000002,0.7485000000000003,0.714375,0.6107499999999998,0.7553125000000003
616,1232000,0.53,0.805,0.805,0.715,0.4112499999999998,0.6837499999999996,0.7725000000000002,0.7487500000000002,0.7162499999999999,0.6156249999999996,0.7546875000000002
617,1234000,0.465,0.795,0.83,0.76,0.41374999999999984,0.6822499999999997,0.7715000000000003,0.7517500000000003,0.717,0.6151249999999997,0.7566875000000002
618,1236000,0.33,0.775,0.65,0.74,0.4089999999999998,0.6824999999999998,0.7650000000000003,0.7475000000000003,0.7150000000000001,0.6141249999999998,0.7518750000000003
619,1238000,0.5,0.365,0.785,0.735,0.41049999999999975,0.6659999999999997,0.7682500000000002,0.7495000000000003,0.70775,0.6021249999999997,0.7541875000000002
620,1240000,0.555,0.605,0.735,0.38,0.41849999999999976,0.6624999999999998,0.7650000000000002,0.7327500000000003,0.697625,0.6014999999999998,0.7408125000000003
621,1242000,0.48,0.69,0.83,0.815,0.4212499999999998,0.6774999999999997,0.7710000000000001,0.7427500000000002,0.7101249999999999,0.6134374999999996,0.7498125000000002
622,1244000,0.375,0.645,0.845,0.7,0.4214999999999998,0.6699999999999997,0.7765000000000001,0.7375000000000003,0.70375,0.6078749999999997,0.7472500000000002
623,1246000,0.475,0.645,0.75,0.55,0.42349999999999977,0.6679999999999996,0.77375,0.7240000000000003,0.696,0.6068749999999996,0.7364375000000003
624,1248000,0.59,0.805,0.825,0.635,0.4384999999999998,0.6694999999999995,0.7702500000000001,0.7182500000000003,0.6938749999999999,0.6117499999999997,0.7312500000000002
625,1250000,0.515,0.925,0.85,0.625,0.44099999999999984,0.6927499999999995,0.7677500000000002,0.7097500000000003,0.7012499999999999,0.6298124999999997,0.7242500000000003
626,1252000,0.28,0.795,0.575,0.77,0.4294999999999998,0.6962499999999996,0.7565000000000001,0.7100000000000002,0.7031249999999999,0.6295624999999997,0.7216250000000002
627,1254000,0.405,0.865,0.82,0.71,0.42699999999999977,0.7004999999999997,0.7562500000000001,0.7080000000000002,0.7042499999999999,0.6321249999999996,0.7200625000000002
628,1256000,0.38,0.81,0.7,0.745,0.42249999999999976,0.7007499999999997,0.756,0.7065000000000001,0.703625,0.6311874999999997,0.7188750000000002
629,1258000,0.44,0.84,0.77,0.715,0.42449999999999977,0.7049999999999996,0.75775,0.6995000000000001,0.7022499999999998,0.63075,0.7181874999999998
630,1260000,0.34,0.79,0.565,0.67,0.4282499999999997,0.7247499999999997,0.752,0.6900000000000002,0.7073749999999999,0.6245625,0.7315624999999997
631,1262000,0.23,0.795,0.73,0.695,0.41424999999999973,0.7304999999999997,0.7445,0.6920000000000002,0.7112499999999999,0.6225625,0.7339999999999998
632,1264000,0.355,0.725,0.86,0.755,0.4122499999999998,0.7322499999999997,0.7474999999999999,0.6985000000000002,0.715375,0.6269375000000001,0.7360624999999998
633,1266000,0.315,0.72,0.815,0.78,0.41049999999999975,0.7322499999999997,0.7575,0.7027500000000002,0.7175,0.6296875000000002,0.7385624999999998
634,1268000,0.21,0.645,0.84,0.78,0.4032499999999998,0.7354999999999997,0.7667499999999999,0.7017500000000001,0.7186249999999998,0.627125,0.7433124999999998
635,1270000,0.29,0.61,0.875,0.825,0.40299999999999975,0.7324999999999997,0.77275,0.7050000000000001,0.7187499999999999,0.6295,0.7425624999999998
636,1272000,0.275,0.745,0.765,0.89,0.39024999999999976,0.7294999999999996,0.7707499999999999,0.7137500000000001,0.7216249999999998,0.6328750000000001,0.7398124999999997
637,1274000,0.4,0.73,0.885,0.855,0.38699999999999973,0.7262499999999996,0.7735000000000001,0.7185000000000001,0.7223749999999999,0.635625,0.7380624999999998
638,1276000,0.5,0.86,0.9,0.76,0.39549999999999974,0.7304999999999996,0.786,0.7195000000000001,0.7249999999999999,0.6385000000000001,0.7443749999999997
639,1278000,0.41,0.87,0.755,0.745,0.39099999999999974,0.7557499999999996,0.7845000000000001,0.7200000000000001,0.7378749999999998,0.6377499999999999,0.7629374999999997
640,1280000,0.275,0.585,0.67,0.715,0.3769999999999998,0.7547499999999996,0.7812500000000002,0.73675,0.7457499999999998,0.6468125,0.7613749999999997
641,1282000,0.245,0.57,0.825,0.86,0.3652499999999998,0.7487499999999996,0.7810000000000001,0.7390000000000001,0.7438749999999998,0.6455625,0.7568124999999998
642,1284000,0.365,0.805,0.795,0.78,0.3647499999999998,0.7567499999999996,0.7785000000000001,0.7430000000000001,0.7498749999999998,0.6484375,0.7621874999999998
643,1286000,0.2,0.655,0.595,0.79,0.35099999999999987,0.7572499999999996,0.7707500000000002,0.7550000000000001,0.7561249999999999,0.6540000000000001,0.7606249999999998
644,1288000,0.295,0.525,0.74,0.75,0.3362499999999998,0.7432499999999996,0.7665000000000001,0.76075,0.7519999999999998,0.6414999999999996,0.7621875000000001
645,1290000,0.2,0.56,0.805,0.77,0.3204999999999999,0.7249999999999996,0.7642500000000001,0.768,0.7446249999999999,0.6238749999999997,0.7651875000000001
646,1292000,0.28,0.85,0.41,0.785,0.3204999999999999,0.7277499999999997,0.7560000000000001,0.76875,0.7418749999999998,0.6259374999999998,0.7591875000000001
647,1294000,0.23,0.7,0.725,0.77,0.31174999999999986,0.7194999999999996,0.7512500000000001,0.7717499999999999,0.7353749999999999,0.6175624999999997,0.756375
648,1296000,0.215,0.705,0.66,0.61,0.3034999999999999,0.7142499999999996,0.7492500000000002,0.7649999999999999,0.7317499999999999,0.6115624999999996,0.7531875000000001
649,1298000,0.155,0.655,0.775,0.645,0.2892499999999999,0.7049999999999995,0.7495000000000002,0.7615,0.7272499999999998,0.6010624999999996,0.7525000000000001
650,1300000,0.225,0.77,0.81,0.53,0.28349999999999986,0.7039999999999995,0.7617500000000003,0.7545,0.7292499999999997,0.5988749999999996,0.7563124999999999
651,1302000,0.22,0.665,0.735,0.54,0.2829999999999998,0.6974999999999996,0.7620000000000002,0.7467499999999999,0.7221249999999997,0.5938749999999996,0.7505625
652,1304000,0.345,0.655,0.73,0.75,0.28249999999999986,0.6939999999999995,0.7555000000000003,0.7464999999999999,0.7202499999999997,0.5911249999999996,0.74875
653,1306000,0.23,0.85,0.74,0.85,0.27824999999999983,0.7004999999999995,0.7517500000000003,0.7499999999999999,0.7252499999999997,0.5949374999999996,0.7504375
654,1308000,0.11,0.57,0.82,0.74,0.2732499999999999,0.6967499999999995,0.7507500000000003,0.748,0.7223749999999998,0.5908749999999996,0.7486875
655,1310000,0.165,0.56,0.635,0.755,0.26699999999999985,0.6942499999999996,0.7387500000000002,0.7445,0.7164999999999999,0.5874374999999997,0.7401875000000001
656,1312000,0.115,0.695,0.715,0.8,0.25899999999999984,0.6917499999999996,0.7362500000000003,0.74,0.714,0.5835624999999997,0.7371875000000003
657,1314000,0.295,0.68,0.875,0.77,0.2537499999999998,0.6892499999999996,0.7357500000000002,0.73575,0.7124999999999998,0.5803749999999996,0.7357500000000001
658,1316000,0.195,0.375,0.8,0.72,0.23849999999999985,0.6649999999999996,0.7307500000000002,0.73375,0.6978749999999999,0.5583749999999996,0.7315000000000002
659,1318000,0.165,0.525,0.725,0.775,0.22624999999999984,0.6477499999999996,0.7292500000000002,0.7352500000000001,0.6884999999999999,0.5423749999999996,0.7307500000000001
660,1320000,0.165,0.68,0.44,0.885,0.22074999999999984,0.6524999999999996,0.7177500000000002,0.7437500000000001,0.685125,0.5445624999999997,0.7242500000000003
661,1322000,0.175,0.685,0.88,0.805,0.2172499999999998,0.6582499999999997,0.7205000000000003,0.7410000000000001,0.689375,0.5479999999999997,0.7256250000000002
662,1324000,0.13,0.645,0.96,0.83,0.2054999999999998,0.6502499999999997,0.7287500000000002,0.7435000000000002,0.6895,0.5390624999999997,0.7324375000000002
663,1326000,0.075,0.46,0.8,0.725,0.1992499999999998,0.6404999999999997,0.7390000000000002,0.7402500000000002,0.68975,0.5301874999999997,0.7393125000000002
664,1328000,0.105,0.69,0.805,0.795,0.1897499999999998,0.6487499999999997,0.7422500000000002,0.7425000000000002,0.6955,0.5339999999999997,0.7423125000000002
665,1330000,0.075,0.885,0.905,0.78,0.18349999999999983,0.6649999999999997,0.7472500000000002,0.7430000000000001,0.704,0.5446249999999998,0.7440625000000001
666,1332000,0.075,0.785,0.785,0.585,0.17324999999999982,0.6617499999999997,0.7660000000000002,0.7330000000000002,0.697375,0.5396249999999998,0.7412500000000002
667,1334000,0.09,0.735,0.7,0.81,0.16624999999999981,0.6634999999999998,0.7647500000000002,0.7350000000000002,0.6992499999999999,0.5391874999999998,0.7424375000000002
668,1336000,0.06,0.705,0.755,0.775,0.1584999999999998,0.6634999999999998,0.7695000000000002,0.7432500000000003,0.7033750000000001,0.5372499999999998,0.7498125000000003
669,1338000,0.07,0.655,0.8,0.63,0.15424999999999983,0.6634999999999998,0.7707500000000003,0.7425000000000004,0.7030000000000001,0.5361874999999998,0.7495625000000004
670,1340000,0.095,0.6,0.705,0.77,0.14774999999999983,0.6549999999999997,0.7655000000000002,0.7545000000000004,0.70475,0.5281874999999997,0.7572500000000004
671,1342000,0.08,0.61,0.585,0.86,0.14074999999999982,0.6522499999999998,0.7580000000000002,0.7705000000000004,0.705125,0.5243749999999998,0.7611250000000003
672,1344000,0.095,0.66,0.83,0.79,0.12824999999999984,0.6524999999999997,0.7630000000000001,0.7725000000000003,0.7077499999999999,0.5214374999999998,0.7653750000000002
673,1346000,0.09,0.42,0.835,0.71,0.12124999999999983,0.6309999999999998,0.7677500000000002,0.7655000000000004,0.69825,0.5035624999999998,0.7660625000000003
674,1348000,0.115,0.75,0.79,0.78,0.12149999999999986,0.6399999999999998,0.7662500000000001,0.7675000000000003,0.703125,0.5103749999999998,0.7665625
675,1350000,0.075,0.67,0.835,0.725,0.11699999999999985,0.6454999999999997,0.7762500000000002,0.7660000000000002,0.70575,0.5133749999999998,0.7685625000000003
676,1352000,0.07,0.7,0.835,0.61,0.11474999999999984,0.6457499999999997,0.7822500000000001,0.7565000000000002,0.701125,0.5129999999999998,0.7629375000000003
677,1354000,0.04,0.755,0.7,0.78,0.10199999999999984,0.6494999999999997,0.7735000000000001,0.7570000000000002,0.7032499999999999,0.5126249999999998,0.7611250000000003
678,1356000,0.05,0.735,0.605,0.77,0.09474999999999983,0.6674999999999998,0.7637500000000002,0.7595000000000002,0.7135,0.5243124999999998,0.7605625000000003
679,1358000,0.04,0.745,0.87,0.825,0.08849999999999983,0.6784999999999997,0.7710000000000001,0.7620000000000002,0.72025,0.5309999999999997,0.7642500000000001
680,1360000,0.065,0.615,0.775,0.745,0.08349999999999982,0.6752499999999997,0.7877500000000002,0.7550000000000001,0.7151249999999999,0.5273124999999997,0.7631875000000001
681,1362000,0.085,0.75,0.82,0.8,0.07899999999999982,0.6784999999999997,0.7847500000000001,0.7547500000000003,0.716625,0.5286249999999997,0.7622500000000001
682,1364000,0.06,0.82,0.885,0.64,0.07549999999999983,0.6872499999999997,0.781,0.7452500000000002,0.7162499999999999,0.5343124999999997,0.7541875000000001
683,1366000,0.05,0.8,0.75,0.715,0.07424999999999984,0.7042499999999997,0.7785,0.7447500000000002,0.7244999999999999,0.5467499999999997,0.7531875000000001
684,1368000,0.08,0.815,0.73,0.685,0.07299999999999984,0.7104999999999997,0.77475,0.7392500000000003,0.7248749999999999,0.5511249999999998,0.7481250000000003
685,1370000,0.07,0.69,0.795,0.855,0.07274999999999984,0.7007499999999997,0.7692500000000002,0.7430000000000003,0.721875,0.5437499999999996,0.7495625000000004
686,1372000,0.055,0.665,0.755,0.805,0.07174999999999984,0.6947499999999996,0.7677500000000002,0.7540000000000002,0.724375,0.5389999999999997,0.7574375000000002
687,1374000,0.055,0.77,0.82,0.845,0.06999999999999984,0.6964999999999997,0.7737500000000003,0.7557500000000003,0.7261249999999999,0.5398749999999998,0.7602500000000002
688,1376000,0.055,0.54,0.805,0.835,0.06974999999999984,0.6882499999999996,0.7762500000000002,0.7587500000000003,0.7234999999999999,0.5336249999999997,0.7631250000000003
689,1378000,0.09,0.875,0.855,0.84,0.07074999999999984,0.6992499999999996,0.7790000000000001,0.7692500000000003,0.73425,0.5421249999999996,0.7716875000000003
690,1380000,0.055,0.87,0.86,0.74,0.06874999999999984,0.7127499999999996,0.7867500000000001,0.7677500000000004,0.74025,0.5517499999999995,0.7725000000000003
691,1382000,0.05,0.615,0.845,0.61,0.06724999999999984,0.7129999999999996,0.7997500000000001,0.7552500000000004,0.734125,0.5515624999999997,0.7663750000000004
692,1384000,0.025,0.67,0.785,0.755,0.06374999999999983,0.7134999999999996,0.7975000000000001,0.7535000000000004,0.7335,0.5510624999999996,0.7645000000000004
693,1386000,0.04,0.965,0.86,0.665,0.061249999999999825,0.7407499999999996,0.7987500000000001,0.7512500000000003,0.746,0.5708749999999997,0.7631250000000003
694,1388000,0.055,0.505,0.68,0.755,0.05824999999999982,0.7284999999999997,0.7932500000000001,0.7500000000000003,0.73925,0.5609374999999998,0.7608125000000002
695,1390000,0.055,0.54,0.64,0.78,0.05724999999999982,0.7219999999999996,0.7835000000000001,0.7527500000000004,0.737375,0.5558124999999997,0.7604375000000003
696,1392000,0.055,0.785,0.83,0.735,0.056499999999999814,0.7262499999999996,0.78325,0.7590000000000003,0.742625,0.5588124999999997,0.7650625000000002
697,1394000,0.035,0.845,0.835,0.835,0.056249999999999814,0.7307499999999997,0.79,0.7617500000000004,0.7462500000000001,0.5621249999999998,0.7688125000000003
698,1396000,0.03,0.71,0.715,0.845,0.05524999999999981,0.7294999999999996,0.7955,0.7655000000000005,0.7475,0.5609374999999996,0.7730000000000005
699,1398000,0.06,0.71,0.435,0.85,0.056249999999999814,0.7277499999999997,0.7737499999999999,0.7667500000000006,0.7472500000000002,0.5598749999999998,0.7685000000000004
700,1400000,0.02,0.745,0.645,0.85,0.05399999999999981,0.7342499999999996,0.76725,0.7720000000000007,0.7507499999999998,0.5641874999999997,0.7684375000000002
701,1402000,0.045,0.68,0.845,0.76,0.05199999999999981,0.7307499999999997,0.7685000000000001,0.7700000000000007,0.7496249999999999,0.5610624999999997,0.7688750000000002
702,1404000,0.06,0.52,0.86,0.725,0.05199999999999981,0.7157499999999997,0.76725,0.7742500000000007,0.7414999999999998,0.5498124999999996,0.7690000000000002
703,1406000,0.045,0.465,0.78,0.805,0.05174999999999981,0.6989999999999996,0.76875,0.7787500000000007,0.7338749999999998,0.5371874999999996,0.7712500000000002
704,1408000,0.045,0.83,0.64,0.7,0.04999999999999981,0.6997499999999997,0.76425,0.7795000000000006,0.7319999999999998,0.5373124999999996,0.7680625000000001
705,1410000,0.065,0.865,0.725,0.655,0.04974999999999981,0.7084999999999997,0.76075,0.7695000000000005,0.7346249999999999,0.5438124999999997,0.7629375000000003
706,1412000,0.065,0.805,0.78,0.675,0.05024999999999981,0.7154999999999996,0.762,0.7630000000000006,0.7387499999999998,0.5491874999999996,0.7622500000000001
707,1414000,0.07,0.8,0.85,0.82,0.05099999999999981,0.7169999999999996,0.7635,0.7617500000000006,0.7393750000000001,0.5504999999999997,0.7621875000000005
708,1416000,0.035,0.695,0.645,0.715,0.04999999999999981,0.7247499999999997,0.7555,0.7557500000000006,0.7401249999999998,0.5560624999999997,0.7555625000000001
709,1418000,0.03,0.785,0.66,0.785,0.046999999999999806,0.7202499999999997,0.7457499999999999,0.7530000000000007,0.7329999999999999,0.5519374999999997,0.7475625
710,1420000,0.03,0.71,0.785,0.78,0.045749999999999805,0.7122499999999998,0.742,0.7550000000000006,0.7271249999999999,0.5456249999999998,0.7452500000000002
711,1422000,0.04,0.67,0.85,0.65,0.045249999999999804,0.7149999999999997,0.74225,0.7570000000000007,0.7286249999999999,0.5475624999999997,0.7459375000000001
712,1424000,0.065,0.9,0.79,0.8,0.0472499999999998,0.7264999999999998,0.7424999999999999,0.7592500000000006,0.7344999999999999,0.5566874999999999,0.7466875000000002
713,1426000,0.095,0.335,0.695,0.87,0.0499999999999998,0.6949999999999998,0.73425,0.7695000000000007,0.7146249999999998,0.5337499999999998,0.7430625000000002
714,1428000,0.065,0.67,0.815,0.7,0.0504999999999998,0.7032499999999998,0.7409999999999999,0.7667500000000007,0.7221249999999999,0.5400624999999999,0.7474375000000002
715,1430000,0.06,0.48,0.675,0.68,0.05074999999999981,0.7002499999999998,0.7427499999999999,0.7617500000000008,0.7214999999999998,0.5378749999999999,0.7475
716,1432000,0.04,0.59,0.79,0.745,0.04999999999999981,0.6904999999999998,0.74075,0.7622500000000008,0.715625,0.5303749999999998,0.7461250000000001
717,1434000,0.07,0.6,0.58,0.65,0.05174999999999981,0.6782499999999997,0.728,0.7530000000000008,0.7031249999999998,0.5216249999999997,0.7342500000000003
718,1436000,0.07,0.6,0.635,0.565,0.05374999999999981,0.6727499999999997,0.724,0.7390000000000008,0.6983749999999999,0.5179999999999998,0.7277500000000001
719,1438000,0.07,0.845,0.795,0.85,0.05424999999999981,0.6794999999999998,0.7419999999999999,0.7390000000000008,0.7092500000000003,0.5231874999999997,0.7397500000000006
720,1440000,0.135,0.62,0.835,0.7,0.05999999999999981,0.6732499999999998,0.7514999999999998,0.7315000000000007,0.7023750000000002,0.5199374999999997,0.7365000000000006
721,1442000,0.105,0.465,0.595,0.775,0.0629999999999998,0.6624999999999999,0.7389999999999999,0.7322500000000007,0.6973750000000003,0.5126249999999999,0.7339375000000006
722,1444000,0.085,0.79,0.85,0.765,0.06424999999999981,0.6759999999999998,0.7384999999999999,0.7342500000000008,0.7051250000000003,0.5230624999999999,0.7353125000000007
723,1446000,0.07,0.81,0.555,0.715,0.06549999999999981,0.6932499999999998,0.72725,0.7297500000000008,0.7102499999999998,0.5363124999999997,0.7278750000000003
724,1448000,0.07,0.59,0.69,0.73,0.06674999999999982,0.6812499999999998,0.7297499999999999,0.7312500000000008,0.7054999999999998,0.5276249999999998,0.7301250000000001
725,1450000,0.08,0.755,0.725,0.65,0.06749999999999982,0.6757499999999999,0.7297499999999999,0.731000000000001,0.7027499999999999,0.5236874999999999,0.7300625000000001
726,1452000,0.17,0.825,0.85,0.67,0.07274999999999983,0.6767499999999999,0.7332499999999998,0.7307500000000009,0.7037500000000003,0.5257499999999998,0.7313750000000007
727,1454000,0.085,0.825,0.59,0.755,0.07349999999999982,0.6779999999999997,0.7202499999999998,0.7275000000000009,0.6991249999999998,0.5268749999999996,0.7220625
728,1456000,0.18,0.775,0.645,0.725,0.08074999999999982,0.6819999999999997,0.7202499999999998,0.7280000000000009,0.7011249999999998,0.5316874999999998,0.7221875
729,1458000,0.125,0.76,0.885,0.77,0.08549999999999983,0.6807499999999997,0.7314999999999998,0.7272500000000008,0.7040000000000003,0.5319374999999997,0.7283125000000006
730,1460000,0.06,0.72,0.68,0.775,0.08699999999999983,0.6812499999999998,0.7262499999999998,0.727000000000001,0.7037499999999999,0.5326874999999998,0.7264375000000001
731,1462000,0.07,0.575,0.755,0.79,0.08849999999999983,0.6764999999999998,0.7214999999999999,0.734000000000001,0.6989999999999998,0.5294999999999997,0.7246250000000002
732,1464000,0.12,0.69,0.765,0.73,0.09124999999999983,0.6659999999999997,0.7202499999999998,0.7305000000000009,0.6931249999999998,0.5223124999999997,0.7228125000000001
733,1466000,0.07,0.645,0.625,0.735,0.08999999999999983,0.6814999999999997,0.7167499999999999,0.723750000000001,0.6991249999999998,0.5336249999999997,0.7185000000000001
734,1468000,0.08,0.895,0.66,0.605,0.09074999999999984,0.6927499999999996,0.7089999999999999,0.719000000000001,0.7008749999999997,0.5422499999999997,0.7115000000000002
735,1470000,0.13,0.905,0.745,0.85,0.09424999999999983,0.7139999999999996,0.7124999999999998,0.727500000000001,0.7132499999999997,0.5579374999999998,0.717375
736,1472000,0.075,0.785,0.925,0.875,0.09599999999999984,0.7237499999999997,0.71925,0.7340000000000011,0.7214999999999998,0.5634374999999999,0.7263124999999999
737,1474000,0.2,0.735,0.815,0.83,0.10249999999999984,0.7304999999999996,0.7309999999999999,0.743000000000001,0.7307499999999998,0.5734999999999997,0.7340000000000002
738,1476000,0.115,0.545,0.555,0.5,0.10474999999999986,0.7277499999999997,0.7269999999999999,0.739750000000001,0.7273749999999998,0.5714374999999998,0.73075
739,1478000,0.12,0.765,0.705,0.405,0.10724999999999987,0.7237499999999997,0.7224999999999999,0.717500000000001,0.7200000000000004,0.5649375000000008,0.7228124999999999
740,1480000,0.1,0.775,0.92,0.655,0.10549999999999989,0.7314999999999997,0.7267499999999998,0.715250000000001,0.7210000000000004,0.5628125000000007,0.7279374999999997
741,1482000,0.145,0.86,0.865,0.7,0.10749999999999989,0.7512499999999996,0.7402499999999999,0.711500000000001,0.7258750000000005,0.5605000000000008,0.7429999999999999
742,1484000,0.16,0.865,0.91,0.74,0.11124999999999989,0.7549999999999997,0.7432499999999999,0.7102500000000009,0.7267500000000005,0.5605000000000007,0.7461874999999998
743,1486000,0.275,0.79,0.715,0.77,0.1214999999999999,0.7539999999999997,0.7512499999999999,0.713000000000001,0.7321250000000004,0.5651250000000007,0.7519374999999998
744,1488000,0.215,0.745,0.735,0.86,0.1287499999999999,0.7617499999999996,0.7534999999999998,0.7195000000000009,0.7365000000000004,0.5718125000000006,0.7555624999999998
745,1490000,0.15,0.67,0.895,0.79,0.1322499999999999,0.7574999999999996,0.7619999999999998,0.7265000000000008,0.7420000000000002,0.5779375000000007,0.7586249999999997
746,1492000,0.16,0.795,0.675,0.76,0.1317499999999999,0.7559999999999996,0.7532499999999999,0.7310000000000009,0.7421250000000004,0.5811875000000006,0.7539374999999997
747,1494000,0.235,0.745,0.73,0.76,0.1392499999999999,0.7519999999999996,0.7602499999999999,0.7312500000000008,0.7416250000000002,0.5832500000000006,0.7540624999999996
748,1496000,0.21,0.535,0.66,0.805,0.14074999999999988,0.7399999999999995,0.7609999999999999,0.7352500000000008,0.7376250000000002,0.5866250000000006,0.7452499999999997
749,1498000,0.2,0.785,0.775,0.685,0.1444999999999999,0.7412499999999996,0.7555,0.7310000000000009,0.7361250000000003,0.5843750000000006,0.7448124999999998
750,1500000,0.23,0.79,0.835,0.835,0.15299999999999989,0.7447499999999996,0.76325,0.7340000000000008,0.7393750000000001,0.5887500000000006,0.7493749999999997
751,1502000,0.13,0.855,0.845,0.82,0.1559999999999999,0.7587499999999996,0.7677499999999999,0.7355000000000007,0.7471250000000002,0.5906250000000004,0.7609999999999997
752,1504000,0.16,0.845,0.845,0.85,0.1579999999999999,0.7664999999999996,0.7717499999999999,0.7415000000000007,0.7540000000000002,0.5956250000000005,0.7678124999999997
753,1506000,0.2,0.785,0.585,0.865,0.16449999999999992,0.7734999999999996,0.7697499999999999,0.7480000000000008,0.7588750000000004,0.6021250000000006,0.7706874999999997
754,1508000,0.39,0.77,0.815,0.765,0.1799999999999999,0.7672499999999995,0.7775000000000001,0.7560000000000008,0.7616250000000002,0.6120000000000005,0.7698124999999996
755,1510000,0.21,0.5,0.66,0.845,0.1839999999999999,0.7469999999999997,0.7732500000000001,0.7557500000000008,0.7513750000000002,0.6062499999999996,0.7601250000000006
756,1512000,0.26,0.86,0.765,0.835,0.19324999999999992,0.7507499999999996,0.76525,0.7537500000000008,0.7522500000000002,0.6113749999999997,0.7566250000000005
757,1514000,0.18,0.865,0.825,0.7,0.1922499999999999,0.7572499999999996,0.7657499999999999,0.7472500000000009,0.7522500000000003,0.6085000000000006,0.7593749999999997
758,1516000,0.3,0.75,0.885,0.71,0.20149999999999987,0.7674999999999996,0.78225,0.7577500000000008,0.7626250000000002,0.6186875000000006,0.7711874999999997
759,1518000,0.29,0.74,0.665,0.755,0.20999999999999988,0.7662499999999997,0.7802499999999999,0.7752500000000009,0.7707500000000003,0.6271874999999998,0.7765000000000006
760,1520000,0.315,0.665,0.715,0.855,0.22074999999999992,0.7607499999999996,0.77,0.7852500000000009,0.7653749999999998,0.6257499999999996,0.7738125000000002
761,1522000,0.475,0.715,0.73,0.795,0.2372499999999999,0.7534999999999996,0.76325,0.7900000000000009,0.7583749999999998,0.6244374999999996,0.7699375000000002
762,1524000,0.255,0.635,0.66,0.895,0.2419999999999999,0.7419999999999995,0.7507499999999999,0.7977500000000008,0.7463749999999998,0.6169999999999997,0.7625000000000002
763,1526000,0.165,0.61,0.635,0.745,0.23649999999999988,0.7329999999999994,0.7467499999999999,0.7965000000000009,0.7398749999999996,0.6088749999999995,0.7591875000000001
764,1528000,0.35,0.78,0.765,0.83,0.24324999999999988,0.7347499999999995,0.74825,0.7950000000000008,0.7414999999999997,0.6118749999999995,0.7599375000000002
765,1530000,0.33,0.795,0.725,0.62,0.25224999999999986,0.7409999999999994,0.73975,0.7865000000000009,0.7403749999999998,0.617875,0.7523749999999998
766,1532000,0.315,0.78,0.88,0.72,0.2599999999999999,0.7402499999999994,0.75,0.7845000000000009,0.7451249999999997,0.6201874999999994,0.7586250000000002
767,1534000,0.27,0.81,0.885,0.805,0.2617499999999998,0.7434999999999995,0.7577499999999999,0.786750000000001,0.7506249999999997,0.6230624999999995,0.7650000000000002
768,1536000,0.32,0.915,0.81,0.87,0.2672499999999999,0.7624999999999995,0.76525,0.7900000000000009,0.7638749999999997,0.6386874999999996,0.7714375000000002
769,1538000,0.315,0.69,0.9,0.65,0.27299999999999985,0.7577499999999995,0.7714999999999999,0.7882500000000008,0.7646249999999997,0.6365624999999995,0.7756875000000001
770,1540000,0.375,0.5,0.88,0.86,0.28024999999999983,0.7432499999999994,0.7737499999999999,0.7895000000000009,0.7584999999999997,0.6274999999999995,0.7776875000000002
771,1542000,0.33,0.79,0.79,0.78,0.29024999999999984,0.7399999999999993,0.7709999999999998,0.7875000000000009,0.7554999999999996,0.6275624999999995,0.7751250000000001
772,1544000,0.275,0.61,0.775,0.865,0.2959999999999999,0.7282499999999993,0.7674999999999998,0.7882500000000008,0.7478749999999996,0.6201874999999994,0.7726875
773,1546000,0.395,0.845,0.755,0.81,0.30574999999999986,0.7312499999999993,0.7759999999999998,0.7855000000000009,0.7536249999999995,0.6248749999999994,0.778375
774,1548000,0.39,0.785,0.62,0.91,0.30574999999999986,0.7319999999999993,0.7662499999999999,0.7927500000000007,0.7491249999999996,0.6254374999999994,0.7728750000000001
775,1550000,0.475,0.71,0.8,0.57,0.31899999999999984,0.7424999999999994,0.7732499999999998,0.7790000000000007,0.7578749999999996,0.6366249999999996,0.7746875
776,1552000,0.325,0.55,0.885,0.845,0.32224999999999987,0.7269999999999994,0.7792499999999999,0.7795000000000007,0.7531249999999996,0.6258124999999995,0.7793125000000001
777,1554000,0.375,0.62,0.72,0.76,0.3319999999999999,0.7147499999999993,0.7739999999999998,0.7825000000000009,0.7443749999999996,0.6190624999999994,0.776125
778,1556000,0.515,0.725,0.475,0.82,0.3427499999999999,0.7134999999999994,0.7534999999999998,0.7880000000000008,0.7334999999999996,0.6208124999999995,0.762125
779,1558000,0.425,0.77,0.825,0.67,0.34949999999999987,0.7149999999999993,0.7614999999999998,0.7837500000000008,0.7382499999999996,0.6236249999999994,0.7670625000000001
780,1560000,0.415,0.845,0.82,0.785,0.35449999999999987,0.7239999999999993,0.7667499999999998,0.7802500000000008,0.7453749999999996,0.6316249999999994,0.770125
781,1562000,0.31,0.76,0.87,0.855,0.34624999999999984,0.7262499999999993,0.7737499999999999,0.7832500000000008,0.7499999999999996,0.6312499999999994,0.7761250000000002
782,1564000,0.375,0.805,0.93,0.85,0.35224999999999984,0.7347499999999993,0.7872499999999999,0.7810000000000008,0.7578750000000001,0.6391249999999995,0.7825625000000006
783,1566000,0.39,0.865,0.775,0.86,0.3634999999999998,0.7474999999999994,0.7942499999999998,0.7867500000000007,0.7671250000000001,0.6514999999999994,0.7886250000000006
784,1568000,0.44,0.875,0.79,0.725,0.3679999999999999,0.7522499999999994,0.7954999999999999,0.7815000000000007,0.7668750000000001,0.6561874999999996,0.7850000000000006
785,1570000,0.49,0.635,0.695,0.655,0.3759999999999999,0.7442499999999994,0.7939999999999998,0.7832500000000008,0.7637500000000002,0.6521874999999996,0.7859375000000006
786,1572000,0.5,0.745,0.75,0.755,0.38524999999999987,0.7424999999999994,0.7874999999999998,0.7850000000000008,0.7637500000000002,0.6531874999999996,0.7856250000000005
787,1574000,0.475,0.75,0.51,0.83,0.3954999999999999,0.7394999999999994,0.7687499999999997,0.7862500000000008,0.7541249999999995,0.6534999999999994,0.773125
788,1576000,0.43,0.615,0.805,0.735,0.4009999999999999,0.7244999999999994,0.7684999999999997,0.7795000000000007,0.7464999999999995,0.6436249999999994,0.77125
789,1578000,0.365,0.84,0.82,0.78,0.4034999999999999,0.7319999999999994,0.7644999999999997,0.7860000000000007,0.7482499999999996,0.6498749999999995,0.7698749999999999
790,1580000,0.595,0.795,0.8,0.77,0.4145,0.7467499999999994,0.7604999999999996,0.7815000000000009,0.7536249999999995,0.6636874999999994,0.7657499999999999
791,1582000,0.345,0.78,0.86,0.86,0.41525,0.7462499999999993,0.7639999999999997,0.7855000000000009,0.7551249999999995,0.6634999999999994,0.7693749999999999
792,1584000,0.31,0.545,0.91,0.74,0.417,0.7429999999999993,0.7707499999999997,0.7792500000000009,0.7568749999999995,0.6614999999999994,0.772875
793,1586000,0.47,0.805,0.725,0.645,0.42075000000000007,0.7409999999999993,0.7692499999999997,0.7710000000000009,0.7551249999999995,0.6609374999999995,0.7696875
794,1588000,0.335,0.86,0.825,0.72,0.41800000000000004,0.7447499999999992,0.7794999999999997,0.761500000000001,0.753125,0.6630624999999994,0.7660000000000007
795,1590000,0.39,0.91,0.785,0.65,0.4137500000000001,0.7547499999999993,0.7787499999999996,0.765500000000001,0.7601250000000002,0.6694999999999995,0.7688125000000006
796,1592000,0.56,0.905,0.865,0.695,0.42550000000000016,0.7724999999999992,0.7777499999999995,0.7580000000000008,0.76525,0.6748750000000006,0.7738124999999993
797,1594000,0.405,0.8,0.86,0.815,0.42700000000000016,0.7814999999999992,0.7847499999999996,0.7607500000000008,0.7711250000000001,0.6773125000000007,0.7823124999999993
798,1596000,0.45,0.875,0.835,0.795,0.42375000000000007,0.788999999999999,0.8027499999999994,0.7595000000000007,0.7742499999999999,0.6755625000000005,0.7924374999999992
799,1598000,0.52,0.815,0.865,0.815,0.4285,0.7912499999999991,0.8047499999999994,0.7667500000000008,0.7789999999999999,0.6821875000000006,0.7946249999999992


==> data/processed_succ_up.csv <==
,episode,0,1,2,3,0r,1r,2r,3r,median,lq,uq
0,0,0.0,0.0,0.0,0.0,,,,,,,
1,2000,0.0,0.0,0.0,0.0,,,,,,,
2,4000,0.0,0.0,0.0,0.0,,,,,,,
3,6000,0.0,0.0,0.0,0.0,,,,,,,
4,8000,0.0,0.0,0.0,0.0,,,,,,,
5,10000,0.0,0.0,0.0,0.0,,,,,,,
6,12000,0.0,0.0,0.0,0.0,,,,,,,
7,14000,0.0,0.0,0.0,0.0,,,,,,,
8,16000,0.0,0.0,0.005,0.0,,,,,,,
9,18000,0.0,0.0,0.0,0.0,,,,,,,
10,20000,0.0,0.005,0.0,0.0,,,,,,,
11,22000,0.0,0.0,0.0,0.0,,,,,,,
12,24000,0.0,0.0,0.0,0.0,,,,,,,
13,26000,0.0,0.0,0.0,0.0,,,,,,,
14,28000,0.0,0.0,0.0,0.0,,,,,,,
15,30000,0.0,0.0,0.0,0.0,,,,,,,
16,32000,0.0,0.0,0.0,0.0,,,,,,,
17,34000,0.0,0.0,0.0,0.0,,,,,,,
18,36000,0.0,0.0,0.0,0.0,,,,,,,
19,38000,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.0,0.000125,0.0,0.00025
20,40000,0.0,0.0,0.0,0.0,0.0,0.00025,0.00025,0.0,0.000125,0.0,0.00025
21,42000,0.005,0.0,0.0,0.0,0.00025,0.00025,0.00025,0.0,0.00025,0.0001875,0.00025
22,44000,0.0,0.0,0.0,0.0,0.00025,0.00025,0.00025,0.0,0.00025,0.0001875,0.00025
23,46000,0.0,0.0,0.0,0.0,0.00025,0.00025,0.00025,0.0,0.00025,0.0001875,0.00025
24,48000,0.0,0.0,0.0,0.0,0.00025,0.00025,0.00025,0.0,0.00025,0.0001875,0.00025
25,50000,0.0,0.0,0.0,0.0,0.00025,0.00025,0.00025,0.0,0.00025,0.0001875,0.00025
26,52000,0.0,0.0,0.0,0.0,0.00025,0.00025,0.00025,0.0,0.00025,0.0001875,0.00025
27,54000,0.0,0.0,0.0,0.0,0.00025,0.00025,0.00025,0.0,0.00025,0.0001875,0.00025
28,56000,0.0,0.0,0.0,0.0,0.00025,0.00025,0.0,0.0,0.000125,0.0,0.00025
29,58000,0.0,0.0,0.0,0.0,0.00025,0.00025,0.0,0.0,0.000125,0.0,0.00025
30,60000,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.0,0.0,0.0,6.25e-05
31,62000,0.0,0.0,0.0,0.005,0.00025,0.0,0.0,0.00025,0.000125,0.0,0.00025
32,64000,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.00025,0.000125,0.0,0.00025
33,66000,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.00025,0.000125,0.0,0.00025
34,68000,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.00025,0.000125,0.0,0.00025
35,70000,0.0,0.0,0.0,0.0,0.00025,0.0,0.0,0.00025,0.000125,0.0,0.00025
36,72000,0.0,0.0,0.0,0.005,0.00025,0.0,0.0,0.0005,0.000125,0.0,0.0003125
37,74000,0.0,0.0,0.005,0.0,0.00025,0.0,0.00025,0.0005,0.00025,0.0001875,0.0003125
38,76000,0.0,0.0,0.0,0.0,0.00025,0.0,0.00025,0.0005,0.00025,0.0001875,0.0003125
39,78000,0.0,0.005,0.0,0.0,0.00025,0.00025,0.00025,0.0005,0.00025,0.00025,0.0003125
40,80000,0.0,0.0,0.005,0.0,0.00025,0.00025,0.0005,0.0005,0.000375,0.00025,0.0005
41,82000,0.0,0.0,0.005,0.0,0.0,0.00025,0.00075,0.0005,0.000375,0.0001875,0.0005625000000000001
42,84000,0.0,0.0,0.005,0.0,0.0,0.00025,0.001,0.0005,0.000375,0.0001875,0.000625
43,86000,0.005,0.0,0.0,0.0,0.00025,0.00025,0.001,0.0005,0.000375,0.00025,0.000625
44,88000,0.0,0.0,0.005,0.0,0.00025,0.00025,0.00125,0.0005,0.000375,0.00025,0.0006875
45,90000,0.0,0.0,0.005,0.0,0.00025,0.00025,0.0015,0.0005,0.000375,0.00025,0.00075
46,92000,0.0,0.0,0.0,0.0,0.00025,0.00025,0.0015,0.0005,0.000375,0.00025,0.00075
47,94000,0.005,0.0,0.0,0.0,0.0005,0.00025,0.0015,0.0005,0.0005,0.0004375,0.00075
48,96000,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0015,0.0005,0.0005,0.0004375,0.00075
49,98000,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0015,0.0005,0.0005,0.0004375,0.00075
50,100000,0.0,0.0,0.005,0.0,0.0005,0.00025,0.0017500000000000003,0.0005,0.0005,0.0004375,0.0008125000000000001
51,102000,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0017500000000000003,0.00025,0.000375,0.00025,0.0008125000000000001
52,104000,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0017500000000000003,0.00025,0.000375,0.00025,0.0008125000000000001
53,106000,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0017500000000000003,0.00025,0.000375,0.00025,0.0008125000000000001
54,108000,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0017500000000000003,0.00025,0.000375,0.00025,0.0008125000000000001
55,110000,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0017500000000000003,0.00025,0.000375,0.00025,0.0008125000000000001
56,112000,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0017500000000000003,0.0,0.000375,0.0001875,0.0008125000000000001
57,114000,0.0,0.0,0.015,0.0,0.0005,0.00025,0.0022500000000000003,0.0,0.000375,0.0001875,0.0009375000000000001
58,116000,0.0,0.0,0.0,0.0,0.0005,0.00025,0.0022500000000000003,0.0,0.000375,0.0001875,0.0009375000000000001
59,118000,0.0,0.0,0.0,0.005,0.0005,0.0,0.0022500000000000003,0.00025,0.000375,0.0001875,0.0009375000000000001
60,120000,0.0,0.0,0.01,0.0,0.0005,0.0,0.0025000000000000005,0.00025,0.000375,0.0001875,0.001
61,122000,0.0,0.0,0.01,0.0,0.0005,0.0,0.0027500000000000007,0.00025,0.000375,0.0001875,0.0010625
62,124000,0.0,0.0,0.005,0.0,0.0005,0.0,0.0027500000000000007,0.00025,0.000375,0.0001875,0.0010625
63,126000,0.0,0.0,0.01,0.0,0.00025,0.0,0.0032500000000000007,0.00025,0.00025,0.0001875,0.0010000000000000002
64,128000,0.0,0.0,0.005,0.0,0.00025,0.0,0.0032500000000000007,0.00025,0.00025,0.0001875,0.0010000000000000002
65,130000,0.0,0.0,0.0,0.005,0.00025,0.0,0.003000000000000001,0.0005,0.000375,0.0001875,0.0011250000000000001
66,132000,0.0,0.0,0.0,0.0,0.00025,0.0,0.003000000000000001,0.0005,0.000375,0.0001875,0.0011250000000000001
67,134000,0.0,0.0,0.0,0.0,0.0,0.0,0.003000000000000001,0.0005,0.00025,0.0,0.0011250000000000001
68,136000,0.005,0.0,0.005,0.0,0.00025,0.0,0.0032500000000000007,0.0005,0.000375,0.0001875,0.0011875000000000002
69,138000,0.005,0.005,0.0,0.0,0.0005,0.00025,0.0032500000000000007,0.0005,0.0005,0.0004375,0.0011875000000000002
70,140000,0.0,0.005,0.0,0.0,0.0005,0.0005,0.003000000000000001,0.0005,0.0005,0.0005,0.0011250000000000001
71,142000,0.0,0.005,0.01,0.0,0.0005,0.00075,0.003500000000000001,0.0005,0.000625,0.0005,0.0014375000000000004
72,144000,0.0,0.005,0.005,0.0,0.0005,0.001,0.003750000000000001,0.0005,0.00075,0.0005,0.0016875000000000002
73,146000,0.0,0.005,0.005,0.0,0.0005,0.00125,0.004000000000000002,0.0005,0.000875,0.0005,0.0019375000000000004
74,148000,0.0,0.0,0.0,0.0,0.0005,0.00125,0.004000000000000002,0.0005,0.000875,0.0005,0.0019375000000000004
75,150000,0.005,0.0,0.0,0.0,0.00075,0.00125,0.004000000000000002,0.0005,0.001,0.0006875000000000001,0.0019375000000000004
76,152000,0.0,0.0,0.015,0.005,0.00075,0.00125,0.004750000000000002,0.00075,0.001,0.00075,0.002125
77,154000,0.0,0.0,0.005,0.0,0.00075,0.00125,0.004250000000000002,0.00075,0.001,0.00075,0.0020000000000000005
78,156000,0.005,0.0,0.005,0.0,0.001,0.00125,0.004500000000000002,0.00075,0.0011250000000000001,0.0009375,0.0020625000000000005
79,158000,0.0,0.0,0.005,0.0,0.001,0.00125,0.0047500000000000025,0.0004999999999999999,0.0011250000000000001,0.000875,0.0021250000000000006
80,160000,0.0,0.01,0.005,0.015,0.001,0.0017500000000000003,0.004500000000000002,0.0012499999999999998,0.0015,0.0011874999999999998,0.002437500000000001
81,162000,0.0,0.0,0.0,0.0,0.001,0.0017500000000000003,0.004000000000000003,0.0012499999999999998,0.0015,0.0011874999999999998,0.002312500000000001
82,164000,0.0,0.0,0.005,0.0,0.001,0.0017500000000000003,0.004000000000000003,0.0012499999999999998,0.0015,0.0011874999999999998,0.002312500000000001
83,166000,0.0,0.0,0.005,0.005,0.001,0.0017500000000000003,0.0037500000000000033,0.0015,0.0016250000000000001,0.0013750000000000001,0.002250000000000001
84,168000,0.005,0.0,0.0,0.0,0.00125,0.0017500000000000003,0.003500000000000003,0.0015,0.0016250000000000001,0.0014375000000000002,0.002187500000000001
85,170000,0.0,0.0,0.02,0.0,0.00125,0.0017500000000000003,0.004500000000000003,0.0012499999999999998,0.0015,0.0012499999999999998,0.0024375000000000013
86,172000,0.0,0.0,0.01,0.0,0.00125,0.0017500000000000003,0.005000000000000003,0.0012499999999999998,0.0015,0.0012499999999999998,0.002562500000000001
87,174000,0.0,0.0,0.0,0.0,0.00125,0.0017500000000000003,0.005000000000000003,0.0012499999999999998,0.0015,0.0012499999999999998,0.002562500000000001
88,176000,0.0,0.005,0.005,0.0,0.001,0.002,0.005000000000000003,0.0012499999999999998,0.001625,0.0011874999999999998,0.0027500000000000007
89,178000,0.0,0.005,0.005,0.0,0.00075,0.002,0.005250000000000003,0.0012499999999999998,0.001625,0.001125,0.0028125000000000008
90,180000,0.0,0.005,0.0,0.0,0.00075,0.002,0.005250000000000003,0.0012499999999999998,0.001625,0.001125,0.0028125000000000008
91,182000,0.0,0.0,0.005,0.005,0.00075,0.0017500000000000003,0.005000000000000004,0.0015,0.0016250000000000001,0.0013125,0.0025625000000000014
92,184000,0.0,0.0,0.01,0.0,0.00075,0.0015,0.005250000000000003,0.0015,0.0015,0.0013125,0.002437500000000001
93,186000,0.0,0.0,0.005,0.0,0.00075,0.00125,0.005250000000000003,0.0015,0.001375,0.001125,0.002437500000000001
94,188000,0.0,0.005,0.005,0.005,0.00075,0.0015,0.005500000000000003,0.0017499999999999998,0.001625,0.0013125,0.0026875000000000007
95,190000,0.0,0.005,0.005,0.005,0.0004999999999999999,0.0017500000000000003,0.005750000000000003,0.0019999999999999996,0.001875,0.0014375000000000002,0.0029375000000000004
96,192000,0.0,0.005,0.005,0.0,0.0004999999999999999,0.002,0.005250000000000004,0.0017499999999999998,0.001875,0.0014374999999999998,0.0028125000000000008
97,194000,0.0,0.0,0.02,0.005,0.0004999999999999999,0.002,0.006000000000000004,0.0019999999999999996,0.002,0.0016249999999999995,0.003000000000000001
98,196000,0.005,0.005,0.01,0.0,0.0004999999999999999,0.00225,0.006250000000000004,0.0019999999999999996,0.0021249999999999997,0.0016249999999999995,0.0032500000000000007
99,198000,0.005,0.015,0.01,0.005,0.00075,0.003,0.006500000000000004,0.0022499999999999994,0.0026249999999999997,0.0018749999999999995,0.0038750000000000013
100,200000,0.005,0.0,0.01,0.0,0.001,0.0024999999999999996,0.006750000000000004,0.0014999999999999996,0.0019999999999999996,0.0013749999999999997,0.0035625000000000006
101,202000,0.0,0.0,0.01,0.0,0.001,0.0024999999999999996,0.007250000000000005,0.0014999999999999996,0.0019999999999999996,0.0013749999999999997,0.0036875000000000007
102,204000,0.0,0.015,0.01,0.005,0.001,0.0032500000000000003,0.007500000000000005,0.0017499999999999994,0.0024999999999999996,0.0015624999999999994,0.004312500000000002
103,206000,0.0,0.005,0.02,0.0,0.001,0.0035000000000000005,0.008250000000000004,0.0014999999999999994,0.0025,0.0013749999999999995,0.0046875000000000016
104,208000,0.0,0.02,0.0,0.0,0.00075,0.0045000000000000005,0.008250000000000004,0.0014999999999999994,0.003,0.0013124999999999994,0.005437500000000001
105,210000,0.0,0.0,0.01,0.005,0.00075,0.0045000000000000005,0.007750000000000005,0.0017499999999999994,0.003125,0.0014999999999999994,0.005312500000000001
106,212000,0.005,0.005,0.015,0.0,0.001,0.004750000000000001,0.008000000000000004,0.0017499999999999994,0.0032500000000000003,0.0015624999999999994,0.0055625000000000015
107,214000,0.005,0.0,0.0,0.0,0.00125,0.004750000000000001,0.008000000000000004,0.0017499999999999994,0.0032500000000000003,0.0016249999999999995,0.0055625000000000015
108,216000,0.0,0.01,0.005,0.005,0.00125,0.005,0.008000000000000004,0.001999999999999999,0.0034999999999999996,0.0018124999999999994,0.005750000000000001
109,218000,0.0,0.0,0.005,0.0,0.00125,0.00475,0.008000000000000004,0.001999999999999999,0.0033749999999999995,0.0018124999999999994,0.005562500000000001
110,220000,0.0,0.0,0.025,0.0,0.00125,0.0045,0.009250000000000005,0.001999999999999999,0.0032499999999999994,0.0018124999999999994,0.005687500000000001
111,222000,0.005,0.01,0.01,0.0,0.0015,0.004999999999999999,0.009500000000000005,0.0017499999999999994,0.0033749999999999995,0.0016874999999999993,0.006125
112,224000,0.005,0.02,0.005,0.0,0.0017500000000000003,0.006,0.009250000000000005,0.0017499999999999994,0.003875,0.0017500000000000003,0.006812500000000002
113,226000,0.0,0.005,0.01,0.0,0.0017500000000000003,0.00625,0.009500000000000005,0.0017499999999999994,0.004,0.0017500000000000003,0.007062500000000002
114,228000,0.01,0.005,0.0,0.0,0.0022500000000000003,0.00625,0.009250000000000005,0.0014999999999999994,0.00425,0.0020625,0.007000000000000002
115,230000,0.005,0.015,0.0,0.0,0.0025,0.006750000000000001,0.009000000000000005,0.0012499999999999994,0.004625000000000001,0.0021874999999999998,0.007312500000000002
116,232000,0.0,0.005,0.01,0.0,0.0025,0.006750000000000001,0.009250000000000005,0.0012499999999999994,0.004625000000000001,0.0021874999999999998,0.007375000000000002
117,234000,0.0,0.015,0.005,0.0,0.0025,0.0075000000000000015,0.008500000000000004,0.0009999999999999994,0.005000000000000001,0.0021249999999999997,0.0077500000000000025
118,236000,0.005,0.005,0.0,0.0,0.0025,0.0075000000000000015,0.008000000000000004,0.0009999999999999994,0.005000000000000001,0.0021249999999999997,0.0076250000000000024
119,238000,0.0,0.0,0.0,0.0,0.0022500000000000003,0.006750000000000001,0.007500000000000004,0.0007499999999999993,0.0045000000000000005,0.001875,0.006937500000000002
120,240000,0.0,0.02,0.0,0.0,0.0020000000000000005,0.00775,0.007000000000000004,0.0007499999999999993,0.004500000000000002,0.0016875000000000002,0.007187500000000003
121,242000,0.0,0.015,0.0,0.0,0.0020000000000000005,0.008499999999999999,0.006500000000000003,0.0007499999999999993,0.004250000000000002,0.0016875000000000002,0.007000000000000003
122,244000,0.01,0.0,0.005,0.0,0.0025000000000000005,0.007749999999999998,0.006250000000000003,0.0004999999999999993,0.004375000000000002,0.002,0.006625000000000002
123,246000,0.0,0.01,0.0,0.005,0.0025000000000000005,0.007999999999999998,0.005250000000000003,0.0007499999999999993,0.0038750000000000017,0.0020625,0.005937500000000002
124,248000,0.0,0.01,0.01,0.005,0.0025000000000000005,0.0075,0.0057500000000000025,0.0009999999999999994,0.004125000000000002,0.002125,0.006187500000000002
125,250000,0.0,0.01,0.0,0.005,0.0025000000000000005,0.008,0.005250000000000003,0.0009999999999999994,0.0038750000000000017,0.002125,0.005937500000000002
126,252000,0.0,0.01,0.01,0.0,0.0022500000000000007,0.00825,0.005000000000000003,0.0009999999999999994,0.0036250000000000015,0.0019375000000000004,0.005812500000000002
127,254000,0.01,0.02,0.005,0.0,0.002500000000000001,0.00925,0.005250000000000003,0.0009999999999999994,0.0038750000000000017,0.0021250000000000006,0.006250000000000002
128,256000,0.005,0.005,0.015,0.0,0.0027500000000000007,0.009,0.0057500000000000025,0.0007499999999999993,0.004250000000000002,0.0022500000000000003,0.006562500000000002
129,258000,0.0,0.01,0.015,0.0,0.0027500000000000007,0.0095,0.006250000000000003,0.0007499999999999993,0.004500000000000002,0.0022500000000000003,0.007062500000000003
130,260000,0.005,0.005,0.01,0.0,0.0030000000000000005,0.00975,0.005500000000000003,0.0007499999999999993,0.004250000000000002,0.0024375,0.006562500000000002
131,262000,0.0,0.02,0.01,0.0,0.0027500000000000007,0.010249999999999999,0.005500000000000003,0.0007499999999999993,0.004125000000000002,0.0022500000000000003,0.006687500000000002
132,264000,0.005,0.01,0.02,0.0,0.0027500000000000007,0.00975,0.006250000000000003,0.0007499999999999993,0.004500000000000002,0.0022500000000000003,0.007125000000000003
133,266000,0.01,0.0,0.005,0.0,0.0032500000000000007,0.0095,0.006000000000000004,0.0007499999999999993,0.004625000000000002,0.002625,0.006875000000000003
134,268000,0.005,0.025,0.005,0.005,0.003000000000000001,0.010499999999999999,0.006250000000000003,0.0009999999999999994,0.004625000000000002,0.0025000000000000005,0.007312500000000002
135,270000,0.0,0.01,0.01,0.005,0.002750000000000001,0.01025,0.006750000000000003,0.0012499999999999994,0.0047500000000000025,0.002375000000000001,0.007625000000000003
136,272000,0.005,0.07,0.005,0.0,0.003000000000000001,0.013500000000000002,0.006500000000000003,0.0012499999999999994,0.0047500000000000025,0.0025625000000000005,0.008250000000000004
137,274000,0.0,0.015,0.0,0.0,0.003000000000000001,0.013500000000000002,0.006250000000000003,0.0012499999999999994,0.004625000000000002,0.0025625000000000005,0.008062500000000004
138,276000,0.005,0.015,0.01,0.0,0.003000000000000001,0.014000000000000002,0.006750000000000003,0.0012499999999999994,0.004875000000000003,0.0025625000000000005,0.008562500000000004
139,278000,0.005,0.045,0.0,0.005,0.0032500000000000007,0.01625,0.006750000000000003,0.0014999999999999994,0.005000000000000002,0.0028125000000000003,0.009125000000000003
140,280000,0.015,0.04,0.0,0.01,0.004000000000000001,0.017249999999999998,0.006750000000000003,0.001999999999999999,0.005375000000000002,0.0035000000000000005,0.009375000000000001
141,282000,0.005,0.01,0.0,0.005,0.004250000000000001,0.016999999999999998,0.006750000000000003,0.0022499999999999994,0.005500000000000002,0.0037500000000000007,0.009312500000000001
142,284000,0.01,0.01,0.01,0.0,0.004250000000000001,0.017499999999999998,0.007000000000000004,0.0022499999999999994,0.005625000000000002,0.0037500000000000007,0.009625000000000002
143,286000,0.0,0.015,0.015,0.005,0.004250000000000001,0.01775,0.007750000000000004,0.0022499999999999994,0.006000000000000003,0.0037500000000000007,0.010250000000000002
144,288000,0.015,0.025,0.025,0.0,0.005000000000000001,0.0185,0.008500000000000004,0.001999999999999999,0.0067500000000000025,0.00425,0.011000000000000003
145,290000,0.005,0.045,0.015,0.0,0.005250000000000001,0.020249999999999997,0.009250000000000003,0.0017499999999999994,0.007250000000000002,0.004375,0.012000000000000002
146,292000,0.015,0.005,0.015,0.005,0.006000000000000001,0.019999999999999997,0.009500000000000003,0.001999999999999999,0.007750000000000002,0.005,0.012125000000000002
147,294000,0.01,0.025,0.005,0.0,0.006000000000000002,0.020249999999999997,0.009500000000000003,0.001999999999999999,0.0077500000000000025,0.005000000000000001,0.012187500000000002
148,296000,0.015,0.015,0.02,0.0,0.0065000000000000014,0.020749999999999998,0.009750000000000003,0.001999999999999999,0.008125000000000002,0.0053750000000000004,0.012500000000000002
149,298000,0.015,0.045,0.02,0.0,0.007250000000000001,0.0225,0.010000000000000004,0.001999999999999999,0.008625000000000002,0.005937500000000001,0.013125000000000003
150,300000,0.0,0.025,0.0,0.005,0.007000000000000001,0.0235,0.009500000000000003,0.0022499999999999994,0.008250000000000002,0.005812500000000001,0.013000000000000003
151,302000,0.01,0.035,0.015,0.01,0.0075000000000000015,0.02425,0.009750000000000003,0.0027499999999999994,0.008625000000000002,0.006312500000000001,0.013375000000000003
152,304000,0.005,0.06,0.005,0.005,0.0075000000000000015,0.026749999999999996,0.009000000000000005,0.002999999999999999,0.008250000000000004,0.006375000000000001,0.013437500000000002
153,306000,0.005,0.045,0.0,0.01,0.007250000000000001,0.028999999999999998,0.008750000000000004,0.0034999999999999988,0.008000000000000004,0.006312500000000001,0.013812500000000002
154,308000,0.005,0.04,0.02,0.015,0.007250000000000001,0.02975,0.009500000000000003,0.003999999999999998,0.008375000000000002,0.0064375000000000005,0.014562500000000003
155,310000,0.05,0.005,0.005,0.0,0.00975,0.0295,0.009250000000000003,0.0037499999999999986,0.009500000000000001,0.007875000000000002,0.0146875
156,312000,0.04,0.02,0.01,0.01,0.0115,0.027000000000000003,0.009500000000000003,0.004249999999999999,0.010500000000000002,0.008187500000000002,0.015375000000000002
157,314000,0.0,0.035,0.01,0.005,0.0115,0.028000000000000004,0.010000000000000004,0.004499999999999999,0.010750000000000003,0.008625000000000002,0.015625
158,316000,0.005,0.03,0.005,0.005,0.0115,0.028750000000000005,0.009750000000000003,0.004749999999999999,0.010625000000000002,0.008500000000000002,0.0158125
159,318000,0.03,0.075,0.005,0.015,0.012750000000000001,0.03025,0.010000000000000004,0.005249999999999999,0.011375000000000003,0.008812500000000003,0.017125
160,320000,0.01,0.025,0.025,0.01,0.0125,0.0295,0.011250000000000003,0.005249999999999999,0.011875000000000002,0.009750000000000002,0.01675
161,322000,0.015,0.045,0.005,0.005,0.013000000000000001,0.03125,0.011500000000000003,0.005249999999999999,0.012250000000000002,0.009937500000000002,0.0175625
162,324000,0.01,0.035,0.02,0.015,0.013000000000000001,0.0325,0.012000000000000002,0.005999999999999998,0.0125,0.0105,0.017875000000000002
163,326000,0.005,0.025,0.01,0.015,0.013250000000000001,0.033,0.011750000000000002,0.006499999999999997,0.0125,0.0104375,0.018187500000000002
164,328000,0.0,0.005,0.015,0.005,0.0125,0.032,0.011250000000000003,0.006749999999999997,0.011875000000000002,0.010125000000000002,0.017375
165,330000,0.015,0.035,0.01,0.015,0.013000000000000001,0.0315,0.011000000000000005,0.007499999999999998,0.012000000000000004,0.010125000000000004,0.017625000000000002
166,332000,0.01,0.015,0.015,0.015,0.012750000000000001,0.032,0.011000000000000005,0.007999999999999998,0.011875000000000004,0.010250000000000004,0.0175625
167,334000,0.01,0.025,0.02,0.015,0.012750000000000001,0.032,0.011750000000000003,0.008749999999999999,0.012250000000000002,0.011000000000000003,0.0175625
168,336000,0.015,0.035,0.04,0.04,0.012750000000000001,0.033,0.012750000000000003,0.01075,0.012750000000000001,0.01225,0.017812500000000002
169,338000,0.005,0.04,0.015,0.01,0.01225,0.03275,0.012500000000000002,0.01125,0.012375,0.012,0.0175625
170,340000,0.0,0.035,0.03,0.01,0.01225,0.03325,0.014000000000000002,0.0115,0.013125000000000001,0.0120625,0.018812500000000003
171,342000,0.0,0.055,0.045,0.01,0.01175,0.03425,0.0155,0.0115,0.013625,0.0116875,0.0201875
172,344000,0.04,0.015,0.03,0.005,0.013499999999999998,0.03200000000000001,0.016749999999999998,0.0115,0.015124999999999998,0.012999999999999998,0.020562499999999997
173,346000,0.035,0.04,0.015,0.005,0.014999999999999996,0.03175000000000001,0.017499999999999998,0.01125,0.016249999999999997,0.014062499999999995,0.021062499999999998
174,348000,0.06,0.055,0.03,0.0,0.017749999999999995,0.03250000000000001,0.018,0.0105,0.017874999999999995,0.015937499999999997,0.021625
175,350000,0.02,0.045,0.065,0.015,0.016249999999999997,0.03450000000000001,0.020999999999999998,0.011250000000000001,0.018624999999999996,0.014999999999999998,0.024375
176,352000,0.03,0.05,0.015,0.01,0.01575,0.03600000000000001,0.021249999999999998,0.011250000000000001,0.0185,0.014625,0.0249375
177,354000,0.02,0.07,0.045,0.01,0.01675,0.03775000000000001,0.023,0.011500000000000002,0.019875,0.015437500000000002,0.026687500000000003
178,356000,0.02,0.04,0.03,0.005,0.0175,0.03825000000000001,0.02425,0.011500000000000002,0.020875,0.016,0.027750000000000004
179,358000,0.02,0.06,0.025,0.01,0.017000000000000005,0.03750000000000001,0.02525,0.011250000000000001,0.021125000000000005,0.015562500000000005,0.028312500000000004
180,360000,0.025,0.06,0.035,0.015,0.017750000000000005,0.039250000000000014,0.025750000000000002,0.011500000000000002,0.021750000000000005,0.016187500000000004,0.029125000000000005
181,362000,0.015,0.02,0.02,0.01,0.017750000000000005,0.03800000000000001,0.026500000000000003,0.011750000000000002,0.022125000000000006,0.016250000000000004,0.029375000000000005
182,364000,0.035,0.035,0.015,0.015,0.019000000000000006,0.03800000000000001,0.026250000000000002,0.011750000000000002,0.022625000000000006,0.017187500000000005,0.029187500000000005
183,366000,0.035,0.025,0.03,0.01,0.020500000000000008,0.03800000000000001,0.027250000000000003,0.011500000000000002,0.023875000000000007,0.018250000000000006,0.029937500000000006
184,368000,0.005,0.06,0.015,0.01,0.020750000000000008,0.040750000000000015,0.027250000000000003,0.011750000000000002,0.024000000000000007,0.018500000000000006,0.030625000000000006
185,370000,0.03,0.1,0.05,0.025,0.02150000000000001,0.04400000000000001,0.029250000000000005,0.012250000000000002,0.02537500000000001,0.019187500000000007,0.03293750000000001
186,372000,0.045,0.145,0.01,0.01,0.023250000000000007,0.05050000000000001,0.029000000000000005,0.012000000000000002,0.026125000000000006,0.020437500000000004,0.03437500000000001
187,374000,0.03,0.05,0.03,0.015,0.024250000000000004,0.05175000000000002,0.029500000000000005,0.012000000000000002,0.026875000000000003,0.0211875,0.03506250000000001
188,376000,0.05,0.06,0.07,0.02,0.026000000000000006,0.053000000000000026,0.031000000000000007,0.011000000000000003,0.028500000000000004,0.022250000000000006,0.03650000000000001
189,378000,0.03,0.07,0.085,0.03,0.027250000000000007,0.05450000000000003,0.0345,0.012000000000000002,0.030875000000000007,0.023437500000000003,0.03950000000000001
190,380000,0.02,0.06,0.1,0.025,0.028250000000000008,0.055750000000000036,0.038,0.012750000000000003,0.033125,0.024375000000000004,0.0424375
191,382000,0.05,0.065,0.06,0.005,0.03075000000000001,0.056250000000000036,0.03875,0.012500000000000002,0.03475,0.026187500000000006,0.04312500000000001
192,384000,0.02,0.085,0.055,0.01,0.02975000000000001,0.05975000000000004,0.04,0.012750000000000003,0.034875,0.025500000000000005,0.044937500000000005
193,386000,0.02,0.06,0.035,0.01,0.02900000000000001,0.06075000000000004,0.041,0.013000000000000003,0.035,0.025000000000000005,0.045937500000000006
194,388000,0.05,0.045,0.03,0.02,0.028500000000000015,0.06025000000000004,0.041,0.014000000000000004,0.03475000000000001,0.02487500000000001,0.045812500000000006
195,390000,0.055,0.055,0.025,0.015,0.030250000000000016,0.06075000000000004,0.039,0.014000000000000004,0.03462500000000001,0.026187500000000013,0.044437500000000005
196,392000,0.045,0.045,0.055,0.015,0.031000000000000017,0.06050000000000003,0.041,0.014250000000000004,0.03600000000000001,0.026812500000000013,0.045875000000000006
197,394000,0.065,0.035,0.05,0.025,0.033250000000000016,0.058750000000000024,0.04125,0.015000000000000005,0.037250000000000005,0.02868750000000001,0.045625000000000006
198,396000,0.085,0.055,0.04,0.02,0.03650000000000001,0.05950000000000002,0.04175,0.015750000000000007,0.03912500000000001,0.031312500000000014,0.046187500000000006
199,398000,0.055,0.07,0.065,0.01,0.03825000000000001,0.06000000000000002,0.043750000000000004,0.015750000000000007,0.04100000000000001,0.032625000000000015,0.04781250000000001
200,400000,0.055,0.065,0.07,0.035,0.039750000000000014,0.06025000000000001,0.0455,0.016750000000000004,0.04262500000000001,0.034000000000000016,0.04918750000000001
201,402000,0.045,0.05,0.09,0.03,0.041250000000000016,0.06175000000000001,0.049,0.017750000000000005,0.04512500000000001,0.03537500000000002,0.05218750000000001
202,404000,0.05,0.105,0.06,0.01,0.042000000000000016,0.06525000000000002,0.051250000000000004,0.017500000000000005,0.046625000000000014,0.03587500000000002,0.05475000000000001
203,406000,0.01,0.095,0.02,0.035,0.040750000000000015,0.06875000000000002,0.05075,0.018750000000000006,0.04575000000000001,0.03525000000000002,0.05525000000000001
204,408000,0.035,0.04,0.025,0.01,0.04225000000000002,0.06775000000000002,0.051250000000000004,0.018750000000000006,0.046750000000000014,0.03637500000000002,0.05537500000000001
205,410000,0.035,0.105,0.085,0.005,0.04250000000000002,0.06800000000000002,0.053000000000000005,0.017750000000000005,0.047750000000000015,0.03631250000000002,0.05675000000000001
206,412000,0.025,0.07,0.07,0.045,0.041500000000000016,0.06425000000000002,0.05600000000000001,0.019500000000000003,0.048750000000000016,0.03600000000000002,0.05806250000000002
207,414000,0.055,0.08,0.085,0.015,0.04275000000000002,0.06575000000000002,0.058750000000000004,0.019500000000000003,0.05075000000000001,0.03693750000000001,0.06050000000000001
208,416000,0.04,0.105,0.07,0.025,0.04225000000000002,0.06800000000000002,0.058750000000000004,0.019750000000000004,0.05050000000000001,0.03662500000000002,0.061062500000000006
209,418000,0.04,0.11,0.09,0.035,0.04275000000000002,0.07000000000000002,0.05900000000000001,0.02,0.05087500000000002,0.03706250000000001,0.06175000000000001
210,420000,0.03,0.04,0.1,0.03,0.04325000000000002,0.06900000000000002,0.05900000000000001,0.02025,0.05112500000000002,0.03750000000000001,0.06150000000000001
211,422000,0.045,0.1,0.08,0.065,0.04300000000000002,0.07075000000000002,0.06000000000000001,0.02325,0.05150000000000002,0.03806250000000001,0.06268750000000002
212,424000,0.06,0.1,0.045,0.07,0.04500000000000002,0.07150000000000004,0.05950000000000001,0.026250000000000002,0.05225000000000002,0.040312500000000015,0.06250000000000003
213,426000,0.055,0.065,0.07,0.035,0.04675000000000002,0.07175000000000002,0.06125000000000001,0.027500000000000004,0.05400000000000002,0.041937500000000016,0.06387500000000002
214,428000,0.05,0.095,0.115,0.035,0.04675000000000002,0.07425000000000002,0.06550000000000002,0.028250000000000004,0.05612500000000002,0.04212500000000002,0.06768750000000003
215,430000,0.065,0.085,0.14,0.03,0.04725000000000002,0.07575000000000003,0.07125000000000001,0.029000000000000005,0.05925000000000001,0.04268750000000002,0.07237500000000001
216,432000,0.065,0.11,0.095,0.015,0.04825000000000002,0.07900000000000004,0.07325000000000001,0.029000000000000005,0.06075000000000001,0.04343750000000002,0.07468750000000002
217,434000,0.075,0.15,0.145,0.04,0.04875000000000003,0.08475000000000003,0.07800000000000001,0.029750000000000006,0.06337500000000001,0.044000000000000025,0.07968750000000002
218,436000,0.045,0.1,0.05,0.04,0.04675000000000003,0.08700000000000005,0.07850000000000001,0.030750000000000006,0.06262500000000001,0.042750000000000024,0.08062500000000003
219,438000,0.025,0.13,0.12,0.025,0.045250000000000026,0.09000000000000005,0.08125000000000002,0.03150000000000001,0.06325000000000003,0.04181250000000002,0.08343750000000003
220,440000,0.055,0.085,0.115,0.05,0.045250000000000026,0.09100000000000005,0.08350000000000002,0.03225000000000001,0.06437500000000002,0.04200000000000002,0.08537500000000003
221,442000,0.025,0.13,0.12,0.03,0.044250000000000025,0.09500000000000006,0.08500000000000002,0.03225000000000001,0.06462500000000002,0.04125000000000002,0.08750000000000002
222,444000,0.04,0.085,0.075,0.03,0.043750000000000025,0.09400000000000006,0.08575000000000002,0.03325000000000001,0.06475000000000003,0.04112500000000002,0.08781250000000004
223,446000,0.06,0.12,0.11,0.06,0.04625000000000003,0.09525000000000004,0.09025000000000002,0.0345,0.06825000000000003,0.043312500000000025,0.09150000000000003
224,448000,0.05,0.21,0.095,0.04,0.04700000000000003,0.10375000000000005,0.09375000000000003,0.036000000000000004,0.07037500000000002,0.04425000000000002,0.09625000000000004
225,450000,0.045,0.145,0.265,0.05,0.04750000000000003,0.10575000000000005,0.10275000000000004,0.038250000000000006,0.07512500000000003,0.04518750000000002,0.10350000000000005
226,452000,0.1,0.185,0.235,0.075,0.05125000000000003,0.11150000000000007,0.11100000000000003,0.03975,0.08112500000000003,0.04837500000000003,0.11112500000000003
227,454000,0.06,0.16,0.185,0.03,0.05150000000000003,0.11550000000000007,0.11600000000000003,0.0405,0.08350000000000005,0.04875000000000002,0.11562500000000007
228,456000,0.06,0.11,0.27,0.045,0.05250000000000003,0.11575000000000006,0.12600000000000006,0.0415,0.08412500000000005,0.04975000000000002,0.11831250000000006
229,458000,0.04,0.14,0.19,0.065,0.05250000000000003,0.11725000000000008,0.13100000000000006,0.043,0.08487500000000006,0.05012500000000002,0.12068750000000007
230,460000,0.04,0.195,0.3,0.035,0.05300000000000003,0.12500000000000006,0.14100000000000004,0.04325,0.08900000000000005,0.050562500000000024,0.12900000000000006
231,462000,0.055,0.135,0.18,0.06,0.053500000000000034,0.12675000000000008,0.14600000000000005,0.043000000000000003,0.09012500000000007,0.050875000000000024,0.13156250000000008
232,464000,0.07,0.19,0.095,0.015,0.054000000000000034,0.13125000000000006,0.14850000000000005,0.04025000000000001,0.09262500000000004,0.050562500000000024,0.13556250000000006
233,466000,0.04,0.18,0.12,0.055,0.05325000000000004,0.13700000000000007,0.15100000000000008,0.04125000000000001,0.09512500000000006,0.05025000000000003,0.14050000000000007
234,468000,0.065,0.1,0.205,0.055,0.054000000000000034,0.13725000000000007,0.15550000000000005,0.04225000000000001,0.09562500000000004,0.051062500000000025,0.14181250000000006
235,470000,0.05,0.15,0.245,0.035,0.05325000000000004,0.14050000000000007,0.16075000000000006,0.04250000000000001,0.09687500000000006,0.05056250000000003,0.14556250000000007
236,472000,0.08,0.14,0.12,0.06,0.05400000000000005,0.14200000000000007,0.16200000000000006,0.044750000000000005,0.09800000000000006,0.05168750000000004,0.14700000000000008
237,474000,0.05,0.19,0.285,0.065,0.052750000000000054,0.14400000000000007,0.16900000000000007,0.046000000000000006,0.09837500000000006,0.051062500000000045,0.15025000000000008
238,476000,0.075,0.2,0.285,0.025,0.054250000000000055,0.14900000000000008,0.18075000000000008,0.045250000000000005,0.10162500000000006,0.052000000000000046,0.15693750000000006
239,478000,0.095,0.15,0.21,0.055,0.05775000000000006,0.15000000000000008,0.18525000000000008,0.04675000000000001,0.10387500000000006,0.05500000000000005,0.15881250000000008
240,480000,0.075,0.165,0.305,0.06,0.05875000000000006,0.15400000000000008,0.19475000000000006,0.04725,0.10637500000000007,0.05587500000000005,0.16418750000000007
241,482000,0.055,0.135,0.28,0.055,0.06025000000000006,0.15425000000000008,0.20275000000000007,0.0485,0.10725000000000007,0.057312500000000044,0.16637500000000008
242,484000,0.07,0.165,0.335,0.06,0.06175000000000006,0.15825000000000009,0.21575000000000005,0.05,0.11000000000000007,0.058812500000000045,0.17262500000000008
243,486000,0.125,0.22,0.255,0.025,0.06500000000000006,0.1632500000000001,0.22300000000000003,0.048249999999999994,0.11412500000000007,0.06081250000000004,0.17818750000000005
244,488000,0.1,0.105,0.22,0.06,0.06750000000000006,0.15800000000000008,0.22925000000000004,0.049249999999999995,0.11275000000000007,0.06293750000000005,0.17581250000000007
245,490000,0.085,0.275,0.19,0.105,0.06950000000000006,0.1645000000000001,0.2255000000000001,0.05199999999999999,0.11700000000000008,0.06512500000000004,0.17975000000000008
246,492000,0.115,0.255,0.33,0.065,0.07025000000000006,0.1680000000000001,0.23025000000000007,0.05149999999999999,0.11912500000000008,0.06556250000000005,0.18356250000000007
247,494000,0.08,0.2,0.19,0.05,0.07125000000000006,0.1700000000000001,0.2305000000000001,0.05249999999999999,0.12062500000000008,0.06656250000000005,0.1851250000000001
248,496000,0.19,0.245,0.255,0.06,0.07775000000000006,0.1767500000000001,0.22975000000000012,0.05325,0.12725000000000009,0.07162500000000005,0.1900000000000001
249,498000,0.165,0.215,0.225,0.075,0.08400000000000005,0.18050000000000008,0.2315000000000001,0.05375,0.13225000000000006,0.07643750000000003,0.1932500000000001
250,500000,0.11,0.29,0.175,0.07,0.08750000000000005,0.18525000000000008,0.2252500000000001,0.05550000000000001,0.13637500000000008,0.07950000000000004,0.19525000000000006
251,502000,0.125,0.215,0.285,0.07,0.09100000000000005,0.18925000000000008,0.2305000000000001,0.05600000000000001,0.14012500000000006,0.08225000000000003,0.1995625000000001
252,504000,0.125,0.345,0.34,0.075,0.09375000000000006,0.1970000000000001,0.2427500000000001,0.05900000000000001,0.1453750000000001,0.08506250000000004,0.2084375000000001
253,506000,0.17,0.155,0.495,0.07,0.10025000000000006,0.19575000000000006,0.2615000000000001,0.05975000000000001,0.14800000000000008,0.09012500000000005,0.21218750000000008
254,508000,0.06,0.12,0.31,0.06,0.10000000000000006,0.19675000000000004,0.2667500000000001,0.06000000000000002,0.14837500000000003,0.09000000000000004,0.21425000000000005
255,510000,0.105,0.12,0.335,0.085,0.10275000000000008,0.19525000000000003,0.2712500000000001,0.06250000000000003,0.14900000000000005,0.09268750000000006,0.21425000000000005
256,512000,0.145,0.22,0.36,0.1,0.10600000000000007,0.19925000000000004,0.2832500000000001,0.06450000000000003,0.15262500000000007,0.09562500000000004,0.22025000000000006
257,514000,0.07,0.24,0.27,0.055,0.10700000000000007,0.20175,0.2825000000000001,0.06400000000000003,0.15437500000000004,0.09625000000000006,0.22193750000000004
258,516000,0.12,0.295,0.315,0.05,0.10925000000000007,0.2065,0.28400000000000014,0.06525000000000003,0.15787500000000004,0.09825000000000006,0.22587500000000002
259,518000,0.085,0.37,0.43,0.04,0.10875000000000005,0.21749999999999997,0.2950000000000001,0.06450000000000003,0.16312500000000002,0.09768750000000004,0.236875
260,520000,0.075,0.215,0.32,0.1,0.10875000000000005,0.21999999999999997,0.2957500000000001,0.06650000000000003,0.16437500000000002,0.09818750000000004,0.23893750000000002
261,522000,0.085,0.22,0.455,0.06,0.11025000000000004,0.22424999999999998,0.3045000000000001,0.06675000000000005,0.16725,0.09937500000000003,0.24431250000000002
262,524000,0.035,0.35,0.41,0.06,0.10850000000000007,0.23349999999999996,0.30825000000000014,0.06675000000000005,0.171,0.09806250000000007,0.2521875
263,526000,0.09,0.185,0.275,0.055,0.10675000000000005,0.23174999999999996,0.30925000000000014,0.06825000000000005,0.16925,0.09712500000000004,0.25112500000000004
264,528000,0.08,0.125,0.175,0.06,0.10575000000000005,0.23274999999999993,0.30700000000000016,0.06825000000000005,0.16924999999999998,0.09637500000000004,0.2513125
265,530000,0.09,0.265,0.44,0.055,0.10600000000000005,0.2322499999999999,0.3195000000000002,0.06575000000000004,0.16912499999999997,0.09593750000000005,0.25406249999999997
266,532000,0.175,0.23,0.355,0.07,0.10900000000000003,0.23099999999999993,0.32075000000000015,0.06600000000000004,0.16999999999999998,0.09825000000000003,0.2534375
267,534000,0.14,0.245,0.435,0.07,0.11200000000000003,0.2332499999999999,0.3330000000000001,0.06700000000000005,0.17262499999999997,0.10075000000000003,0.2581874999999999
268,536000,0.08,0.315,0.425,0.045,0.10650000000000004,0.23674999999999993,0.3415000000000001,0.06625000000000004,0.17162499999999997,0.09643750000000004,0.2629375
269,538000,0.165,0.155,0.37,0.09,0.10650000000000004,0.23374999999999996,0.3487500000000001,0.06700000000000005,0.170125,0.09662500000000004,0.2625
270,540000,0.07,0.23,0.24,0.05,0.10450000000000004,0.23074999999999996,0.35200000000000015,0.06600000000000004,0.167625,0.09487500000000004,0.2610625
271,542000,0.1,0.165,0.24,0.05,0.10325000000000004,0.22824999999999998,0.3497500000000001,0.06500000000000004,0.16575,0.09368750000000003,0.258625
272,544000,0.085,0.385,0.365,0.075,0.10125000000000003,0.23024999999999998,0.35100000000000015,0.06500000000000004,0.16575,0.09218750000000003,0.26043750000000004
273,546000,0.055,0.36,0.495,0.08,0.09550000000000006,0.2405,0.35100000000000015,0.06550000000000004,0.16800000000000004,0.08800000000000006,0.26812500000000006
274,548000,0.205,0.36,0.38,0.07,0.10275000000000005,0.2525,0.35450000000000015,0.06600000000000004,0.17762500000000003,0.09356250000000005,0.278
275,550000,0.125,0.33,0.235,0.1,0.10375000000000005,0.263,0.3495000000000002,0.06675000000000006,0.18337500000000004,0.09450000000000006,0.2846250000000001
276,552000,0.145,0.25,0.45,0.035,0.10375000000000005,0.2645,0.3540000000000002,0.06350000000000004,0.18412500000000004,0.09368750000000005,0.2868750000000001
277,554000,0.115,0.355,0.44,0.055,0.10600000000000007,0.27025,0.36250000000000016,0.06350000000000004,0.18812500000000004,0.09537500000000006,0.29331250000000003
278,556000,0.145,0.36,0.29,0.065,0.10725000000000007,0.27349999999999997,0.3612500000000002,0.06425000000000004,0.19037500000000002,0.09650000000000006,0.2954375
279,558000,0.125,0.35,0.625,0.07,0.10925000000000007,0.27249999999999996,0.37100000000000016,0.06575000000000004,0.19087500000000002,0.09837500000000006,0.29712500000000003
280,560000,0.095,0.465,0.435,0.025,0.11025000000000007,0.285,0.37675000000000014,0.062000000000000034,0.19762500000000002,0.09818750000000007,0.30793750000000003
281,562000,0.16,0.38,0.42,0.09,0.11400000000000007,0.293,0.3750000000000001,0.06350000000000003,0.20350000000000001,0.10137500000000005,0.3135
282,564000,0.215,0.33,0.5,0.05,0.12300000000000007,0.292,0.37950000000000017,0.06300000000000003,0.20750000000000002,0.10800000000000007,0.313875
283,566000,0.175,0.255,0.395,0.06,0.12725000000000006,0.2955,0.3855000000000001,0.06325000000000004,0.21137500000000004,0.11125000000000004,0.318
284,568000,0.15,0.325,0.295,0.08,0.13075000000000006,0.3055,0.3915000000000001,0.06425000000000004,0.218125,0.11412500000000006,0.327
285,570000,0.225,0.415,0.195,0.075,0.13750000000000007,0.31300000000000006,0.3792500000000001,0.06525000000000004,0.22525000000000006,0.11943750000000006,0.3295625000000001
286,572000,0.2,0.395,0.52,0.085,0.1387500000000001,0.32125000000000004,0.38750000000000007,0.06600000000000003,0.23000000000000007,0.12056250000000007,0.33781250000000007
287,574000,0.12,0.3,0.455,0.085,0.1377500000000001,0.324,0.3885000000000001,0.06675000000000003,0.23087500000000005,0.12000000000000008,0.340125
288,576000,0.115,0.36,0.555,0.035,0.1395000000000001,0.32625000000000004,0.39500000000000013,0.06625000000000003,0.23287500000000005,0.12118750000000009,0.34343750000000006
289,578000,0.18,0.41,0.51,0.09,0.1402500000000001,0.339,0.40200000000000025,0.06625000000000003,0.23962500000000006,0.12175000000000008,0.3547500000000001
290,580000,0.065,0.24,0.63,0.05,0.1400000000000001,0.3395,0.42150000000000026,0.06625000000000003,0.23975000000000007,0.12156250000000007,0.36000000000000004
291,582000,0.1,0.505,0.315,0.065,0.1400000000000001,0.3565,0.42525000000000024,0.06700000000000003,0.24825000000000003,0.12175000000000008,0.37368750000000006
292,584000,0.125,0.445,0.445,0.07,0.1420000000000001,0.35950000000000004,0.42925000000000024,0.06675000000000003,0.2507500000000001,0.12318750000000007,0.37693750000000004
293,586000,0.21,0.425,0.29,0.055,0.1497500000000001,0.36275,0.4190000000000002,0.06550000000000003,0.2562500000000001,0.1286875000000001,0.37681250000000005
294,588000,0.145,0.37,0.65,0.04,0.1467500000000001,0.36324999999999996,0.4325000000000002,0.06400000000000003,0.255,0.12606250000000008,0.3805625
295,590000,0.215,0.25,0.535,0.08,0.15125000000000008,0.35924999999999996,0.44750000000000023,0.06300000000000003,0.25525000000000003,0.12918750000000007,0.38131250000000005
296,592000,0.2,0.415,0.58,0.09,0.15400000000000008,0.3675,0.4540000000000003,0.06575000000000003,0.26075000000000004,0.13193750000000007,0.38912500000000005
297,594000,0.16,0.31,0.495,0.065,0.15625000000000008,0.36524999999999996,0.45675000000000027,0.06625000000000003,0.26075000000000004,0.13375000000000006,0.388125
298,596000,0.16,0.4,0.6,0.09,0.15700000000000008,0.36724999999999997,0.4722500000000003,0.06750000000000003,0.26212500000000005,0.13462500000000008,0.39350000000000007
299,598000,0.15,0.415,0.66,0.065,0.15825000000000009,0.3705,0.4740000000000003,0.06725000000000003,0.264375,0.13550000000000006,0.39637500000000003
300,600000,0.175,0.485,0.585,0.075,0.16225000000000006,0.37150000000000005,0.4815000000000002,0.06975000000000003,0.2668750000000001,0.13912500000000005,0.3990000000000001
301,602000,0.16,0.415,0.59,0.065,0.16225000000000006,0.37325,0.4900000000000002,0.06850000000000003,0.26775000000000004,0.13881250000000006,0.40243750000000006
302,604000,0.225,0.52,0.585,0.13,0.1627500000000001,0.38275000000000003,0.49425000000000024,0.07250000000000002,0.27275000000000005,0.14018750000000008,0.4106250000000001
303,606000,0.175,0.54,0.51,0.125,0.1627500000000001,0.397,0.5000000000000002,0.07575000000000001,0.27987500000000004,0.14100000000000007,0.42275000000000007
304,608000,0.175,0.365,0.445,0.08,0.1640000000000001,0.39899999999999997,0.5075000000000003,0.07575000000000001,0.28150000000000003,0.14193750000000008,0.42612500000000003
305,610000,0.205,0.4,0.68,0.08,0.1630000000000001,0.39824999999999994,0.5317500000000003,0.07600000000000003,0.280625,0.14125000000000007,0.43162500000000004
306,612000,0.185,0.47,0.675,0.08,0.16225000000000006,0.40199999999999997,0.5395000000000003,0.07575000000000003,0.282125,0.14062500000000006,0.43637500000000007
307,614000,0.24,0.475,0.66,0.115,0.16825000000000007,0.4107499999999999,0.5497500000000003,0.07725000000000003,0.2895,0.14550000000000007,0.4455
308,616000,0.15,0.49,0.61,0.12,0.17000000000000004,0.41724999999999995,0.5525000000000003,0.08150000000000003,0.293625,0.14787500000000003,0.45106250000000003
309,618000,0.185,0.505,0.485,0.145,0.17025000000000004,0.422,0.5512500000000002,0.08425000000000002,0.296125,0.14875000000000005,0.45431250000000006
310,620000,0.14,0.43,0.47,0.065,0.17400000000000004,0.43149999999999994,0.5432500000000002,0.08500000000000002,0.30274999999999996,0.15175000000000005,0.4594375
311,622000,0.175,0.42,0.57,0.09,0.17775000000000002,0.4272499999999999,0.5560000000000003,0.08625000000000002,0.3025,0.154875,0.4594375
312,624000,0.12,0.49,0.63,0.08,0.17750000000000005,0.4294999999999999,0.5652500000000004,0.08675000000000002,0.3035,0.15481250000000005,0.46343749999999995
313,626000,0.07,0.45,0.47,0.145,0.17050000000000004,0.43074999999999986,0.5742500000000004,0.09125000000000003,0.3006249999999999,0.15068750000000003,0.466625
314,628000,0.13,0.455,0.19,0.125,0.16975,0.4349999999999999,0.5512500000000004,0.09550000000000003,0.30237499999999995,0.1511875,0.46406250000000004
315,630000,0.19,0.415,0.63,0.16,0.16850000000000004,0.4432499999999998,0.5560000000000004,0.09950000000000003,0.3058749999999999,0.15125000000000002,0.47143749999999995
316,632000,0.17,0.45,0.605,0.09,0.167,0.44499999999999984,0.5572500000000005,0.09950000000000002,0.30599999999999994,0.150125,0.4730625
317,634000,0.175,0.6,0.835,0.19,0.16775,0.4594999999999998,0.5742500000000004,0.10575000000000004,0.31362499999999993,0.15225,0.48818749999999994
318,636000,0.235,0.61,0.675,0.09,0.17149999999999999,0.46999999999999975,0.5780000000000005,0.10575000000000004,0.32074999999999987,0.1550625,0.49699999999999994
319,638000,0.215,0.66,0.715,0.14,0.17475,0.4822499999999998,0.5807500000000004,0.10950000000000004,0.3284999999999999,0.1584375,0.506875
320,640000,0.195,0.55,0.52,0.08,0.17575,0.4854999999999999,0.5775000000000003,0.10975000000000004,0.33062499999999995,0.15925,0.5085
321,642000,0.105,0.485,0.275,0.115,0.173,0.4889999999999999,0.5617500000000004,0.11225000000000004,0.33099999999999996,0.1578125,0.5071875
322,644000,0.145,0.47,0.665,0.18,0.16899999999999998,0.48649999999999993,0.5657500000000004,0.11475000000000006,0.32775,0.15543749999999998,0.5063125
323,646000,0.245,0.52,0.66,0.12,0.1725,0.4854999999999999,0.5732500000000005,0.11450000000000007,0.32899999999999996,0.158,0.5074375
324,648000,0.185,0.48,0.66,0.165,0.173,0.49124999999999985,0.5840000000000004,0.11875000000000006,0.3321249999999999,0.15943749999999998,0.5144375
325,650000,0.27,0.62,0.755,0.185,0.17625,0.5022499999999999,0.5877500000000004,0.12400000000000007,0.33924999999999994,0.1631875,0.523625
326,652000,0.215,0.515,0.66,0.24,0.17775,0.5044999999999998,0.5870000000000004,0.13200000000000006,0.3411249999999999,0.16631250000000003,0.5251250000000001
327,654000,0.17,0.66,0.72,0.19,0.17424999999999996,0.5137499999999998,0.5900000000000005,0.13575000000000007,0.34399999999999986,0.16462499999999997,0.5328124999999999
328,656000,0.215,0.55,0.685,0.185,0.17749999999999996,0.5167499999999998,0.5937500000000006,0.13900000000000007,0.3471249999999999,0.167875,0.536
329,658000,0.23,0.555,0.55,0.14,0.17974999999999997,0.5192499999999998,0.5970000000000006,0.13875000000000007,0.34949999999999987,0.16949999999999998,0.5386875
330,660000,0.195,0.615,0.655,0.115,0.18249999999999994,0.5284999999999999,0.6062500000000005,0.14125000000000007,0.3554999999999999,0.1721875,0.5479375000000001
331,662000,0.16,0.515,0.61,0.215,0.18174999999999997,0.5332499999999999,0.6082500000000005,0.14750000000000008,0.35749999999999993,0.1731875,0.552
332,664000,0.21,0.62,0.65,0.23,0.18624999999999997,0.5397499999999998,0.6092500000000005,0.15500000000000008,0.3629999999999999,0.17843749999999997,0.5571250000000001
333,666000,0.255,0.46,0.525,0.21,0.19549999999999995,0.5402499999999999,0.6120000000000004,0.15825000000000006,0.36787499999999995,0.18618749999999995,0.5581875000000001
334,668000,0.225,0.39,0.625,0.145,0.20024999999999996,0.5369999999999999,0.6337500000000005,0.15925000000000006,0.3686249999999999,0.19,0.5611875000000001
335,670000,0.3,0.51,0.735,0.14,0.20574999999999993,0.54175,0.6390000000000005,0.15825000000000006,0.3737499999999999,0.19387499999999996,0.5660625000000001
336,672000,0.205,0.615,0.6,0.205,0.20749999999999993,0.55,0.6387500000000004,0.1640000000000001,0.37875,0.196625,0.5721875000000001
337,674000,0.15,0.475,0.49,0.2,0.20624999999999996,0.54375,0.6215000000000004,0.1645000000000001,0.37499999999999994,0.1958125,0.5631875000000001
338,676000,0.2,0.54,0.36,0.19,0.20449999999999996,0.54025,0.6057500000000002,0.1695000000000001,0.372375,0.19575,0.5566250000000001
339,678000,0.18,0.535,0.75,0.295,0.20274999999999993,0.534,0.6075000000000003,0.17725000000000007,0.368375,0.19637499999999997,0.5523750000000001
340,680000,0.185,0.485,0.645,0.185,0.2022499999999999,0.5307499999999999,0.6137500000000002,0.18250000000000008,0.36649999999999994,0.19731249999999995,0.5515000000000001
341,682000,0.125,0.64,0.345,0.305,0.20324999999999988,0.5385,0.6172500000000003,0.1920000000000001,0.37087499999999995,0.2004374999999999,0.5581875000000001
342,684000,0.27,0.6,0.61,0.245,0.20949999999999988,0.5449999999999999,0.6145000000000003,0.1952500000000001,0.3772499999999999,0.20593749999999994,0.5623750000000001
343,686000,0.26,0.36,0.71,0.245,0.21024999999999988,0.5369999999999999,0.6170000000000003,0.20150000000000007,0.3736249999999999,0.20806249999999993,0.557
344,688000,0.295,0.53,0.645,0.26,0.2157499999999999,0.5394999999999999,0.6162500000000003,0.20625000000000004,0.3776249999999999,0.21337499999999993,0.5586875
345,690000,0.22,0.665,0.725,0.25,0.21324999999999986,0.54175,0.6147500000000002,0.20950000000000008,0.3774999999999999,0.2123124999999999,0.56
346,692000,0.23,0.54,0.755,0.185,0.21399999999999988,0.5429999999999999,0.6195000000000003,0.20675000000000004,0.3784999999999999,0.21218749999999992,0.562125
347,694000,0.215,0.56,0.455,0.18,0.2162499999999999,0.538,0.6062500000000003,0.20625,0.37712499999999993,0.21374999999999994,0.5550625000000001
348,696000,0.275,0.535,0.705,0.18,0.2192499999999999,0.53725,0.6072500000000003,0.20600000000000002,0.37825,0.2159374999999999,0.5547500000000001
349,698000,0.22,0.635,0.585,0.24,0.21874999999999986,0.54125,0.6090000000000002,0.21100000000000002,0.37999999999999995,0.2168124999999999,0.5581875000000001
350,700000,0.225,0.695,0.595,0.275,0.22024999999999983,0.54525,0.6060000000000002,0.21900000000000003,0.3827499999999999,0.2199374999999999,0.5604375
351,702000,0.22,0.49,0.81,0.175,0.2232499999999998,0.5439999999999999,0.6160000000000003,0.21700000000000003,0.3836249999999999,0.22168749999999987,0.562
352,704000,0.26,0.355,0.75,0.21,0.2257499999999998,0.53075,0.6210000000000002,0.21600000000000003,0.3782499999999999,0.22331249999999986,0.5533125000000001
353,706000,0.255,0.56,0.635,0.2,0.2257499999999998,0.53575,0.6265000000000003,0.21550000000000002,0.38074999999999987,0.22318749999999987,0.5584375
354,708000,0.275,0.545,0.615,0.27,0.22824999999999984,0.5435,0.6260000000000002,0.22175000000000003,0.3858749999999999,0.22662499999999988,0.5641250000000001
355,710000,0.34,0.57,0.72,0.17,0.23024999999999984,0.5465,0.6252500000000003,0.22325000000000003,0.3883749999999999,0.2284999999999999,0.5661875000000001
356,712000,0.225,0.69,0.495,0.24,0.23124999999999982,0.5502499999999999,0.6200000000000003,0.22500000000000003,0.3907499999999999,0.22968749999999988,0.5676875
357,714000,0.19,0.72,0.675,0.245,0.23324999999999982,0.5625,0.6292500000000003,0.22725000000000004,0.3978749999999999,0.23174999999999987,0.5791875000000001
358,716000,0.325,0.62,0.61,0.2,0.23949999999999982,0.5664999999999999,0.6417500000000003,0.22775000000000004,0.40299999999999986,0.23656249999999987,0.5853124999999999
359,718000,0.345,0.635,0.71,0.16,0.24774999999999983,0.5714999999999999,0.6397500000000003,0.22100000000000003,0.40962499999999985,0.2410624999999999,0.5885625
360,720000,0.265,0.69,0.815,0.265,0.2517499999999998,0.5817499999999999,0.6482500000000002,0.22500000000000003,0.41674999999999984,0.24506249999999985,0.5983749999999999
361,722000,0.325,0.725,0.805,0.26,0.2617499999999998,0.5859999999999999,0.6712500000000002,0.22275000000000006,0.42387499999999984,0.2519999999999999,0.6073124999999999
362,724000,0.255,0.735,0.745,0.295,0.26099999999999984,0.5927499999999999,0.6780000000000002,0.22525000000000003,0.4268749999999999,0.25206249999999986,0.6140625
363,726000,0.17,0.635,0.56,0.215,0.25649999999999984,0.6064999999999998,0.6705000000000002,0.22375000000000003,0.43149999999999983,0.24831249999999988,0.6224999999999999
364,728000,0.08,0.7,0.84,0.15,0.24574999999999986,0.6149999999999999,0.6802500000000002,0.21825000000000006,0.43037499999999984,0.2388749999999999,0.6313124999999999
365,730000,0.32,0.555,0.715,0.205,0.2507499999999999,0.6094999999999999,0.6797500000000002,0.21600000000000005,0.4301249999999999,0.24206249999999996,0.6270625
366,732000,0.32,0.605,0.835,0.285,0.25524999999999987,0.6127499999999999,0.6837500000000001,0.22100000000000009,0.4339999999999999,0.24668749999999992,0.6305
367,734000,0.195,0.67,0.765,0.285,0.2542499999999999,0.61825,0.6992500000000001,0.22625000000000012,0.4362499999999999,0.24724999999999997,0.6385000000000001
368,736000,0.26,0.67,0.805,0.37,0.2534999999999999,0.6249999999999999,0.7042500000000002,0.23575000000000013,0.4392499999999999,0.24906249999999996,0.6448124999999999
369,738000,0.315,0.7,0.51,0.36,0.2582499999999999,0.6282499999999999,0.7005000000000001,0.24175000000000013,0.4432499999999999,0.254125,0.6463124999999998
370,740000,0.41,0.59,0.665,0.175,0.26749999999999996,0.6229999999999999,0.704,0.2367500000000001,0.4452499999999999,0.2598125,0.6432499999999999
371,742000,0.215,0.565,0.535,0.285,0.26724999999999993,0.6267499999999998,0.69025,0.24225000000000013,0.44699999999999984,0.26099999999999995,0.6426249999999998
372,744000,0.24,0.65,0.825,0.225,0.26625,0.6414999999999998,0.694,0.2430000000000001,0.4538749999999999,0.2604375,0.6546249999999999
373,746000,0.305,0.71,0.81,0.205,0.26874999999999993,0.6489999999999998,0.70275,0.2432500000000001,0.45887499999999987,0.26237499999999997,0.6624374999999998
374,748000,0.255,0.515,0.775,0.16,0.26774999999999993,0.6474999999999997,0.71075,0.23775000000000013,0.45762499999999984,0.26025,0.6633124999999997
375,750000,0.31,0.625,0.79,0.17,0.26624999999999993,0.6502499999999998,0.7142499999999999,0.23775000000000013,0.4582499999999998,0.259125,0.6662499999999998
376,752000,0.325,0.615,0.495,0.315,0.27124999999999994,0.6464999999999999,0.7142499999999999,0.24150000000000013,0.4588749999999999,0.26381249999999995,0.6634374999999999
377,754000,0.275,0.65,0.815,0.275,0.27549999999999997,0.6429999999999998,0.7212499999999998,0.24300000000000016,0.4592499999999999,0.26737500000000003,0.6625624999999998
378,756000,0.39,0.675,0.82,0.32,0.27874999999999994,0.6457499999999998,0.7317499999999999,0.24900000000000017,0.4622499999999999,0.2713125,0.6672499999999999
379,758000,0.38,0.67,0.76,0.215,0.2804999999999999,0.6474999999999999,0.73425,0.25175000000000014,0.46399999999999986,0.27331249999999996,0.6691874999999998
380,760000,0.38,0.82,0.48,0.26,0.28624999999999995,0.6539999999999999,0.7175,0.25150000000000017,0.4701249999999999,0.27756250000000005,0.669875
381,762000,0.41,0.67,0.625,0.195,0.2904999999999999,0.6512499999999999,0.7085,0.24825000000000016,0.47087499999999993,0.27993749999999995,0.6655625
382,764000,0.35,0.655,0.67,0.265,0.2952499999999999,0.6472499999999999,0.70475,0.24675000000000016,0.4712499999999999,0.28312499999999996,0.6616249999999999
383,766000,0.365,0.6,0.77,0.23,0.30499999999999994,0.6455,0.7152499999999999,0.2475000000000002,0.47524999999999995,0.290625,0.6629375
384,768000,0.335,0.63,0.81,0.195,0.3177499999999999,0.642,0.71375,0.2497500000000002,0.47987499999999994,0.30074999999999996,0.6599375000000001
385,770000,0.28,0.715,0.525,0.18,0.3157499999999999,0.65,0.70425,0.24850000000000017,0.48287499999999994,0.29893749999999997,0.6635625
386,772000,0.35,0.8,0.8,0.215,0.3172499999999999,0.6597500000000001,0.7025,0.24500000000000016,0.4885,0.2991875,0.6704375
387,774000,0.35,0.46,0.69,0.37,0.32499999999999984,0.6492500000000001,0.69875,0.24925000000000014,0.487125,0.3060624999999999,0.6616250000000001
388,776000,0.365,0.71,0.705,0.315,0.3302499999999999,0.65125,0.69375,0.24650000000000016,0.4907499999999999,0.30931249999999993,0.661875
389,778000,0.45,0.375,0.49,0.305,0.33699999999999986,0.635,0.69275,0.24375000000000013,0.48599999999999993,0.31368749999999995,0.6494375
390,780000,0.585,0.645,0.695,0.34,0.3457499999999999,0.63775,0.69425,0.2520000000000001,0.49174999999999996,0.3223125,0.651875
391,782000,0.355,0.63,0.75,0.23,0.3527499999999999,0.6410000000000001,0.7050000000000001,0.24925000000000014,0.496875,0.32687499999999997,0.6570000000000001
392,784000,0.48,0.435,0.755,0.195,0.3647499999999999,0.6302500000000001,0.7015000000000001,0.2477500000000002,0.4975,0.33549999999999996,0.6480625000000001
393,786000,0.3,0.49,0.855,0.245,0.36449999999999994,0.6192500000000001,0.7037500000000001,0.2497500000000002,0.491875,0.33581249999999996,0.6403750000000001
394,788000,0.425,0.52,0.825,0.13,0.3729999999999999,0.6195,0.70625,0.24825000000000016,0.49624999999999997,0.34181249999999996,0.6411875
395,790000,0.41,0.605,0.405,0.265,0.37799999999999995,0.6185,0.687,0.25300000000000017,0.49824999999999997,0.34675,0.6356250000000001
396,792000,0.56,0.66,0.61,0.255,0.38974999999999993,0.62075,0.6927500000000001,0.2500000000000001,0.50525,0.3548125,0.63875
397,794000,0.335,0.61,0.615,0.155,0.39274999999999993,0.61875,0.6827500000000002,0.24400000000000013,0.5057499999999999,0.3555625,0.6347500000000001
398,796000,0.235,0.735,0.705,0.18,0.3849999999999999,0.6217499999999999,0.6770000000000002,0.2370000000000001,0.5033749999999999,0.348,0.6355624999999999
399,798000,0.075,0.73,0.68,0.27,0.3697499999999999,0.6247499999999999,0.6730000000000002,0.23975000000000007,0.4972499999999999,0.33725,0.6368125
400,800000,0.15,0.755,0.69,0.225,0.35824999999999996,0.6214999999999999,0.6835000000000001,0.23800000000000007,0.48987499999999995,0.32818749999999997,0.637
401,802000,0.24,0.515,0.845,0.205,0.34974999999999995,0.61375,0.6945000000000001,0.23850000000000007,0.48175,0.3219375,0.6339375
402,804000,0.48,0.675,0.69,0.245,0.35625,0.6147500000000001,0.6955000000000001,0.2375000000000001,0.48550000000000004,0.32656250000000003,0.6349375000000002
403,806000,0.45,0.6,0.78,0.32,0.3605,0.6147500000000001,0.6960000000000001,0.24200000000000008,0.4876250000000001,0.330875,0.6350625000000001
404,808000,0.23,0.79,0.515,0.22,0.35525,0.62275,0.6812500000000001,0.24325000000000005,0.489,0.32725,0.637375
405,810000,0.22,0.68,0.77,0.28,0.35225,0.621,0.6935,0.24825000000000008,0.486625,0.32625000000000004,0.6391249999999999
406,812000,0.49,0.795,0.75,0.285,0.35925,0.6207499999999999,0.6910000000000001,0.2517500000000001,0.49,0.33237500000000003,0.6383125
407,814000,0.415,0.505,0.71,0.135,0.36250000000000004,0.623,0.6920000000000001,0.24000000000000007,0.49275,0.33187500000000003,0.64025
408,816000,0.375,0.705,0.8,0.245,0.36300000000000004,0.6227499999999999,0.6967500000000001,0.23650000000000007,0.49287499999999995,0.3313750000000001,0.64125
409,818000,0.47,0.37,0.745,0.255,0.364,0.6224999999999998,0.7095,0.23400000000000007,0.4932499999999999,0.3315,0.6442499999999999
410,820000,0.36,0.745,0.835,0.3,0.35275,0.6274999999999998,0.7165000000000001,0.23200000000000007,0.4901249999999999,0.32256250000000003,0.6497499999999998
411,822000,0.47,0.595,0.885,0.305,0.3585,0.6257499999999998,0.7232500000000001,0.23575000000000004,0.4921249999999999,0.3278125,0.6501249999999998
412,824000,0.545,0.565,0.775,0.145,0.36174999999999996,0.6322499999999998,0.7242500000000001,0.23325,0.4969999999999999,0.32962499999999995,0.6552499999999999
413,826000,0.425,0.8,0.68,0.295,0.368,0.6477499999999998,0.7155,0.23575,0.5078749999999999,0.3349375,0.6646874999999999
414,828000,0.34,0.7,0.58,0.425,0.36374999999999996,0.6567499999999998,0.70325,0.2505,0.5102499999999999,0.33543749999999994,0.6683749999999999
415,830000,0.315,0.795,0.63,0.34,0.359,0.6662499999999998,0.7145000000000001,0.25425,0.5126249999999999,0.33281249999999996,0.6783124999999999
416,832000,0.255,0.765,0.555,0.365,0.34375,0.6714999999999998,0.7117500000000001,0.25975000000000004,0.5076249999999999,0.32275,0.6815624999999998
417,834000,0.28,0.65,0.64,0.315,0.341,0.6734999999999999,0.7130000000000002,0.26775000000000004,0.50725,0.3226875,0.683375
418,836000,0.59,0.74,0.655,0.255,0.35875,0.6737499999999998,0.7105000000000001,0.2715,0.5162499999999999,0.3369375,0.6829374999999999
419,838000,0.345,0.68,0.82,0.24,0.37224999999999997,0.6712499999999999,0.7175000000000001,0.27,0.5217499999999999,0.3466875,0.6828125
420,840000,0.435,0.475,0.76,0.265,0.38649999999999995,0.6572499999999998,0.7210000000000002,0.272,0.5218749999999999,0.357875,0.6731874999999998
421,842000,0.375,0.49,0.655,0.41,0.39324999999999993,0.6559999999999998,0.7115000000000001,0.28225,0.5246249999999999,0.36549999999999994,0.6698749999999999
422,844000,0.34,0.685,0.75,0.315,0.38624999999999987,0.6564999999999998,0.7145000000000001,0.28575000000000006,0.5213749999999998,0.3611249999999999,0.6709999999999998
423,846000,0.415,0.71,0.71,0.235,0.38449999999999984,0.6619999999999998,0.7110000000000002,0.28150000000000003,0.5232499999999998,0.3587499999999999,0.6742499999999999
424,848000,0.425,0.615,0.66,0.365,0.3942499999999998,0.6532499999999999,0.7182500000000002,0.28875000000000006,0.5237499999999998,0.3678749999999999,0.6695
425,850000,0.51,0.75,0.8,0.24,0.4087499999999998,0.65675,0.7197500000000002,0.28675000000000006,0.5327499999999998,0.37824999999999986,0.6725
426,852000,0.525,0.785,0.635,0.3,0.41049999999999975,0.6562499999999999,0.7140000000000002,0.28750000000000003,0.5333749999999998,0.3797499999999998,0.6706874999999999
427,854000,0.325,0.83,0.74,0.355,0.4059999999999998,0.6724999999999999,0.7155000000000002,0.29850000000000004,0.5392499999999998,0.3791249999999999,0.6832499999999999
428,856000,0.49,0.54,0.515,0.38,0.4117499999999998,0.6642499999999999,0.7012500000000003,0.30525,0.5379999999999998,0.38512499999999983,0.6735
429,858000,0.505,0.525,0.755,0.405,0.4134999999999998,0.6719999999999999,0.7017500000000003,0.31275000000000003,0.5427499999999998,0.3883124999999999,0.6794375000000001
430,860000,0.47,0.665,0.465,0.355,0.4189999999999999,0.668,0.6832500000000004,0.31550000000000006,0.5435,0.39312499999999995,0.6718125000000001
431,862000,0.525,0.69,0.65,0.34,0.42174999999999985,0.67275,0.6715000000000003,0.3172500000000001,0.5466250000000001,0.3956249999999999,0.6718125000000001
432,864000,0.415,0.77,0.74,0.445,0.4152499999999998,0.683,0.6697500000000003,0.3322500000000001,0.5425,0.39449999999999985,0.6730625000000001
433,866000,0.52,0.84,0.745,0.43,0.41999999999999976,0.6849999999999999,0.6730000000000003,0.3390000000000001,0.5465,0.3997499999999998,0.6760000000000003
434,868000,0.535,0.77,0.86,0.41,0.42974999999999974,0.6885,0.6870000000000003,0.3382500000000001,0.5583750000000001,0.4068749999999998,0.6873750000000002
435,870000,0.545,0.765,0.835,0.38,0.4412499999999998,0.687,0.6972500000000003,0.3402500000000001,0.564125,0.4159999999999999,0.6895625000000001
436,872000,0.565,0.745,0.605,0.45,0.4567499999999997,0.6859999999999999,0.6997500000000003,0.34450000000000014,0.5713749999999999,0.4286874999999998,0.6894375
437,874000,0.345,0.795,0.685,0.325,0.4599999999999998,0.6932499999999999,0.7020000000000003,0.3450000000000001,0.5766249999999998,0.4312499999999999,0.6954375
438,876000,0.53,0.735,0.79,0.375,0.45699999999999974,0.6929999999999998,0.7087500000000003,0.3510000000000001,0.5749999999999997,0.43049999999999977,0.6969375
439,878000,0.24,0.515,0.525,0.415,0.45174999999999976,0.68475,0.6940000000000003,0.3597500000000001,0.5682499999999999,0.42874999999999985,0.6870625
440,880000,0.42,0.775,0.7,0.3,0.45099999999999973,0.69975,0.6910000000000003,0.3615000000000001,0.571,0.42862499999999987,0.6931875000000002
441,882000,0.42,0.845,0.585,0.315,0.4532499999999997,0.7175,0.6875000000000002,0.3567500000000001,0.570375,0.4291249999999998,0.6950000000000003
442,884000,0.53,0.685,0.56,0.3,0.46274999999999966,0.7175,0.6780000000000003,0.3560000000000001,0.570375,0.43606249999999974,0.6878750000000002
443,886000,0.545,0.65,0.88,0.43,0.4692499999999997,0.7144999999999999,0.6865000000000003,0.3657500000000001,0.577875,0.4433749999999998,0.6935000000000002
444,888000,0.485,0.845,0.84,0.26,0.47224999999999967,0.726,0.6955000000000003,0.36050000000000004,0.583875,0.4443124999999998,0.7031250000000002
445,890000,0.58,0.64,0.83,0.245,0.4757499999999997,0.7205,0.6970000000000003,0.36075,0.586375,0.44699999999999973,0.7028750000000002
446,892000,0.56,0.68,0.775,0.375,0.4774999999999997,0.7152499999999999,0.7040000000000004,0.36450000000000005,0.5907500000000001,0.4492499999999998,0.7068125000000003
447,894000,0.48,0.685,0.84,0.43,0.48524999999999974,0.708,0.7090000000000003,0.36825,0.5966249999999998,0.4559999999999998,0.70825
448,896000,0.46,0.755,0.755,0.305,0.4837499999999998,0.71875,0.7210000000000003,0.3645,0.6012499999999998,0.4539374999999999,0.7193125
449,898000,0.57,0.72,0.745,0.235,0.48699999999999977,0.7285,0.7205000000000003,0.356,0.60375,0.4542499999999998,0.7225000000000001
450,900000,0.465,0.71,0.825,0.31,0.4867499999999997,0.7307500000000001,0.7385000000000003,0.35374999999999995,0.6087499999999999,0.45349999999999974,0.7326875000000002
451,902000,0.49,0.905,0.625,0.37,0.4849999999999997,0.7415,0.7372500000000002,0.35524999999999995,0.6111249999999999,0.45256249999999976,0.7383125000000001
452,904000,0.585,0.615,0.825,0.33,0.4934999999999997,0.7337500000000001,0.7415000000000002,0.3495,0.6136249999999999,0.4574999999999998,0.7356875000000002
453,906000,0.675,0.84,0.59,0.38,0.5012499999999998,0.7337500000000001,0.7337500000000002,0.347,0.6174999999999999,0.4626874999999998,0.7337500000000001
454,908000,0.635,0.59,0.79,0.215,0.5062499999999998,0.7247500000000001,0.7302500000000002,0.33724999999999994,0.6154999999999999,0.46399999999999986,0.7261250000000001
455,910000,0.385,0.75,0.61,0.4,0.49824999999999975,0.7240000000000001,0.7190000000000001,0.33825,0.608625,0.4582499999999998,0.7202500000000001
456,912000,0.49,0.725,0.88,0.485,0.4944999999999998,0.7230000000000001,0.7327500000000001,0.33999999999999997,0.6087499999999999,0.4558749999999998,0.7254375000000002
457,914000,0.565,0.7,0.81,0.27,0.5054999999999997,0.71825,0.7390000000000001,0.33725,0.611875,0.46343749999999984,0.7234375
458,916000,0.605,0.62,0.8,0.31,0.5092499999999998,0.7125000000000001,0.7395000000000002,0.33399999999999996,0.610875,0.46543749999999984,0.7192500000000001
459,918000,0.51,0.58,0.715,0.165,0.5227499999999997,0.7157500000000001,0.7490000000000001,0.3215,0.6192499999999999,0.47243749999999973,0.7240625000000002
460,920000,0.505,0.7,0.585,0.42,0.5269999999999998,0.712,0.7432500000000001,0.3275,0.6194999999999999,0.4771249999999999,0.7198125000000001
461,922000,0.41,0.745,0.835,0.315,0.5264999999999997,0.707,0.7557500000000001,0.3275,0.6167499999999999,0.4767499999999998,0.7191875000000001
462,924000,0.405,0.765,0.535,0.29,0.5202499999999998,0.711,0.7545000000000001,0.327,0.6156249999999999,0.4719374999999998,0.721875
463,926000,0.395,0.845,0.775,0.265,0.5127499999999998,0.72075,0.7492500000000001,0.31875,0.6167499999999999,0.46424999999999983,0.727875
464,928000,0.655,0.825,0.91,0.105,0.5212499999999998,0.7197499999999999,0.75275,0.31100000000000005,0.6204999999999998,0.4686874999999998,0.728
465,930000,0.54,0.845,0.79,0.475,0.5192499999999998,0.7299999999999999,0.7507500000000001,0.3225,0.6246249999999998,0.4700624999999998,0.7351874999999999
466,932000,0.52,0.76,0.565,0.235,0.5172499999999998,0.7339999999999999,0.7402500000000001,0.3155,0.6256249999999999,0.46681249999999985,0.7355624999999999
467,934000,0.375,0.375,0.725,0.28,0.5119999999999998,0.7184999999999999,0.7345,0.30800000000000005,0.6152499999999999,0.46099999999999985,0.7225
468,936000,0.535,0.755,0.635,0.33,0.5157499999999997,0.7184999999999999,0.7285,0.3092500000000001,0.6171249999999998,0.4641249999999998,0.721
469,938000,0.55,0.625,0.69,0.385,0.5147499999999997,0.7137499999999999,0.72575,0.31675000000000003,0.6142499999999997,0.4652499999999998,0.7167499999999999
470,940000,0.4,0.62,0.86,0.375,0.5114999999999997,0.7092499999999997,0.7275,0.32000000000000006,0.6103749999999997,0.4636249999999998,0.7138124999999997
471,942000,0.405,0.675,0.815,0.405,0.5072499999999998,0.6977499999999999,0.737,0.3217500000000001,0.6024999999999998,0.4608749999999998,0.7075624999999999
472,944000,0.49,0.835,0.65,0.425,0.5024999999999997,0.7087499999999998,0.7282500000000001,0.32650000000000007,0.6056249999999997,0.4584999999999998,0.7136249999999998
473,946000,0.46,0.835,0.845,0.39,0.4917499999999997,0.7084999999999997,0.7410000000000001,0.32700000000000007,0.6001249999999997,0.45056249999999975,0.7166249999999997
474,948000,0.5,0.565,0.64,0.27,0.4849999999999997,0.7072499999999997,0.7335,0.32975000000000004,0.5961249999999997,0.4461874999999998,0.7138124999999997
475,950000,0.555,0.745,0.7,0.41,0.4934999999999997,0.7069999999999996,0.7380000000000001,0.33025000000000004,0.6002499999999997,0.4526874999999998,0.7147499999999997
476,952000,0.545,0.685,0.79,0.34,0.4962499999999997,0.7049999999999997,0.7335,0.323,0.6006249999999997,0.45293749999999977,0.7121249999999999
477,954000,0.455,0.63,0.89,0.45,0.4907499999999997,0.7014999999999998,0.7375,0.332,0.5961249999999998,0.45106249999999976,0.7104999999999999
478,956000,0.365,0.795,0.71,0.38,0.4787499999999997,0.7102499999999998,0.733,0.3355,0.5944999999999998,0.44293749999999976,0.7159374999999999
479,958000,0.58,0.625,0.55,0.37,0.48224999999999973,0.7124999999999998,0.72475,0.34575000000000006,0.5973749999999998,0.44812499999999983,0.7155624999999999
480,960000,0.32,0.45,0.845,0.41,0.4729999999999997,0.6999999999999998,0.7377500000000001,0.34525000000000006,0.5864999999999998,0.4410624999999998,0.7094374999999999
481,962000,0.32,0.665,0.73,0.32,0.4684999999999997,0.6959999999999998,0.7325000000000002,0.34550000000000003,0.5822499999999997,0.43774999999999975,0.705125
482,964000,0.5,0.75,0.9,0.245,0.4732499999999997,0.6952499999999998,0.7507500000000001,0.34325000000000006,0.5842499999999997,0.4407499999999998,0.7091249999999999
483,966000,0.44,0.67,0.835,0.35,0.4754999999999997,0.6864999999999998,0.75375,0.34750000000000003,0.5809999999999997,0.4434999999999998,0.7033124999999999
484,968000,0.535,0.68,0.6,0.36,0.46949999999999975,0.6792499999999998,0.7382500000000001,0.36025000000000007,0.5743749999999997,0.44218749999999984,0.694
485,970000,0.49,0.73,0.565,0.34,0.4669999999999998,0.6734999999999998,0.727,0.35350000000000004,0.5702499999999998,0.4386249999999998,0.6868749999999998
486,972000,0.505,0.74,0.795,0.445,0.4662499999999999,0.6724999999999998,0.7384999999999999,0.36400000000000005,0.5693749999999999,0.44068749999999995,0.6889999999999998
487,974000,0.44,0.835,0.74,0.45,0.46949999999999986,0.6954999999999998,0.73925,0.37250000000000005,0.5824999999999998,0.4452499999999999,0.7064374999999998
488,976000,0.3,0.79,0.81,0.335,0.4577499999999999,0.6972499999999997,0.748,0.37275,0.5774999999999998,0.4364999999999999,0.7099374999999999
489,978000,0.54,0.71,0.9,0.46,0.4572499999999998,0.7014999999999997,0.7585000000000001,0.37650000000000006,0.5793749999999998,0.4370624999999999,0.7157499999999998
490,980000,0.475,0.685,0.61,0.295,0.46099999999999974,0.7047499999999998,0.7460000000000001,0.37250000000000005,0.5828749999999998,0.4388749999999998,0.7150624999999998
491,982000,0.645,0.775,0.815,0.33,0.47299999999999975,0.7097499999999998,0.7460000000000001,0.36875,0.5913749999999998,0.44693749999999977,0.7188124999999999
492,984000,0.545,0.68,0.84,0.3,0.4757499999999998,0.7019999999999997,0.7555000000000001,0.36250000000000004,0.5888749999999998,0.4474374999999999,0.7153749999999998
493,986000,0.405,0.65,0.78,0.4,0.4729999999999997,0.6927499999999999,0.75225,0.3630000000000001,0.5828749999999998,0.4454999999999998,0.707625
494,988000,0.49,0.68,0.73,0.315,0.4724999999999997,0.6984999999999999,0.75675,0.3652500000000001,0.5854999999999998,0.4456874999999998,0.7130624999999999
495,990000,0.56,0.805,0.76,0.295,0.4727499999999997,0.7014999999999999,0.75975,0.35950000000000004,0.5871249999999998,0.4444374999999998,0.7160624999999999
496,992000,0.33,0.735,0.735,0.18,0.46199999999999974,0.7039999999999998,0.757,0.35150000000000003,0.5829999999999997,0.43437499999999984,0.7172499999999999
497,994000,0.48,0.7,0.735,0.26,0.4632499999999998,0.7074999999999998,0.74925,0.342,0.5853749999999998,0.43293749999999986,0.7179374999999999
498,996000,0.585,0.715,0.86,0.46,0.4742499999999997,0.7034999999999998,0.7567499999999999,0.34600000000000003,0.5888749999999998,0.44218749999999984,0.7168124999999997
499,998000,0.34,0.865,0.835,0.545,0.4622499999999997,0.7154999999999998,0.7709999999999999,0.35475,0.5888749999999998,0.43537499999999985,0.7293749999999999
500,1000000,0.65,0.59,0.79,0.495,0.4787499999999997,0.7224999999999998,0.7682499999999999,0.35900000000000004,0.6006249999999997,0.4488124999999997,0.7339374999999999
501,1002000,0.545,0.61,0.75,0.365,0.48999999999999966,0.7197499999999998,0.7692499999999998,0.36125,0.6048749999999997,0.45781249999999973,0.7321249999999997
502,1004000,0.495,0.535,0.545,0.235,0.48974999999999963,0.7089999999999999,0.7514999999999997,0.36075,0.5993749999999998,0.4574999999999997,0.7196249999999998
503,1006000,0.72,0.725,0.685,0.255,0.5037499999999997,0.7117499999999998,0.7439999999999998,0.35600000000000004,0.6077499999999998,0.4668124999999998,0.7198124999999997
504,1008000,0.315,0.655,0.81,0.28,0.4927499999999997,0.7104999999999998,0.7544999999999998,0.35200000000000004,0.6016249999999997,0.4575624999999998,0.7214999999999998
505,1010000,0.43,0.76,0.715,0.295,0.48974999999999963,0.7119999999999997,0.7619999999999998,0.34975000000000006,0.6008749999999997,0.4547499999999997,0.7244999999999997
506,1012000,0.44,0.79,0.88,0.35,0.4864999999999996,0.7144999999999997,0.7662499999999999,0.34500000000000003,0.6004999999999996,0.4511249999999997,0.7274374999999997
507,1014000,0.485,0.585,0.38,0.3,0.4887499999999996,0.7019999999999996,0.7482499999999999,0.3375,0.5953749999999995,0.45093749999999966,0.7135624999999997
508,1016000,0.425,0.84,0.77,0.43,0.49499999999999955,0.7044999999999997,0.7462499999999999,0.34225,0.5997499999999996,0.4568124999999996,0.7149374999999998
509,1018000,0.53,0.78,0.615,0.365,0.4944999999999995,0.7079999999999996,0.7319999999999999,0.3375,0.6012499999999996,0.4552499999999996,0.7139999999999996
510,1020000,0.495,0.665,0.81,0.445,0.4954999999999995,0.7069999999999996,0.7419999999999999,0.34500000000000003,0.6012499999999996,0.45787499999999964,0.7157499999999997
511,1022000,0.495,0.695,0.77,0.53,0.48799999999999943,0.7029999999999996,0.7397499999999999,0.35500000000000004,0.5954999999999995,0.45474999999999954,0.7121874999999998
512,1024000,0.53,0.745,0.755,0.34,0.4872499999999994,0.7062499999999996,0.7354999999999999,0.35700000000000004,0.5967499999999994,0.4546874999999995,0.7135624999999997
513,1026000,0.545,0.745,0.88,0.39,0.49424999999999947,0.7109999999999995,0.7405,0.3565,0.6026249999999995,0.4598124999999996,0.7183749999999997
514,1028000,0.52,0.67,0.94,0.255,0.4957499999999994,0.7104999999999995,0.751,0.3535,0.6031249999999995,0.4601874999999995,0.7206249999999995
515,1030000,0.375,0.67,0.805,0.335,0.4864999999999994,0.7037499999999995,0.75325,0.3555,0.5951249999999995,0.4537499999999995,0.7161249999999997
516,1032000,0.75,0.645,0.595,0.255,0.5074999999999994,0.6992499999999995,0.7462500000000001,0.35924999999999996,0.6033749999999994,0.4704374999999995,0.7109999999999996
517,1034000,0.65,0.815,0.615,0.26,0.5159999999999993,0.7049999999999995,0.7402500000000001,0.35924999999999996,0.6104999999999994,0.47681249999999953,0.7138124999999996
518,1036000,0.425,0.835,0.855,0.345,0.5079999999999995,0.7109999999999996,0.7400000000000001,0.3535,0.6094999999999995,0.46937499999999954,0.7182499999999998
519,1038000,0.49,0.61,0.68,0.415,0.5154999999999995,0.6982499999999996,0.7322500000000002,0.347,0.6068749999999996,0.47337499999999966,0.7067499999999997
520,1040000,0.45,0.725,0.775,0.315,0.5054999999999994,0.7049999999999995,0.7315000000000002,0.33799999999999997,0.6052499999999994,0.4636249999999995,0.7116249999999996
521,1042000,0.33,0.745,0.76,0.39,0.49474999999999947,0.7117499999999995,0.7320000000000001,0.33924999999999994,0.6032499999999995,0.4558749999999996,0.7168124999999997
522,1044000,0.62,0.745,0.765,0.35,0.5009999999999994,0.7222499999999995,0.7430000000000001,0.3449999999999999,0.6116249999999994,0.4619999999999996,0.7274374999999997
523,1046000,0.47,0.735,0.755,0.31,0.48849999999999943,0.7227499999999994,0.7465000000000002,0.3477499999999999,0.6056249999999994,0.45331249999999956,0.7286874999999996
524,1048000,0.365,0.79,0.745,0.37,0.4909999999999995,0.7294999999999996,0.7432500000000001,0.3522499999999999,0.6102499999999995,0.4563124999999996,0.7329374999999997
525,1050000,0.555,0.775,0.855,0.365,0.49724999999999947,0.7302499999999996,0.7502500000000001,0.3557499999999999,0.6137499999999996,0.4618749999999996,0.7352499999999997
526,1052000,0.385,0.705,0.905,0.43,0.4944999999999995,0.7259999999999996,0.7515000000000001,0.3597499999999999,0.6102499999999995,0.4608124999999996,0.7323749999999998
527,1054000,0.56,0.555,0.715,0.28,0.4982499999999995,0.7244999999999996,0.76825,0.35874999999999996,0.6113749999999996,0.4633749999999996,0.7354374999999997
528,1056000,0.15,0.785,0.71,0.29,0.48449999999999954,0.7217499999999996,0.76525,0.35174999999999995,0.6031249999999996,0.4513124999999997,0.7326249999999996
529,1058000,0.735,0.765,0.735,0.41,0.4947499999999995,0.7209999999999996,0.77125,0.354,0.6078749999999996,0.45956249999999965,0.7335624999999997
530,1060000,0.735,0.77,0.87,0.315,0.5067499999999996,0.7262499999999996,0.7742499999999999,0.3475,0.6164999999999996,0.4669374999999997,0.7382499999999997
531,1062000,0.325,0.735,0.755,0.455,0.4982499999999995,0.7282499999999995,0.7735,0.34374999999999994,0.6132499999999995,0.4596249999999996,0.7395624999999996
532,1064000,0.53,0.47,0.91,0.525,0.4982499999999995,0.7144999999999996,0.7812499999999999,0.353,0.6063749999999996,0.4619374999999996,0.7311874999999997
533,1066000,0.255,0.62,0.865,0.465,0.48374999999999957,0.7082499999999996,0.7804999999999999,0.35675,0.5959999999999996,0.4519999999999996,0.7263124999999997
534,1068000,0.52,0.84,0.9,0.37,0.48374999999999957,0.7167499999999996,0.7785,0.3625,0.6002499999999995,0.45343749999999966,0.7321874999999998
535,1070000,0.58,0.74,0.82,0.435,0.4939999999999996,0.7202499999999996,0.7792499999999999,0.3675,0.6071249999999996,0.4623749999999997,0.7349999999999997
536,1072000,0.56,0.76,0.76,0.4,0.4844999999999996,0.7259999999999996,0.7874999999999999,0.37475,0.6052499999999996,0.4570624999999997,0.7413749999999997
537,1074000,0.645,0.665,0.825,0.39,0.48424999999999957,0.7184999999999996,0.7979999999999999,0.38125,0.6013749999999995,0.4584999999999997,0.7383749999999997
538,1076000,0.675,0.805,0.665,0.475,0.4967499999999996,0.7169999999999996,0.7885,0.38775,0.6068749999999996,0.4694999999999997,0.7348749999999997
539,1078000,0.75,0.81,0.7,0.39,0.5097499999999996,0.7269999999999996,0.7895,0.38649999999999995,0.6183749999999997,0.4789374999999997,0.7426249999999998
540,1080000,0.565,0.77,0.9,0.43,0.5154999999999996,0.7292499999999997,0.7957499999999998,0.39225,0.6223749999999997,0.4846874999999997,0.7458749999999998
541,1082000,0.44,0.74,0.615,0.575,0.5209999999999996,0.7289999999999998,0.7884999999999999,0.40149999999999997,0.6249999999999997,0.4911249999999997,0.7438749999999998
542,1084000,0.375,0.615,0.815,0.49,0.5087499999999996,0.7224999999999998,0.7909999999999998,0.4085,0.6156249999999996,0.4836874999999997,0.7396249999999999
543,1086000,0.645,0.79,0.845,0.49,0.5174999999999995,0.7252499999999997,0.7954999999999998,0.4175,0.6213749999999996,0.4924999999999996,0.7428124999999997
544,1088000,0.685,0.72,0.755,0.29,0.5334999999999995,0.7217499999999998,0.7959999999999998,0.4135,0.6276249999999997,0.5034999999999996,0.7403124999999998
545,1090000,0.525,0.515,0.33,0.29,0.5319999999999996,0.7087499999999998,0.7697499999999998,0.40974999999999995,0.6203749999999997,0.5014374999999996,0.7239999999999998
546,1092000,0.675,0.775,0.475,0.5,0.5464999999999997,0.7122499999999998,0.7482499999999999,0.41324999999999995,0.6293749999999998,0.5131874999999998,0.7212499999999997
547,1094000,0.6,0.76,0.87,0.6,0.5484999999999995,0.7224999999999998,0.7559999999999998,0.42924999999999996,0.6354999999999997,0.5186874999999996,0.7308749999999998
548,1096000,0.82,0.785,0.535,0.655,0.5819999999999996,0.7224999999999998,0.7472499999999999,0.44749999999999995,0.6522499999999998,0.5483749999999997,0.7286874999999998
549,1098000,0.475,0.725,0.69,0.57,0.5689999999999996,0.7204999999999997,0.7449999999999999,0.45549999999999996,0.6447499999999997,0.5406249999999997,0.7266249999999999
550,1100000,0.255,0.785,0.695,0.425,0.5449999999999997,0.7212499999999997,0.7362499999999998,0.461,0.6331249999999997,0.5239999999999998,0.7249999999999999
551,1102000,0.595,0.83,0.9,0.495,0.5584999999999998,0.7259999999999998,0.7434999999999998,0.46299999999999997,0.6422499999999998,0.5346249999999998,0.7303749999999998
552,1104000,0.66,0.695,0.81,0.515,0.5649999999999997,0.7372499999999997,0.7384999999999999,0.4625,0.6511249999999997,0.5393749999999998,0.7375624999999999
553,1106000,0.415,0.785,0.835,0.655,0.5729999999999997,0.7454999999999998,0.7369999999999999,0.472,0.6549999999999998,0.5477499999999997,0.7391249999999998
554,1108000,0.365,0.765,0.81,0.575,0.5652499999999997,0.7417499999999999,0.7324999999999998,0.48224999999999996,0.6488749999999998,0.5444999999999998,0.7348124999999999
555,1110000,0.43,0.815,0.695,0.38,0.5577499999999997,0.7454999999999998,0.7262499999999998,0.4795,0.6419999999999998,0.5381874999999998,0.7310624999999998
556,1112000,0.605,0.805,0.655,0.3,0.5599999999999997,0.7477499999999998,0.7209999999999999,0.47450000000000003,0.6404999999999998,0.5386249999999998,0.7276874999999998
557,1114000,0.65,0.82,0.595,0.43,0.5602499999999997,0.7554999999999998,0.7094999999999999,0.4765,0.6348749999999999,0.5393124999999998,0.7209999999999999
558,1116000,0.54,0.705,0.865,0.56,0.5534999999999997,0.7504999999999998,0.7194999999999998,0.48075,0.6364999999999997,0.5353124999999997,0.7272499999999997
559,1118000,0.645,0.79,0.755,0.5,0.5482499999999997,0.7494999999999998,0.72225,0.48624999999999996,0.6352499999999999,0.5327499999999997,0.7290625
560,1120000,0.46,0.785,0.83,0.49,0.5429999999999997,0.7502499999999999,0.7187499999999999,0.48925,0.6308749999999999,0.5295624999999998,0.7266249999999999
561,1122000,0.47,0.705,0.875,0.475,0.5444999999999998,0.7484999999999998,0.7317499999999999,0.48425,0.6381249999999998,0.5294374999999998,0.7359374999999999
562,1124000,0.385,0.685,0.72,0.705,0.5449999999999997,0.7519999999999999,0.727,0.495,0.6359999999999999,0.5324999999999998,0.73325
563,1126000,0.53,0.77,0.715,0.495,0.5392499999999998,0.7509999999999998,0.7204999999999999,0.49524999999999997,0.6298749999999999,0.5282499999999999,0.7281249999999999
564,1128000,0.525,0.805,0.785,0.46,0.5312499999999998,0.7552499999999998,0.7219999999999999,0.50375,0.6266249999999998,0.5243749999999998,0.7303124999999998
565,1130000,0.665,0.755,0.665,0.495,0.5382499999999998,0.7672499999999998,0.7387499999999998,0.514,0.6384999999999998,0.5321874999999998,0.7458749999999998
566,1132000,0.725,0.805,0.64,0.685,0.5407499999999997,0.7687499999999997,0.7469999999999999,0.5232500000000001,0.6438749999999998,0.5363749999999998,0.7524374999999999
567,1134000,0.505,0.69,0.645,0.695,0.5359999999999998,0.7652499999999998,0.7357499999999999,0.5280000000000001,0.6358749999999999,0.5339999999999999,0.7431249999999998
568,1136000,0.375,0.75,0.86,0.595,0.5137499999999997,0.7634999999999996,0.7519999999999999,0.5250000000000001,0.6385000000000001,0.5221875,0.7548749999999999
569,1138000,0.76,0.74,0.855,0.375,0.5279999999999998,0.7642499999999995,0.7602499999999999,0.5152500000000002,0.6441249999999998,0.5248124999999999,0.7612499999999998
570,1140000,0.515,0.69,0.79,0.585,0.5409999999999997,0.7594999999999995,0.7649999999999999,0.5232500000000002,0.6502499999999996,0.5365624999999998,0.7608749999999995
571,1142000,0.68,0.575,0.85,0.525,0.5452499999999997,0.7467499999999995,0.7625,0.5247500000000003,0.6459999999999996,0.5401249999999997,0.7506874999999995
572,1144000,0.67,0.89,0.775,0.445,0.5457499999999997,0.7564999999999995,0.7607499999999999,0.5212500000000002,0.6511249999999996,0.5396249999999998,0.7575624999999996
573,1146000,0.795,0.665,0.825,0.62,0.5647499999999998,0.7504999999999995,0.7602499999999999,0.5195000000000002,0.6576249999999997,0.5534374999999999,0.7529374999999996
574,1148000,0.665,0.455,0.425,0.53,0.5797499999999997,0.7349999999999995,0.7409999999999999,0.5172500000000002,0.6573749999999996,0.5641249999999998,0.7364999999999997
575,1150000,0.675,0.69,0.72,0.525,0.5919999999999997,0.7287499999999996,0.74225,0.5245000000000002,0.6603749999999997,0.5751249999999999,0.7321249999999996
576,1152000,0.7,0.815,0.77,0.635,0.5967499999999997,0.7292499999999995,0.748,0.5412500000000001,0.6629999999999996,0.5828749999999998,0.7339374999999997
577,1154000,0.63,0.795,0.735,0.51,0.5957499999999997,0.7279999999999995,0.7549999999999999,0.5452500000000001,0.6618749999999995,0.5831249999999998,0.7347499999999996
578,1156000,0.43,0.605,0.895,0.46,0.5902499999999996,0.7229999999999995,0.7564999999999998,0.5402500000000001,0.6566249999999996,0.5777499999999998,0.7313749999999997
579,1158000,0.47,0.77,0.855,0.55,0.5814999999999997,0.7219999999999995,0.7614999999999998,0.5427500000000002,0.6517499999999996,0.5718124999999998,0.7318749999999996
580,1160000,0.53,0.755,0.89,0.605,0.5849999999999996,0.7204999999999996,0.7644999999999998,0.5485000000000002,0.6527499999999996,0.5758749999999998,0.7314999999999997
581,1162000,0.74,0.845,0.77,0.3,0.5984999999999996,0.7274999999999996,0.75925,0.5397500000000003,0.6629999999999996,0.5838124999999997,0.7354374999999997
582,1164000,0.625,0.615,0.555,0.355,0.6104999999999996,0.7239999999999995,0.7509999999999999,0.5222500000000003,0.6672499999999996,0.5884374999999997,0.7307499999999997
583,1166000,0.51,0.585,0.65,0.225,0.6094999999999996,0.7147499999999996,0.7477499999999999,0.5087500000000003,0.6621249999999996,0.5843124999999998,0.7229999999999996
584,1168000,0.5,0.72,0.795,0.475,0.6082499999999996,0.7104999999999996,0.7482499999999999,0.5095000000000003,0.6593749999999996,0.5835624999999998,0.7199374999999997
585,1170000,0.505,0.605,0.895,0.53,0.6002499999999996,0.7029999999999996,0.7597499999999998,0.5112500000000002,0.6516249999999997,0.5779999999999998,0.7171874999999998
586,1172000,0.615,0.7,0.585,0.52,0.5947499999999997,0.6977499999999995,0.7569999999999999,0.5030000000000002,0.6462499999999995,0.5718124999999998,0.7125624999999995
587,1174000,0.555,0.765,0.83,0.505,0.5972499999999996,0.7014999999999996,0.7662499999999999,0.4935000000000002,0.6493749999999996,0.5713124999999998,0.7176874999999997
588,1176000,0.55,0.745,0.745,0.545,0.6059999999999997,0.7012499999999996,0.7604999999999998,0.4910000000000002,0.6536249999999997,0.5772499999999998,0.7160624999999997
589,1178000,0.59,0.805,0.8,0.51,0.5974999999999996,0.7044999999999996,0.7577499999999999,0.4977500000000002,0.6509999999999996,0.5725624999999998,0.7178124999999997
590,1180000,0.705,0.805,0.9,0.55,0.6069999999999995,0.7102499999999996,0.7632499999999999,0.4960000000000003,0.6586249999999996,0.5792499999999997,0.7234999999999997
591,1182000,0.665,0.695,0.89,0.68,0.6062499999999996,0.7162499999999996,0.7652499999999999,0.5037500000000003,0.6612499999999997,0.5806249999999997,0.7284999999999997
592,1184000,0.775,0.7,0.835,0.61,0.6114999999999997,0.7067499999999995,0.7682499999999999,0.5120000000000002,0.6591249999999996,0.5866249999999998,0.7221249999999997
593,1186000,0.64,0.63,0.585,0.6,0.6037499999999997,0.7049999999999995,0.7562499999999999,0.5110000000000002,0.6543749999999996,0.5805624999999998,0.7178124999999995
594,1188000,0.675,0.71,0.855,0.53,0.6042499999999997,0.7177499999999996,0.7777499999999998,0.5110000000000002,0.6609999999999996,0.5809374999999999,0.7327499999999996
595,1190000,0.395,0.84,0.825,0.46,0.5902499999999996,0.7252499999999996,0.7829999999999997,0.5077500000000003,0.6577499999999996,0.5696249999999997,0.7396874999999996
596,1192000,0.68,0.765,0.855,0.445,0.5892499999999996,0.7227499999999997,0.7872499999999997,0.49825000000000025,0.6559999999999997,0.5664999999999998,0.7388749999999997
597,1194000,0.545,0.705,0.73,0.35,0.5849999999999996,0.7182499999999996,0.7869999999999997,0.49025000000000024,0.6516249999999997,0.5613124999999998,0.7354374999999997
598,1196000,0.445,0.705,0.825,0.43,0.5857499999999997,0.7232499999999996,0.7834999999999998,0.4887500000000002,0.6544999999999996,0.5614999999999998,0.7383124999999996
599,1198000,0.565,0.56,0.71,0.535,0.5904999999999996,0.7127499999999997,0.7762499999999998,0.48800000000000016,0.6516249999999997,0.5648749999999997,0.7286249999999996
600,1200000,0.58,0.53,0.61,0.55,0.5929999999999996,0.7014999999999996,0.7622499999999997,0.4852500000000002,0.6472499999999997,0.5660624999999998,0.7166874999999997
601,1202000,0.69,0.725,0.67,0.625,0.5904999999999996,0.6954999999999996,0.7572499999999998,0.5015000000000002,0.6429999999999996,0.5682499999999997,0.7109374999999996
602,1204000,0.785,0.715,0.75,0.68,0.5984999999999996,0.7004999999999996,0.7669999999999997,0.5177500000000002,0.6494999999999995,0.5783124999999998,0.7171249999999996
603,1206000,0.745,0.68,0.81,0.42,0.6102499999999995,0.7052499999999995,0.7749999999999997,0.5275000000000001,0.6577499999999995,0.5895624999999997,0.7226874999999995
604,1208000,0.605,0.835,0.74,0.395,0.6154999999999996,0.7109999999999995,0.7722499999999998,0.5235000000000001,0.6632499999999996,0.5924999999999998,0.7263124999999996
605,1210000,0.535,0.865,0.795,0.615,0.6169999999999995,0.7239999999999995,0.7672499999999998,0.5277500000000002,0.6704999999999995,0.5946874999999997,0.7348124999999996
606,1212000,0.56,0.665,0.655,0.46,0.6142499999999995,0.7222499999999995,0.7707499999999998,0.5247500000000003,0.6682499999999996,0.5918749999999997,0.7343749999999996
607,1214000,0.505,0.775,0.845,0.35,0.6117499999999996,0.7227499999999994,0.7714999999999997,0.5170000000000001,0.6672499999999995,0.5880624999999997,0.7349374999999995
608,1216000,0.78,0.83,0.805,0.72,0.6232499999999995,0.7269999999999995,0.7744999999999999,0.5257500000000002,0.6751249999999995,0.5988749999999996,0.7388749999999996
609,1218000,0.655,0.83,0.81,0.58,0.6264999999999995,0.7282499999999995,0.7749999999999998,0.5292500000000002,0.6773749999999995,0.6021874999999997,0.7399374999999996
610,1220000,0.71,0.725,0.65,0.41,0.6267499999999996,0.7242499999999995,0.7624999999999997,0.5222500000000002,0.6754999999999995,0.6006249999999997,0.7338124999999995
611,1222000,0.575,0.715,0.64,0.285,0.6222499999999995,0.7252499999999995,0.7499999999999998,0.5025000000000002,0.6737499999999995,0.5923124999999997,0.7314374999999995
612,1224000,0.395,0.61,0.75,0.515,0.6032499999999994,0.7207499999999996,0.7457499999999998,0.49775000000000025,0.6619999999999995,0.5768749999999996,0.7269999999999995
613,1226000,0.705,0.755,0.83,0.515,0.6064999999999994,0.7269999999999995,0.7579999999999998,0.4935000000000003,0.6667499999999995,0.5782499999999996,0.7347499999999996
614,1228000,0.535,0.59,0.93,0.555,0.5994999999999994,0.7209999999999995,0.7617499999999998,0.49475000000000036,0.6602499999999994,0.5733124999999996,0.7311874999999995
615,1230000,0.635,0.76,0.635,0.605,0.6114999999999994,0.7169999999999995,0.7522499999999999,0.5020000000000003,0.6642499999999995,0.5841249999999996,0.7258124999999995
616,1232000,0.465,0.68,0.85,0.54,0.6007499999999995,0.7127499999999996,0.7519999999999998,0.5067500000000003,0.6567499999999995,0.5772499999999996,0.7225624999999996
617,1234000,0.435,0.79,0.695,0.65,0.5952499999999994,0.7169999999999995,0.7502499999999998,0.5217500000000003,0.6561249999999994,0.5768749999999996,0.7253124999999996
618,1236000,0.57,0.775,0.465,0.38,0.6014999999999995,0.7204999999999996,0.7322499999999998,0.5192500000000003,0.6609999999999996,0.5809374999999997,0.7234374999999997
619,1238000,0.82,0.885,0.86,0.485,0.6142499999999995,0.7367499999999996,0.7397499999999997,0.5167500000000003,0.6754999999999995,0.5898749999999997,0.7374999999999996
620,1240000,0.78,0.78,0.765,0.67,0.6242499999999994,0.7492499999999995,0.7474999999999998,0.5227500000000003,0.6858749999999996,0.5988749999999996,0.7479374999999998
621,1242000,0.325,0.72,0.9,0.655,0.6059999999999994,0.7489999999999996,0.7589999999999998,0.5242500000000002,0.6774999999999995,0.5855624999999997,0.7514999999999996
622,1244000,0.6,0.71,0.66,0.43,0.5967499999999994,0.7487499999999996,0.7544999999999998,0.5117500000000003,0.6727499999999995,0.5754999999999997,0.7501874999999997
623,1246000,0.72,0.41,0.785,0.675,0.5954999999999995,0.7352499999999995,0.7532499999999998,0.5245000000000003,0.6653749999999995,0.5777499999999997,0.7397499999999995
624,1248000,0.515,0.28,0.72,0.675,0.5909999999999995,0.7074999999999996,0.7522499999999999,0.5385000000000003,0.6492499999999995,0.5778749999999997,0.7186874999999997
625,1250000,0.48,0.65,0.35,0.725,0.5882499999999995,0.6967499999999995,0.7299999999999998,0.5440000000000003,0.6424999999999995,0.5771874999999997,0.7050624999999995
626,1252000,0.585,0.635,0.845,0.665,0.5894999999999995,0.6952499999999995,0.7394999999999998,0.5542500000000002,0.6423749999999995,0.5806874999999997,0.7063124999999995
627,1254000,0.77,0.69,0.74,0.39,0.6027499999999995,0.6909999999999995,0.7342499999999998,0.5562500000000002,0.6468749999999994,0.5911249999999997,0.7018124999999996
628,1256000,0.44,0.715,0.83,0.205,0.5857499999999994,0.6852499999999995,0.7354999999999998,0.5305000000000002,0.6354999999999995,0.5719374999999995,0.6978124999999995
629,1258000,0.39,0.8,0.605,0.38,0.5724999999999996,0.6837499999999995,0.7252499999999998,0.5205000000000003,0.6281249999999996,0.5594999999999998,0.6941249999999997
630,1260000,0.795,0.88,0.68,0.65,0.5767499999999994,0.6914999999999996,0.7267499999999998,0.5325000000000003,0.6341249999999995,0.5656874999999997,0.7003124999999997
631,1262000,0.66,0.79,0.77,0.6,0.5809999999999995,0.6952499999999995,0.7332499999999997,0.5482500000000002,0.6381249999999995,0.5728124999999997,0.7047499999999995
632,1264000,0.49,0.495,0.345,0.71,0.5857499999999995,0.6894999999999996,0.7129999999999999,0.5580000000000002,0.6376249999999996,0.5788124999999997,0.6953749999999996
633,1266000,0.66,0.575,0.825,0.62,0.5834999999999996,0.6804999999999994,0.7127499999999998,0.5632500000000001,0.6319999999999995,0.5784374999999997,0.6885624999999995
634,1268000,0.76,0.625,0.84,0.435,0.5947499999999996,0.6822499999999995,0.7082499999999998,0.5572500000000001,0.6384999999999995,0.5853749999999998,0.6887499999999995
635,1270000,0.595,0.63,0.7,0.41,0.5927499999999996,0.6757499999999995,0.7114999999999998,0.5475000000000001,0.6342499999999995,0.5814374999999996,0.6846874999999997
636,1272000,0.605,0.875,0.52,0.48,0.5997499999999996,0.6854999999999996,0.6949999999999997,0.5445000000000002,0.6426249999999996,0.5859374999999998,0.6878749999999997
637,1274000,0.6,0.655,0.47,0.56,0.6079999999999995,0.6787499999999994,0.6837499999999997,0.5400000000000003,0.6433749999999995,0.5909999999999997,0.6799999999999995
638,1276000,0.595,0.31,0.355,0.54,0.6092499999999996,0.6554999999999994,0.6782499999999998,0.5480000000000002,0.6323749999999995,0.5939374999999998,0.6611874999999995
639,1278000,0.62,0.73,0.855,0.625,0.5992499999999995,0.6477499999999995,0.6779999999999998,0.5550000000000002,0.6234999999999995,0.5881874999999996,0.6553124999999996
640,1280000,0.455,0.745,0.62,0.555,0.5829999999999995,0.6459999999999995,0.6707499999999997,0.5492500000000001,0.6144999999999995,0.5745624999999996,0.6521874999999995
641,1282000,0.325,0.76,0.93,0.43,0.5829999999999995,0.6479999999999995,0.6722499999999998,0.5380000000000001,0.6154999999999995,0.5717499999999996,0.6540624999999995
642,1284000,0.365,0.865,0.66,0.33,0.5712499999999996,0.6557499999999994,0.6722499999999998,0.5330000000000001,0.6134999999999995,0.5616874999999997,0.6598749999999995
643,1286000,0.715,0.6,0.73,0.37,0.5709999999999995,0.6652499999999993,0.6694999999999998,0.5177500000000002,0.6181249999999994,0.5576874999999997,0.6663124999999994
644,1288000,0.7,0.82,0.835,0.4,0.5802499999999995,0.6922499999999994,0.6752499999999997,0.5040000000000001,0.6277499999999996,0.5611874999999996,0.6794999999999995
645,1290000,0.77,0.735,0.57,0.605,0.5947499999999994,0.6964999999999993,0.6862499999999997,0.4980000000000001,0.6404999999999996,0.5705624999999996,0.6888124999999996
646,1292000,0.555,0.635,0.81,0.605,0.5932499999999994,0.6964999999999993,0.6844999999999997,0.4950000000000001,0.6388749999999995,0.5686874999999996,0.6874999999999996
647,1294000,0.535,0.83,0.665,0.69,0.5814999999999995,0.7034999999999993,0.6807499999999996,0.51,0.6311249999999995,0.5636249999999996,0.6864374999999996
648,1296000,0.62,0.88,0.925,0.485,0.5904999999999994,0.7117499999999994,0.6854999999999997,0.524,0.6379999999999995,0.5738749999999995,0.6920624999999996
649,1298000,0.58,0.83,0.655,0.455,0.5999999999999994,0.7132499999999994,0.6879999999999996,0.5277499999999999,0.6439999999999995,0.5819374999999996,0.6943124999999996
650,1300000,0.515,0.735,0.875,0.56,0.5859999999999994,0.7059999999999993,0.6977499999999996,0.52325,0.6418749999999995,0.5703124999999996,0.6998124999999995
651,1302000,0.535,0.76,0.8,0.38,0.5797499999999994,0.7044999999999992,0.6992499999999997,0.5122500000000001,0.6394999999999995,0.5628749999999996,0.7005624999999995
652,1304000,0.58,0.635,0.625,0.515,0.5842499999999994,0.7114999999999994,0.7132499999999997,0.5025000000000001,0.6478749999999993,0.5638124999999995,0.7119374999999994
653,1306000,0.635,0.64,0.705,0.615,0.5829999999999994,0.7147499999999993,0.7072499999999997,0.5022500000000001,0.6451249999999995,0.5628124999999996,0.7091249999999996
654,1308000,0.6,0.64,0.7,0.555,0.5749999999999994,0.7154999999999994,0.7002499999999997,0.5082500000000001,0.6376249999999996,0.5583124999999995,0.7040624999999996
655,1310000,0.505,0.84,0.65,0.545,0.5704999999999993,0.7259999999999993,0.6977499999999998,0.515,0.6341249999999996,0.5566249999999995,0.7048124999999996
656,1312000,0.67,0.64,0.615,0.57,0.5737499999999993,0.7142499999999994,0.7024999999999998,0.5195000000000001,0.6381249999999996,0.5601874999999995,0.7054374999999997
657,1314000,0.795,0.625,0.69,0.7,0.5834999999999994,0.7127499999999994,0.7134999999999997,0.5265,0.6481249999999994,0.5692499999999995,0.7129374999999996
658,1316000,0.715,0.815,0.625,0.66,0.5894999999999994,0.7379999999999993,0.7269999999999996,0.5325,0.6582499999999996,0.5752499999999996,0.7297499999999997
659,1318000,0.785,0.825,0.51,0.655,0.5977499999999993,0.7427499999999994,0.7097499999999997,0.5339999999999999,0.6537499999999995,0.5818124999999995,0.7179999999999995
660,1320000,0.655,0.725,0.51,0.595,0.6077499999999993,0.7417499999999994,0.7042499999999997,0.5359999999999999,0.6559999999999995,0.5898124999999995,0.7136249999999996
661,1322000,0.58,0.52,0.555,0.75,0.6204999999999994,0.7297499999999993,0.6854999999999997,0.5519999999999999,0.6529999999999996,0.6033749999999996,0.6965624999999995
662,1324000,0.64,0.525,0.86,0.66,0.6342499999999994,0.7127499999999993,0.6954999999999997,0.5685,0.6648749999999995,0.6178124999999997,0.6998124999999996
663,1326000,0.715,0.825,0.875,0.655,0.6342499999999994,0.7239999999999993,0.7027499999999997,0.58275,0.6684999999999995,0.6213749999999996,0.7080624999999996
664,1328000,0.705,0.715,0.7,0.26,0.6344999999999994,0.7187499999999993,0.6959999999999995,0.57575,0.6652499999999995,0.6198124999999995,0.7016874999999994
665,1330000,0.7,0.79,0.3,0.715,0.6309999999999995,0.7214999999999993,0.6824999999999996,0.5812499999999999,0.6567499999999995,0.6185624999999996,0.6922499999999995
666,1332000,0.22,0.825,0.8,0.615,0.6142499999999995,0.7309999999999992,0.6819999999999996,0.5817499999999999,0.6481249999999996,0.6061249999999996,0.6942499999999996
667,1334000,0.59,0.675,0.765,0.475,0.6169999999999994,0.7232499999999993,0.6869999999999996,0.571,0.6519999999999995,0.6054999999999995,0.6960624999999996
668,1336000,0.695,0.205,0.91,0.545,0.6207499999999995,0.6894999999999992,0.6862499999999996,0.574,0.6534999999999995,0.6090624999999996,0.6870624999999996
669,1338000,0.545,0.76,0.79,0.62,0.6189999999999996,0.6859999999999993,0.6929999999999995,0.5822499999999999,0.6524999999999994,0.6098124999999996,0.6877499999999994
670,1340000,0.615,0.735,0.815,0.835,0.6239999999999994,0.6859999999999993,0.6899999999999995,0.5959999999999999,0.6549999999999994,0.6169999999999995,0.6869999999999994
671,1342000,0.42,0.84,0.885,0.715,0.6182499999999995,0.6899999999999993,0.6942499999999995,0.6127499999999998,0.6541249999999994,0.6168749999999996,0.6910624999999992
672,1344000,0.815,0.74,0.745,0.355,0.6299999999999994,0.6952499999999993,0.7002499999999994,0.6047499999999998,0.6626249999999994,0.6236874999999995,0.6964999999999992
673,1346000,0.73,0.77,0.745,0.46,0.6347499999999995,0.7017499999999992,0.7022499999999994,0.5969999999999998,0.6682499999999993,0.6253124999999995,0.7018749999999992
674,1348000,0.57,0.8,0.895,0.435,0.6332499999999995,0.7097499999999992,0.7119999999999994,0.5909999999999999,0.6714999999999993,0.6226874999999996,0.7103124999999992
675,1350000,0.73,0.9,0.785,0.65,0.6444999999999995,0.7127499999999992,0.7187499999999993,0.5962499999999998,0.6786249999999994,0.6324374999999997,0.7142499999999992
676,1352000,0.74,0.895,0.685,0.58,0.6479999999999995,0.7254999999999991,0.7222499999999994,0.5967499999999999,0.6851249999999994,0.6351874999999996,0.7230624999999993
677,1354000,0.6,0.85,0.835,0.525,0.6382499999999995,0.7367499999999991,0.7294999999999994,0.5879999999999999,0.6838749999999995,0.6256874999999996,0.7313124999999994
678,1356000,0.72,0.585,0.71,0.685,0.6384999999999995,0.7252499999999992,0.7337499999999993,0.5892499999999999,0.6818749999999993,0.6261874999999996,0.7273749999999992
679,1358000,0.815,0.615,0.86,0.65,0.6399999999999995,0.7147499999999992,0.7512499999999993,0.589,0.6773749999999994,0.6272499999999996,0.7238749999999993
680,1360000,0.695,0.83,0.8,0.655,0.6419999999999996,0.7199999999999992,0.7657499999999994,0.5919999999999999,0.6809999999999994,0.6294999999999997,0.7314374999999992
681,1362000,0.8,0.705,0.855,0.765,0.6529999999999996,0.7292499999999993,0.7807499999999994,0.5927499999999999,0.6911249999999994,0.6379374999999996,0.7421249999999993
682,1364000,0.755,0.835,0.61,0.715,0.6587499999999996,0.7447499999999991,0.7682499999999994,0.5954999999999999,0.7017499999999994,0.6429374999999997,0.7506249999999992
683,1366000,0.76,0.815,0.605,0.36,0.6609999999999996,0.7442499999999992,0.7547499999999994,0.5807499999999999,0.7026249999999994,0.6409374999999997,0.7468749999999993
684,1368000,0.605,0.805,0.745,0.595,0.6559999999999996,0.7487499999999991,0.7569999999999995,0.5974999999999999,0.7023749999999993,0.6413749999999996,0.7508124999999992
685,1370000,0.6,0.8,0.78,0.455,0.6509999999999996,0.7492499999999993,0.7809999999999994,0.5845,0.7001249999999994,0.6343749999999997,0.7571874999999993
686,1372000,0.495,0.76,0.835,0.555,0.6647499999999995,0.7459999999999993,0.7827499999999994,0.5814999999999999,0.7053749999999994,0.6439374999999996,0.7551874999999992
687,1374000,0.665,0.855,0.71,0.65,0.6684999999999995,0.7549999999999992,0.7799999999999994,0.5902499999999999,0.7117499999999994,0.6489374999999997,0.7612499999999993
688,1376000,0.83,0.885,0.885,0.435,0.6752499999999995,0.7889999999999993,0.7787499999999994,0.58475,0.7269999999999994,0.6526249999999997,0.7813124999999993
689,1378000,0.705,0.835,0.645,0.59,0.6832499999999995,0.7927499999999992,0.7714999999999994,0.58325,0.7273749999999994,0.6582499999999997,0.7768124999999992
690,1380000,0.405,0.85,0.75,0.51,0.6727499999999995,0.7984999999999992,0.7682499999999994,0.567,0.7204999999999995,0.6463124999999996,0.7758124999999995
691,1382000,0.535,0.83,0.715,0.61,0.6784999999999994,0.7979999999999992,0.7597499999999996,0.56175,0.7191249999999996,0.6493124999999995,0.7693124999999995
692,1384000,0.515,0.63,0.945,0.76,0.6634999999999995,0.7924999999999991,0.7697499999999995,0.582,0.7166249999999995,0.6431249999999996,0.7754374999999994
693,1386000,0.675,0.875,0.775,0.38,0.6607499999999995,0.7977499999999991,0.7712499999999995,0.578,0.7159999999999995,0.6400624999999996,0.7778749999999994
694,1388000,0.75,0.68,0.775,0.415,0.6697499999999995,0.791749999999999,0.7652499999999997,0.5769999999999998,0.7174999999999996,0.6465624999999996,0.7718749999999995
695,1390000,0.61,0.79,0.575,0.66,0.6637499999999995,0.7862499999999989,0.7547499999999996,0.5774999999999999,0.7092499999999995,0.6421874999999997,0.7626249999999994
696,1392000,0.4,0.72,0.88,0.52,0.6467499999999995,0.777499999999999,0.7644999999999996,0.5744999999999998,0.7056249999999995,0.6286874999999996,0.7677499999999995
697,1394000,0.535,0.775,0.83,0.7,0.6434999999999995,0.7737499999999989,0.7642499999999994,0.5832499999999998,0.7038749999999995,0.6284374999999995,0.7666249999999992
698,1396000,0.58,0.825,0.91,0.75,0.6364999999999995,0.785749999999999,0.7742499999999994,0.5864999999999998,0.7053749999999994,0.6239999999999997,0.7771249999999993
699,1398000,0.77,0.785,0.78,0.61,0.6342499999999995,0.7942499999999989,0.7702499999999995,0.5844999999999997,0.7022499999999996,0.6218124999999995,0.7762499999999994
700,1400000,0.695,0.4,0.79,0.62,0.6342499999999995,0.7727499999999989,0.7697499999999995,0.5827499999999997,0.7019999999999995,0.6213749999999996,0.7704999999999994
701,1402000,0.72,0.605,0.565,0.65,0.6302499999999995,0.7677499999999988,0.7552499999999994,0.5769999999999997,0.6927499999999995,0.6169374999999996,0.7583749999999994
702,1404000,0.64,0.765,0.6,0.69,0.6244999999999995,0.7642499999999988,0.7547499999999994,0.5757499999999997,0.6896249999999995,0.6123124999999996,0.7571249999999992
703,1406000,0.605,0.745,0.59,0.405,0.6167499999999995,0.7607499999999988,0.7539999999999993,0.5779999999999996,0.6853749999999994,0.6070624999999995,0.7556874999999992
704,1408000,0.64,0.84,0.885,0.48,0.6184999999999995,0.762499999999999,0.7609999999999995,0.5722499999999997,0.6897499999999994,0.6069374999999995,0.7613749999999994
705,1410000,0.625,0.79,0.795,0.65,0.6197499999999996,0.7619999999999989,0.7617499999999995,0.5819999999999996,0.6907499999999995,0.6103124999999996,0.7618124999999993
706,1412000,0.405,0.59,0.92,0.59,0.6152499999999995,0.7534999999999988,0.7659999999999995,0.5837499999999997,0.6843749999999992,0.6073749999999996,0.756624999999999
707,1414000,0.655,0.705,0.86,0.42,0.6147499999999996,0.7459999999999989,0.7734999999999994,0.5722499999999997,0.6803749999999993,0.6041249999999996,0.7528749999999991
708,1416000,0.625,0.85,0.555,0.715,0.6044999999999996,0.7442499999999989,0.7569999999999995,0.5862499999999996,0.6743749999999993,0.5999374999999996,0.7474374999999991
709,1418000,0.615,0.755,0.865,0.78,0.5999999999999995,0.740249999999999,0.7679999999999995,0.5957499999999996,0.6701249999999992,0.5989374999999995,0.7471874999999991
710,1420000,0.65,0.415,0.54,0.585,0.6122499999999996,0.7184999999999989,0.7574999999999994,0.5994999999999997,0.6653749999999993,0.6090624999999996,0.7282499999999991
711,1422000,0.74,0.84,0.68,0.685,0.6224999999999996,0.7189999999999989,0.7557499999999994,0.6032499999999997,0.6707499999999993,0.6176874999999996,0.728187499999999
712,1424000,0.63,0.635,0.655,0.755,0.6282499999999996,0.7192499999999988,0.7412499999999993,0.6029999999999998,0.6737499999999992,0.6219374999999997,0.7247499999999989
713,1426000,0.735,0.9,0.715,0.41,0.6312499999999995,0.7204999999999988,0.7382499999999993,0.6044999999999997,0.6758749999999991,0.6245624999999996,0.724937499999999
714,1428000,0.735,0.59,0.695,0.625,0.6304999999999995,0.7159999999999989,0.7342499999999993,0.6149999999999998,0.6732499999999992,0.6266249999999995,0.720562499999999
715,1430000,0.825,0.835,0.54,0.69,0.6412499999999995,0.7182499999999988,0.7324999999999994,0.6164999999999997,0.6797499999999992,0.6350624999999996,0.721812499999999
716,1432000,0.705,0.87,0.605,0.385,0.6564999999999995,0.7257499999999988,0.7187499999999993,0.6097499999999998,0.6876249999999995,0.6448124999999996,0.7204999999999993
717,1434000,0.705,0.735,0.425,0.61,0.6649999999999995,0.7237499999999988,0.6984999999999995,0.6052499999999997,0.6817499999999994,0.6500624999999995,0.7048124999999994
718,1436000,0.66,0.89,0.745,0.49,0.6689999999999995,0.7269999999999988,0.6902499999999994,0.5922499999999997,0.6796249999999995,0.6498124999999995,0.6994374999999993
719,1438000,0.655,0.83,0.725,0.705,0.6632499999999995,0.7292499999999988,0.6874999999999993,0.5969999999999998,0.6753749999999994,0.6466874999999995,0.6979374999999992
720,1440000,0.58,0.82,0.66,0.77,0.6574999999999995,0.7502499999999988,0.6809999999999994,0.6044999999999998,0.6692499999999995,0.6442499999999995,0.6983124999999992
721,1442000,0.67,0.88,0.765,0.765,0.6549999999999995,0.7639999999999988,0.6909999999999994,0.6102499999999998,0.6729999999999994,0.6438124999999996,0.7092499999999993
722,1444000,0.545,0.735,0.715,0.535,0.6502499999999994,0.7624999999999987,0.6967499999999994,0.6024999999999998,0.6734999999999994,0.6383124999999996,0.7131874999999993
723,1446000,0.465,0.73,0.915,0.58,0.6432499999999994,0.7617499999999988,0.7129999999999994,0.6112499999999998,0.6781249999999994,0.6352499999999995,0.7251874999999993
724,1448000,0.42,0.735,0.88,0.46,0.6322499999999993,0.7564999999999988,0.7127499999999994,0.61025,0.6724999999999994,0.6267499999999995,0.7236874999999994
725,1450000,0.705,0.6,0.775,0.525,0.6362499999999993,0.7469999999999988,0.7117499999999994,0.6039999999999999,0.6739999999999994,0.6281874999999995,0.7205624999999993
726,1452000,0.66,0.7,0.715,0.77,0.6489999999999994,0.7524999999999988,0.7014999999999995,0.6129999999999999,0.6752499999999995,0.6399999999999995,0.7142499999999994
727,1454000,0.315,0.48,0.595,0.65,0.6319999999999995,0.7412499999999989,0.6882499999999995,0.6244999999999999,0.6601249999999994,0.6301249999999996,0.7014999999999993
728,1456000,0.61,0.83,0.56,0.625,0.6312499999999994,0.7402499999999989,0.6884999999999996,0.6199999999999999,0.6598749999999995,0.6284374999999995,0.7014374999999994
729,1458000,0.72,0.84,0.5,0.575,0.6364999999999994,0.7444999999999988,0.6702499999999996,0.6097499999999999,0.6533749999999995,0.6298124999999996,0.6888124999999994
730,1460000,0.665,0.6,0.775,0.78,0.6372499999999994,0.7537499999999988,0.6819999999999995,0.6194999999999998,0.6596249999999995,0.6328124999999996,0.6999374999999993
731,1462000,0.61,0.685,0.63,0.675,0.6307499999999994,0.7459999999999989,0.6794999999999995,0.6189999999999999,0.6551249999999995,0.6278124999999994,0.6961249999999994
732,1464000,0.38,0.775,0.835,0.355,0.6182499999999994,0.7529999999999989,0.6884999999999996,0.5989999999999999,0.6533749999999995,0.6134374999999995,0.7046249999999994
733,1466000,0.595,0.83,0.875,0.76,0.6112499999999994,0.7494999999999988,0.6964999999999996,0.6164999999999998,0.6564999999999996,0.6151874999999998,0.7097499999999994
734,1468000,0.79,0.85,0.87,0.61,0.6139999999999995,0.7624999999999988,0.7052499999999995,0.6157499999999998,0.6604999999999996,0.6153124999999997,0.7195624999999993
735,1470000,0.65,0.645,0.915,0.715,0.6052499999999996,0.7529999999999989,0.7239999999999995,0.6169999999999998,0.6704999999999997,0.6140624999999997,0.7312499999999994
736,1472000,0.72,0.575,0.665,0.735,0.6059999999999997,0.7382499999999989,0.7269999999999994,0.6344999999999998,0.6807499999999996,0.6273749999999998,0.7298124999999993
737,1474000,0.71,0.83,0.835,0.6,0.6062499999999995,0.7429999999999989,0.7474999999999994,0.6339999999999998,0.6884999999999993,0.6270624999999996,0.744124999999999
738,1476000,0.495,0.86,0.735,0.625,0.5979999999999995,0.7414999999999988,0.7469999999999994,0.6407499999999998,0.6911249999999993,0.6300624999999997,0.742874999999999
739,1478000,0.755,0.63,0.92,0.645,0.6029999999999995,0.7314999999999989,0.7567499999999995,0.6377499999999998,0.6846249999999994,0.6290624999999997,0.7378124999999991
740,1480000,0.82,0.665,0.86,0.465,0.6149999999999995,0.7237499999999988,0.7667499999999994,0.6224999999999998,0.6731249999999993,0.6206249999999998,0.7344999999999988
741,1482000,0.765,0.835,0.79,0.72,0.6197499999999996,0.7214999999999988,0.7679999999999995,0.6202499999999997,0.6708749999999992,0.6201249999999997,0.7331249999999989
742,1484000,0.625,0.735,0.82,0.565,0.6237499999999996,0.7214999999999988,0.7732499999999994,0.6217499999999998,0.6726249999999991,0.6232499999999996,0.734437499999999
743,1486000,0.535,0.63,0.595,0.73,0.6272499999999996,0.7164999999999988,0.7572499999999994,0.6292499999999998,0.6728749999999992,0.6287499999999997,0.7266874999999989
744,1488000,0.665,0.44,0.84,0.585,0.6394999999999997,0.7017499999999989,0.7552499999999994,0.6354999999999997,0.6706249999999994,0.6384999999999997,0.715124999999999
745,1490000,0.69,0.68,0.88,0.71,0.6387499999999997,0.7057499999999989,0.7604999999999994,0.6447499999999997,0.6752499999999992,0.6432499999999997,0.7194374999999991
746,1492000,0.6,0.8,0.77,0.555,0.6357499999999996,0.7107499999999989,0.7632499999999994,0.6339999999999997,0.6732499999999992,0.6353124999999996,0.7238749999999989
747,1494000,0.78,0.745,0.895,0.65,0.6589999999999996,0.7239999999999989,0.7782499999999994,0.6339999999999997,0.6914999999999992,0.6527499999999996,0.737562499999999
748,1496000,0.56,0.825,0.745,0.74,0.6564999999999996,0.7237499999999988,0.7874999999999994,0.6397499999999997,0.6901249999999992,0.6523124999999996,0.7396874999999989
749,1498000,0.59,0.625,0.77,0.525,0.6499999999999997,0.7129999999999989,0.8009999999999995,0.6372499999999998,0.6814999999999993,0.6468124999999997,0.734999999999999
750,1500000,0.75,0.625,0.75,0.6,0.6542499999999997,0.7142499999999988,0.7997499999999994,0.6282499999999998,0.6842499999999992,0.6477499999999996,0.735624999999999
751,1502000,0.86,0.77,0.835,0.53,0.6667499999999997,0.7184999999999988,0.8099999999999994,0.6209999999999998,0.6926249999999993,0.6553124999999997,0.741374999999999
752,1504000,0.73,0.7,0.86,0.47,0.6842499999999997,0.7147499999999988,0.8112499999999994,0.6267499999999997,0.6994999999999992,0.6698749999999998,0.738874999999999
753,1506000,0.69,0.74,0.73,0.73,0.6889999999999996,0.7102499999999987,0.8039999999999994,0.6252499999999998,0.6996249999999992,0.6730624999999997,0.7336874999999989
754,1508000,0.615,0.89,0.845,0.84,0.6802499999999997,0.7122499999999988,0.8027499999999993,0.6367499999999998,0.6962499999999993,0.6693749999999997,0.734874999999999
755,1510000,0.635,0.77,0.77,0.57,0.6794999999999997,0.7184999999999988,0.7954999999999993,0.6294999999999998,0.6989999999999992,0.6669999999999997,0.7377499999999989
756,1512000,0.74,0.675,0.86,0.56,0.6804999999999997,0.7234999999999989,0.8052499999999994,0.6207499999999999,0.7019999999999993,0.6655624999999998,0.743937499999999
757,1514000,0.525,0.87,0.73,0.59,0.6712499999999997,0.7254999999999988,0.7999999999999993,0.6202499999999999,0.6983749999999993,0.6584999999999998,0.7441249999999989
758,1516000,0.72,0.65,0.845,0.72,0.6824999999999998,0.7149999999999989,0.8054999999999992,0.6249999999999999,0.6987499999999993,0.6681249999999999,0.7376249999999989
759,1518000,0.805,0.51,0.85,0.655,0.6849999999999997,0.7089999999999989,0.8019999999999993,0.6255,0.6969999999999993,0.6701249999999999,0.732249999999999
760,1520000,0.53,0.45,0.7,0.575,0.6704999999999997,0.6982499999999987,0.7939999999999993,0.6309999999999999,0.6843749999999992,0.6606249999999997,0.7221874999999988
761,1522000,0.305,0.75,0.65,0.655,0.6474999999999996,0.6939999999999987,0.7869999999999993,0.6277499999999998,0.6707499999999992,0.6425624999999997,0.7172499999999988
762,1524000,0.435,0.765,0.78,0.775,0.6379999999999997,0.6954999999999988,0.7849999999999993,0.6382499999999999,0.6668749999999993,0.6381874999999999,0.7178749999999989
763,1526000,0.685,0.75,0.695,0.715,0.6454999999999996,0.7014999999999987,0.7899999999999993,0.6374999999999998,0.6734999999999991,0.6434999999999996,0.7236249999999989
764,1528000,0.755,0.865,0.82,0.88,0.6499999999999997,0.7227499999999988,0.7889999999999991,0.6522499999999999,0.6874999999999993,0.6516874999999998,0.7393124999999989
765,1530000,0.65,0.87,0.79,0.625,0.6479999999999997,0.7322499999999987,0.7844999999999991,0.6479999999999999,0.6901249999999993,0.6479999999999999,0.7453124999999988
766,1532000,0.78,0.815,0.82,0.655,0.6569999999999997,0.7329999999999987,0.786999999999999,0.6529999999999998,0.6949999999999992,0.6559999999999997,0.7464999999999987
767,1534000,0.635,0.405,0.75,0.75,0.6497499999999997,0.7159999999999986,0.779749999999999,0.6579999999999998,0.6869999999999992,0.6559374999999997,0.7319374999999988
768,1536000,0.665,0.68,0.79,0.645,0.6549999999999996,0.7087499999999987,0.781999999999999,0.6532499999999998,0.6818749999999991,0.6545624999999996,0.7270624999999988
769,1538000,0.47,0.66,0.77,0.825,0.6489999999999997,0.7104999999999987,0.7819999999999991,0.6682499999999998,0.6893749999999992,0.6634374999999998,0.7283749999999988
770,1540000,0.38,0.69,0.69,0.69,0.6304999999999997,0.7137499999999987,0.7789999999999992,0.6727499999999997,0.6932499999999993,0.6621874999999997,0.7300624999999987
771,1542000,0.635,0.76,0.945,0.5,0.6192499999999997,0.7132499999999987,0.7844999999999992,0.6712499999999998,0.6922499999999993,0.6582499999999998,0.7310624999999988
772,1544000,0.71,0.68,0.87,0.48,0.6182499999999997,0.7122499999999987,0.7849999999999993,0.6717499999999997,0.6919999999999993,0.6583749999999997,0.7304374999999989
773,1546000,0.755,0.83,0.66,0.52,0.6214999999999998,0.7167499999999987,0.7814999999999992,0.6612499999999997,0.6889999999999992,0.6513124999999997,0.7329374999999989
774,1548000,0.75,0.93,0.865,0.605,0.6282499999999998,0.7187499999999987,0.7824999999999991,0.6494999999999997,0.6841249999999992,0.6441874999999997,0.7346874999999988
775,1550000,0.6,0.845,0.895,0.55,0.6264999999999998,0.7224999999999987,0.7887499999999992,0.6484999999999997,0.6854999999999992,0.6429999999999998,0.7390624999999988
776,1552000,0.65,0.865,0.795,0.695,0.6219999999999998,0.7319999999999987,0.7854999999999993,0.6552499999999998,0.6936249999999993,0.6469374999999998,0.7453749999999989
777,1554000,0.605,0.74,0.715,0.635,0.6259999999999998,0.7254999999999987,0.7847499999999993,0.6574999999999998,0.6914999999999992,0.6496249999999998,0.7403124999999989
778,1556000,0.215,0.73,0.925,0.535,0.6007499999999998,0.7294999999999987,0.7887499999999993,0.6482499999999998,0.6888749999999992,0.6363749999999998,0.7443124999999988
779,1558000,0.45,0.84,0.755,0.64,0.5829999999999997,0.7459999999999988,0.7839999999999994,0.6474999999999997,0.6967499999999993,0.6313749999999998,0.755499999999999
780,1560000,0.85,0.775,0.85,0.655,0.5989999999999998,0.7622499999999988,0.7914999999999994,0.6514999999999997,0.7068749999999993,0.6383749999999997,0.7695624999999988
781,1562000,0.675,0.76,0.785,0.54,0.6174999999999998,0.7627499999999989,0.7982499999999993,0.6457499999999998,0.7042499999999994,0.6386874999999999,0.7716249999999991
782,1564000,0.545,0.795,0.82,0.82,0.6229999999999998,0.764249999999999,0.8002499999999992,0.6479999999999999,0.7061249999999994,0.6417499999999998,0.7732499999999991
783,1566000,0.645,0.555,0.6,0.36,0.6209999999999998,0.754499999999999,0.7954999999999993,0.6302499999999999,0.6923749999999994,0.6279374999999998,0.764749999999999
784,1568000,0.605,0.865,0.785,0.705,0.6134999999999997,0.754499999999999,0.7937499999999993,0.6214999999999998,0.6879999999999994,0.6194999999999998,0.7643124999999991
785,1570000,0.4,0.865,0.795,0.78,0.6009999999999998,0.754249999999999,0.7939999999999994,0.6292499999999998,0.6917499999999994,0.6221874999999997,0.7641874999999991
786,1572000,0.62,0.625,0.715,0.655,0.5929999999999997,0.744749999999999,0.7887499999999994,0.6292499999999998,0.6869999999999994,0.6201874999999997,0.7557499999999991
787,1574000,0.565,0.695,0.87,0.735,0.5894999999999997,0.7592499999999991,0.7947499999999994,0.6284999999999997,0.6938749999999994,0.6187499999999997,0.7681249999999993
788,1576000,0.415,0.9,0.775,0.635,0.5769999999999996,0.770249999999999,0.7939999999999994,0.6279999999999998,0.6991249999999993,0.6152499999999997,0.7761874999999991
789,1578000,0.485,0.76,0.79,0.615,0.5777499999999995,0.7752499999999991,0.7949999999999994,0.6174999999999998,0.6963749999999995,0.6075624999999998,0.7801874999999993
790,1580000,0.845,0.675,0.865,0.69,0.6009999999999995,0.7744999999999991,0.8037499999999993,0.6174999999999998,0.6959999999999995,0.6133749999999998,0.7818124999999991
791,1582000,0.72,0.56,0.89,0.695,0.6052499999999996,0.7644999999999992,0.8009999999999993,0.6272499999999999,0.6958749999999996,0.6217499999999998,0.7736249999999992
792,1584000,0.71,0.635,0.87,0.465,0.6052499999999995,0.7622499999999992,0.8009999999999993,0.6264999999999998,0.6943749999999995,0.6211874999999998,0.7719374999999993
793,1586000,0.79,0.83,0.695,0.535,0.6069999999999994,0.7622499999999991,0.8027499999999993,0.6272499999999999,0.6947499999999995,0.6221874999999998,0.7723749999999991
794,1588000,0.665,0.84,0.64,0.59,0.6027499999999995,0.7577499999999991,0.7914999999999993,0.6264999999999998,0.6921249999999994,0.6205624999999997,0.7661874999999991
795,1590000,0.55,0.82,0.76,0.79,0.6002499999999995,0.7564999999999992,0.7847499999999993,0.6384999999999998,0.6974999999999996,0.6289374999999997,0.7635624999999993
796,1592000,0.475,0.93,0.88,0.47,0.5914999999999995,0.7597499999999993,0.7889999999999993,0.6272499999999999,0.6934999999999996,0.6183124999999998,0.7670624999999992
797,1594000,0.24,0.81,0.895,0.555,0.5732499999999995,0.7632499999999992,0.7979999999999994,0.6232499999999999,0.6932499999999995,0.6107499999999998,0.7719374999999993
798,1596000,0.545,0.855,0.445,0.51,0.5897499999999994,0.7694999999999992,0.7739999999999994,0.6219999999999998,0.6957499999999994,0.6139374999999997,0.7706249999999992
799,1598000,0.655,0.865,0.66,0.63,0.5999999999999994,0.770749999999999,0.7692499999999993,0.6214999999999998,0.6953749999999996,0.6161249999999998,0.7696249999999992


==> data/vary_n.csv <==
n,r,lq,median,uq
3,1,3,4,5
4,1,4,6,7
5,1,6,7,8
6,1,7,8,10
7,1,8,9,11
8,1,7,9.5,12
9,1,7,10,13

==> data/vary_r.csv <==
n,r,lq,median,uq
3,1,3,4,5
3,2,5,6,7
3,3,6,7,9
3,4,7,9,11
3,5,8,10,13
3,6,9,12,15
3,7,10,14,17
3,8,11,15,19
3,9,11.5,16,20
